Exploiting problem structure in derivative free optimization

A structured version of derivative-free random pattern search optimization algorithms is introduced which is able to exploit coordinate partially separable structure (typically associated with sparsity) often present in unconstrained and bound-constrained optimization problems. This technique improves performance by orders of magnitude and makes it possible to solve large problems that otherwise are totally intractable by other derivative-free methods. A library of interpolation-based modelling tools is also described, which can be associated to the structured or unstructured versions of the initial pattern search algorithm. The use of the library further enhances performance, especially when associated with structure. The significant gains in performance associated with these two techniques are illustrated using a new freely-available release of the BFO (Brute Force Optimizer) package firstly introduced in [Porcelli,Toint, ACM TOMS, 2017], which incorporates them. An interesting conclusion of the numerical results presented is that providing global structural information on a problem can result in significantly less evaluations of the objective function than attempting to building local Taylor-like models.

==> broy3d_n1000_nops.dat <==
    1 1.01100000e+03 
         2 1.01100000e+03 
         3 1.01100000e+03 
         4 1.01100000e+03 
         5 1.01100000e+03 
         6 1.01100000e+03 
         7 1.01100000e+03 
         8 1.01100000e+03 
         9 1.01100000e+03 
        10 1.01100000e+03 
        11 1.01100000e+03 
        12 1.01100000e+03 
        13 1.01100000e+03 
        14 1.01100000e+03 
        15 1.01100000e+03 
        16 1.01100000e+03 
        17 1.01100000e+03 
        18 1.01100000e+03 
        19 1.01100000e+03 
        20 1.01100000e+03 
        21 1.01100000e+03 
        22 1.01100000e+03 
        23 1.01100000e+03 
        24 1.01100000e+03 
        25 1.01100000e+03 
        26 1.01100000e+03 
        27 1.01100000e+03 
        28 1.01100000e+03 
        29 1.01100000e+03 
        30 1.01100000e+03 
        31 1.01100000e+03 
        32 1.01100000e+03 
        33 1.01100000e+03 
        34 1.01100000e+03 
        35 1.01100000e+03 
        36 1.01100000e+03 
        37 1.01100000e+03 
        38 1.01100000e+03 
        39 1.01100000e+03 
        40 1.01100000e+03 
        41 1.01100000e+03 
        42 1.01100000e+03 
        43 1.01100000e+03 
        44 1.01100000e+03 
        45 1.01100000e+03 
        46 1.01100000e+03 
        47 1.01100000e+03 
        48 1.01100000e+03 
        49 1.01100000e+03 
        50 1.01100000e+03 
        51 1.01100000e+03 
        52 1.01100000e+03 
        53 1.01100000e+03 
        54 1.01100000e+03 
        55 1.01100000e+03 
        56 1.01100000e+03 
        57 1.01100000e+03 
        58 1.01100000e+03 
        59 1.01100000e+03 
        60 1.01100000e+03 
        61 1.01100000e+03 
        62 1.01100000e+03 
        63 1.01100000e+03 
        64 1.01100000e+03 
        65 1.01100000e+03 
        66 1.01100000e+03 
        67 1.01100000e+03 
        68 1.01100000e+03 
        69 1.01100000e+03 
        70 1.01100000e+03 
        71 1.01100000e+03 
        72 1.01100000e+03 
        73 1.01100000e+03 
        74 1.01100000e+03 
        75 1.01100000e+03 
        76 1.01100000e+03 
        77 1.01100000e+03 
        78 1.01100000e+03 
        79 1.01100000e+03 
        80 1.01100000e+03 
        81 1.01100000e+03 
        82 1.01100000e+03 
        83 1.01100000e+03 
        84 1.01100000e+03 
        85 1.01100000e+03 
        86 1.01100000e+03 
        87 1.01100000e+03 
        88 1.01100000e+03 
        89 1.01100000e+03 
        90 1.01100000e+03 
        91 1.01100000e+03 
        92 1.01100000e+03 
        93 1.01100000e+03 
        94 1.01100000e+03 
        95 1.01100000e+03 
        96 1.01100000e+03 
        97 1.01100000e+03 
        98 1.01100000e+03 
        99 1.01100000e+03 
       100 1.01100000e+03 
       101 1.01100000e+03 
       102 1.01100000e+03 
       103 1.01100000e+03 
       104 1.01100000e+03 
       105 1.01100000e+03 
       106 1.01100000e+03 
       107 1.01100000e+03 
       108 1.01100000e+03 
       109 1.01100000e+03 
       110 1.01100000e+03 
       111 1.01100000e+03 
       112 1.01100000e+03 
       113 1.01100000e+03 
       114 1.01100000e+03 
       115 1.01100000e+03 
       116 1.01100000e+03 
       117 1.01100000e+03 
       118 1.01100000e+03 
       119 1.01100000e+03 
       120 1.01100000e+03 
       121 1.01100000e+03 
       122 1.01100000e+03 
       123 1.01100000e+03 
       124 1.01100000e+03 
       125 1.01100000e+03 
       126 1.01100000e+03 
       127 1.01100000e+03 
       128 1.01100000e+03 
       129 1.01100000e+03 
       130 1.01100000e+03 
       131 1.01100000e+03 
       132 1.01100000e+03 
       133 1.01100000e+03 
       134 1.01100000e+03 
       135 1.01100000e+03 
       136 1.01100000e+03 
       137 1.01100000e+03 
       138 1.01100000e+03 
       139 1.01100000e+03 
       140 1.01100000e+03 
       141 1.01100000e+03 
       142 1.01100000e+03 
       143 1.01100000e+03 
       144 1.01100000e+03 
       145 1.01100000e+03 
       146 1.01100000e+03 
       147 1.01100000e+03 
       148 1.01100000e+03 
       149 1.01100000e+03 
       150 1.01100000e+03 
       151 1.01100000e+03 
       152 1.01100000e+03 
       153 1.01100000e+03 
       154 1.01100000e+03 
       155 1.01100000e+03 
       156 1.01100000e+03 
       157 1.01100000e+03 
       158 1.01100000e+03 
       159 1.01100000e+03 
       160 1.01100000e+03 
       161 1.01100000e+03 
       162 1.01100000e+03 
       163 1.01100000e+03 
       164 1.01100000e+03 
       165 1.01100000e+03 
       166 1.01100000e+03 
       167 1.01100000e+03 
       168 1.01100000e+03 
       169 1.01100000e+03 
       170 1.01100000e+03 
       171 1.01100000e+03 
       172 1.01100000e+03 
       173 1.01100000e+03 
       174 1.01100000e+03 
       175 1.01100000e+03 
       176 1.01100000e+03 
       177 1.01100000e+03 
       178 1.01100000e+03 
       179 1.01100000e+03 
       180 1.01100000e+03 
       181 1.01100000e+03 
       182 1.01100000e+03 
       183 1.01100000e+03 
       184 1.01100000e+03 
       185 1.01100000e+03 
       186 1.01100000e+03 
       187 1.01100000e+03 
       188 1.01100000e+03 
       189 1.01100000e+03 
       190 1.01100000e+03 
       191 1.01100000e+03 
       192 1.01100000e+03 
       193 1.01100000e+03 
       194 1.01100000e+03 
       195 1.01100000e+03 
       196 1.01100000e+03 
       197 1.01100000e+03 
       198 1.01100000e+03 
       199 1.01100000e+03 
       200 1.01100000e+03 
       201 1.01100000e+03 
       202 1.01100000e+03 
       203 1.01100000e+03 
       204 1.01100000e+03 
       205 1.01100000e+03 
       206 1.01100000e+03 
       207 1.01100000e+03 
       208 1.01100000e+03 
       209 1.01100000e+03 
       210 1.01100000e+03 
       211 1.01100000e+03 
       212 1.01100000e+03 
       213 1.01100000e+03 
       214 1.01100000e+03 
       215 1.01100000e+03 
       216 1.01100000e+03 
       217 1.01100000e+03 
       218 1.01100000e+03 
       219 1.01100000e+03 
       220 1.01100000e+03 
       221 1.01100000e+03 
       222 1.01100000e+03 
       223 1.01100000e+03 
       224 1.01100000e+03 
       225 1.01100000e+03 
       226 1.01100000e+03 
       227 1.01100000e+03 
       228 1.01100000e+03 
       229 1.01100000e+03 
       230 1.01100000e+03 
       231 1.01100000e+03 
       232 1.01100000e+03 
       233 1.01100000e+03 
       234 1.01100000e+03 
       235 1.01100000e+03 
       236 1.01100000e+03 
       237 1.01100000e+03 
       238 1.01100000e+03 
       239 1.01100000e+03 
       240 1.01100000e+03 
       241 1.01100000e+03 
       242 1.01100000e+03 
       243 1.01100000e+03 
       244 1.01100000e+03 
       245 1.01100000e+03 
       246 1.01100000e+03 
       247 1.01100000e+03 
       248 1.01100000e+03 
       249 1.01100000e+03 
       250 1.01100000e+03 
       251 1.01100000e+03 
       252 1.01100000e+03 
       253 1.01100000e+03 
       254 1.01100000e+03 
       255 1.01100000e+03 
       256 1.01100000e+03 
       257 1.01100000e+03 
       258 1.01100000e+03 
       259 1.01100000e+03 
       260 1.01100000e+03 
       261 1.01100000e+03 
       262 1.01100000e+03 
       263 1.01100000e+03 
       264 1.01100000e+03 
       265 1.01100000e+03 
       266 1.01100000e+03 
       267 1.01100000e+03 
       268 1.01100000e+03 
       269 1.01100000e+03 
       270 1.01100000e+03 
       271 1.01100000e+03 
       272 1.01100000e+03 
       273 1.01100000e+03 
       274 1.01100000e+03 
       275 1.01100000e+03 
       276 1.01100000e+03 
       277 1.01100000e+03 
       278 1.01100000e+03 
       279 1.01100000e+03 
       280 1.01100000e+03 
       281 1.01100000e+03 
       282 1.01100000e+03 
       283 1.01100000e+03 
       284 1.01100000e+03 
       285 1.01100000e+03 
       286 1.01100000e+03 
       287 1.01100000e+03 
       288 1.01100000e+03 
       289 1.01100000e+03 
       290 1.01100000e+03 
       291 1.01100000e+03 
       292 1.01100000e+03 
       293 1.01100000e+03 
       294 1.01100000e+03 
       295 1.01100000e+03 
       296 1.01100000e+03 
       297 1.01100000e+03 
       298 1.01100000e+03 
       299 1.01100000e+03 
       300 1.01100000e+03 
       301 1.01100000e+03 
       302 1.01100000e+03 
       303 1.01100000e+03 
       304 1.01100000e+03 
       305 1.01100000e+03 
       306 1.01100000e+03 
       307 1.01100000e+03 
       308 1.01100000e+03 
       309 1.01100000e+03 
       310 1.01100000e+03 
       311 1.01100000e+03 
       312 1.01100000e+03 
       313 1.01100000e+03 
       314 1.01100000e+03 
       315 1.01100000e+03 
       316 1.01100000e+03 
       317 1.01100000e+03 
       318 1.01100000e+03 
       319 1.01100000e+03 
       320 1.01100000e+03 
       321 1.01100000e+03 
       322 1.01100000e+03 
       323 1.01100000e+03 
       324 1.01100000e+03 
       325 1.01100000e+03 
       326 1.01100000e+03 
       327 1.01100000e+03 
       328 1.01100000e+03 
       329 1.01100000e+03 
       330 1.01100000e+03 
       331 1.01100000e+03 
       332 1.01100000e+03 
       333 1.01100000e+03 
       334 1.01100000e+03 
       335 1.01100000e+03 
       336 1.01100000e+03 
       337 1.01100000e+03 
       338 1.01100000e+03 
       339 1.01100000e+03 
       340 1.01100000e+03 
       341 1.01100000e+03 
       342 1.01100000e+03 
       343 1.01100000e+03 
       344 1.01100000e+03 
       345 1.01100000e+03 
       346 1.01100000e+03 
       347 1.01100000e+03 
       348 1.01100000e+03 
       349 1.01100000e+03 
       350 1.01100000e+03 
       351 1.01100000e+03 
       352 1.01100000e+03 
       353 1.01100000e+03 
       354 1.01100000e+03 
       355 1.01100000e+03 
       356 1.01100000e+03 
       357 1.01100000e+03 
       358 1.01100000e+03 
       359 1.01100000e+03 
       360 1.01100000e+03 
       361 1.01100000e+03 
       362 1.01100000e+03 
       363 1.01100000e+03 
       364 1.01100000e+03 
       365 1.01100000e+03 
       366 1.01100000e+03 
       367 1.01100000e+03 
       368 1.01100000e+03 
       369 1.01100000e+03 
       370 1.01100000e+03 
       371 1.01100000e+03 
       372 1.01100000e+03 
       373 1.01100000e+03 
       374 1.01100000e+03 
       375 1.01100000e+03 
       376 1.01100000e+03 
       377 1.01100000e+03 
       378 1.01100000e+03 
       379 1.01100000e+03 
       380 1.01100000e+03 
       381 1.01100000e+03 
       382 1.01100000e+03 
       383 1.01100000e+03 
       384 1.01100000e+03 
       385 1.01100000e+03 
       386 1.01100000e+03 
       387 1.01100000e+03 
       388 1.01100000e+03 
       389 1.01100000e+03 
       390 1.01100000e+03 
       391 1.01100000e+03 
       392 1.01100000e+03 
       393 1.01100000e+03 
       394 1.01100000e+03 
       395 1.01100000e+03 
       396 1.01100000e+03 
       397 1.01100000e+03 
       398 1.01100000e+03 
       399 1.01100000e+03 
       400 1.01100000e+03 
       401 1.01100000e+03 
       402 1.01100000e+03 
       403 1.01100000e+03 
       404 1.01100000e+03 
       405 1.01100000e+03 
       406 1.01100000e+03 
       407 1.01100000e+03 
       408 1.01100000e+03 
       409 1.01100000e+03 
       410 1.01100000e+03 
       411 1.01100000e+03 
       412 1.01100000e+03 
       413 1.01100000e+03 
       414 1.01100000e+03 
       415 1.01100000e+03 
       416 1.01100000e+03 
       417 1.01100000e+03 
       418 1.01100000e+03 
       419 1.01100000e+03 
       420 1.01100000e+03 
       421 1.01100000e+03 
       422 1.01100000e+03 
       423 1.01100000e+03 
       424 1.01100000e+03 
       425 1.01100000e+03 
       426 1.01100000e+03 
       427 1.01100000e+03 
       428 1.01100000e+03 
       429 1.01100000e+03 
       430 1.01100000e+03 
       431 1.01100000e+03 
       432 1.01100000e+03 
       433 1.01100000e+03 
       434 1.01100000e+03 
       435 1.01100000e+03 
       436 1.01100000e+03 
       437 1.01100000e+03 
       438 1.01100000e+03 
       439 1.01100000e+03 
       440 1.01100000e+03 
       441 1.01100000e+03 
       442 1.01100000e+03 
       443 1.01100000e+03 
       444 1.01100000e+03 
       445 1.01100000e+03 
       446 1.01100000e+03 
       447 1.01100000e+03 
       448 1.01100000e+03 
       449 1.01100000e+03 
       450 1.01100000e+03 
       451 1.01100000e+03 
       452 1.01100000e+03 
       453 1.01100000e+03 
       454 1.01100000e+03 
       455 1.01100000e+03 
       456 1.01100000e+03 
       457 1.01100000e+03 
       458 1.01100000e+03 
       459 1.01100000e+03 
       460 1.01100000e+03 
       461 1.01100000e+03 
       462 1.01100000e+03 
       463 1.01100000e+03 
       464 1.01100000e+03 
       465 1.01100000e+03 
       466 1.01100000e+03 
       467 1.01100000e+03 
       468 1.01100000e+03 
       469 1.01100000e+03 
       470 1.01100000e+03 
       471 1.01100000e+03 
       472 1.01100000e+03 
       473 1.01100000e+03 
       474 1.01100000e+03 
       475 1.01100000e+03 
       476 1.01100000e+03 
       477 1.01100000e+03 
       478 1.01100000e+03 
       479 1.01100000e+03 
       480 1.01100000e+03 
       481 1.01100000e+03 
       482 1.01100000e+03 
       483 1.01100000e+03 
       484 1.01100000e+03 
       485 1.01100000e+03 
       486 1.01100000e+03 
       487 1.01100000e+03 
       488 1.01100000e+03 
       489 1.01100000e+03 
       490 1.01100000e+03 
       491 1.01100000e+03 
       492 1.01100000e+03 
       493 1.01100000e+03 
       494 1.01100000e+03 
       495 1.01100000e+03 
       496 1.01100000e+03 
       497 1.01100000e+03 
       498 1.01100000e+03 
       499 1.01100000e+03 
       500 1.01100000e+03 
       501 1.01100000e+03 
       502 1.01100000e+03 
       503 1.01100000e+03 
       504 1.01100000e+03 
       505 1.01100000e+03 
       506 1.01100000e+03 
       507 1.01100000e+03 
       508 1.01100000e+03 
       509 1.01100000e+03 
       510 1.01100000e+03 
       511 1.01100000e+03 
       512 1.01100000e+03 
       513 1.01100000e+03 
       514 1.01100000e+03 
       515 1.01100000e+03 
       516 1.01100000e+03 
       517 1.01100000e+03 
       518 1.01100000e+03 
       519 1.01100000e+03 
       520 1.01100000e+03 
       521 1.01100000e+03 
       522 1.01100000e+03 
       523 1.01100000e+03 
       524 1.01100000e+03 
       525 1.01100000e+03 
       526 1.01100000e+03 
       527 1.01100000e+03 
       528 1.01100000e+03 
       529 1.01100000e+03 
       530 1.01100000e+03 
       531 1.01100000e+03 
       532 1.01100000e+03 
       533 1.01100000e+03 
       534 1.01100000e+03 
       535 1.01100000e+03 
       536 1.01100000e+03 
       537 1.01100000e+03 
       538 1.01100000e+03 
       539 1.01100000e+03 
       540 1.01100000e+03 
       541 1.01100000e+03 
       542 1.01100000e+03 
       543 1.01100000e+03 
       544 1.01100000e+03 
       545 1.01100000e+03 
       546 1.01100000e+03 
       547 1.01100000e+03 
       548 1.01100000e+03 
       549 1.01100000e+03 
       550 1.01100000e+03 
       551 1.01100000e+03 
       552 1.01100000e+03 
       553 1.01100000e+03 
       554 1.01100000e+03 
       555 1.01100000e+03 
       556 1.01100000e+03 
       557 1.01100000e+03 
       558 1.01100000e+03 
       559 1.01100000e+03 
       560 1.01100000e+03 
       561 1.01100000e+03 
       562 1.01100000e+03 
       563 1.01100000e+03 
       564 1.01100000e+03 
       565 1.01100000e+03 
       566 1.01100000e+03 
       567 1.01100000e+03 
       568 1.01100000e+03 
       569 1.01100000e+03 
       570 1.01100000e+03 
       571 1.01100000e+03 
       572 1.01100000e+03 
       573 1.01100000e+03 
       574 1.01100000e+03 
       575 1.01100000e+03 
       576 1.01100000e+03 
       577 1.01100000e+03 
       578 1.01100000e+03 
       579 1.01100000e+03 
       580 1.01100000e+03 
       581 1.01100000e+03 
       582 1.01100000e+03 
       583 1.01100000e+03 
       584 1.01100000e+03 
       585 1.01100000e+03 
       586 1.01100000e+03 
       587 1.01100000e+03 
       588 1.01100000e+03 
       589 1.01100000e+03 
       590 1.01100000e+03 
       591 1.01100000e+03 
       592 1.01100000e+03 
       593 1.01100000e+03 
       594 1.01100000e+03 
       595 1.01100000e+03 
       596 1.01100000e+03 
       597 1.01100000e+03 
       598 1.01100000e+03 
       599 1.01100000e+03 
       600 1.01100000e+03 
       601 1.01100000e+03 
       602 1.01100000e+03 
       603 1.01100000e+03 
       604 1.01100000e+03 
       605 1.01100000e+03 
       606 1.01100000e+03 
       607 1.01100000e+03 
       608 1.01100000e+03 
       609 1.01100000e+03 
       610 1.01100000e+03 
       611 1.01100000e+03 
       612 1.01100000e+03 
       613 1.01100000e+03 
       614 1.01100000e+03 
       615 1.01100000e+03 
       616 1.01100000e+03 
       617 1.01100000e+03 
       618 1.01100000e+03 
       619 1.01100000e+03 
       620 1.01100000e+03 
       621 1.01100000e+03 
       622 1.01100000e+03 
       623 1.01100000e+03 
       624 1.01100000e+03 
       625 1.01100000e+03 
       626 1.01100000e+03 
       627 1.01100000e+03 
       628 1.01100000e+03 
       629 1.01100000e+03 
       630 1.01100000e+03 
       631 1.01100000e+03 
       632 1.01100000e+03 
       633 1.01100000e+03 
       634 1.01100000e+03 
       635 1.01100000e+03 
       636 1.01100000e+03 
       637 1.01100000e+03 
       638 1.01100000e+03 
       639 1.01100000e+03 
       640 1.01100000e+03 
       641 1.01100000e+03 
       642 1.01100000e+03 
       643 1.01100000e+03 
       644 1.01100000e+03 
       645 1.01100000e+03 
       646 1.01100000e+03 
       647 1.01100000e+03 
       648 1.01100000e+03 
       649 1.01100000e+03 
       650 1.01100000e+03 
       651 1.01100000e+03 
       652 1.01100000e+03 
       653 1.01100000e+03 
       654 1.01100000e+03 
       655 1.01100000e+03 
       656 1.01100000e+03 
       657 1.01100000e+03 
       658 1.01100000e+03 
       659 1.01100000e+03 
       660 1.01100000e+03 
       661 1.01100000e+03 
       662 1.01100000e+03 
       663 1.01100000e+03 
       664 1.01100000e+03 
       665 1.01100000e+03 
       666 1.01100000e+03 
       667 1.01100000e+03 
       668 1.01100000e+03 
       669 1.01100000e+03 
       670 1.01100000e+03 
       671 1.01100000e+03 
       672 1.01100000e+03 
       673 1.01100000e+03 
       674 1.01100000e+03 
       675 1.01100000e+03 
       676 1.01100000e+03 
       677 1.01100000e+03 
       678 1.01100000e+03 
       679 1.01100000e+03 
       680 1.01100000e+03 
       681 1.01100000e+03 
       682 1.01100000e+03 
       683 1.01100000e+03 
       684 1.01100000e+03 
       685 1.01100000e+03 
       686 1.01100000e+03 
       687 1.01100000e+03 
       688 1.01100000e+03 
       689 1.01100000e+03 
       690 1.01100000e+03 
       691 1.01100000e+03 
       692 1.01100000e+03 
       693 1.01100000e+03 
       694 1.01100000e+03 
       695 1.01100000e+03 
       696 1.01100000e+03 
       697 1.01100000e+03 
       698 1.01100000e+03 
       699 1.01100000e+03 
       700 1.01100000e+03 
       701 1.01100000e+03 
       702 1.01100000e+03 
       703 1.01100000e+03 
       704 1.01100000e+03 
       705 1.01100000e+03 
       706 1.01100000e+03 
       707 1.01100000e+03 
       708 1.01100000e+03 
       709 1.01100000e+03 
       710 1.01100000e+03 
       711 1.01100000e+03 
       712 1.01100000e+03 
       713 1.01100000e+03 
       714 1.01100000e+03 
       715 1.01100000e+03 
       716 1.01100000e+03 
       717 1.01100000e+03 
       718 1.01100000e+03 
       719 1.01100000e+03 
       720 1.01100000e+03 
       721 1.01100000e+03 
       722 1.01100000e+03 
       723 1.01100000e+03 
       724 1.01100000e+03 
       725 1.01100000e+03 
       726 1.01100000e+03 
       727 1.01100000e+03 
       728 1.01100000e+03 
       729 1.01100000e+03 
       730 1.01100000e+03 
       731 1.01100000e+03 
       732 1.01100000e+03 
       733 1.01100000e+03 
       734 1.01100000e+03 
       735 1.01100000e+03 
       736 1.01100000e+03 
       737 1.01100000e+03 
       738 1.01100000e+03 
       739 1.01100000e+03 
       740 1.01100000e+03 
       741 1.01100000e+03 
       742 1.01100000e+03 
       743 1.01100000e+03 
       744 1.01100000e+03 
       745 1.01100000e+03 
       746 1.01100000e+03 
       747 1.01100000e+03 
       748 1.01100000e+03 
       749 1.01100000e+03 
       750 1.01100000e+03 
       751 1.01100000e+03 
       752 1.01100000e+03 
       753 1.01100000e+03 
       754 1.01100000e+03 
       755 1.01100000e+03 
       756 1.01100000e+03 
       757 1.01100000e+03 
       758 1.01100000e+03 
       759 1.01100000e+03 
       760 1.01100000e+03 
       761 1.01100000e+03 
       762 1.01100000e+03 
       763 1.01100000e+03 
       764 1.01100000e+03 
       765 1.01100000e+03 
       766 1.01100000e+03 
       767 1.01100000e+03 
       768 1.01100000e+03 
       769 1.01100000e+03 
       770 1.01100000e+03 
       771 1.01100000e+03 
       772 1.01100000e+03 
       773 1.01100000e+03 
       774 1.01100000e+03 
       775 1.01100000e+03 
       776 1.01100000e+03 
       777 1.01100000e+03 
       778 1.01100000e+03 
       779 1.01100000e+03 
       780 1.01100000e+03 
       781 1.01100000e+03 
       782 1.01100000e+03 
       783 1.01100000e+03 
       784 1.01100000e+03 
       785 1.01100000e+03 
       786 1.01100000e+03 
       787 1.01100000e+03 
       788 1.01100000e+03 
       789 1.01100000e+03 
       790 1.01100000e+03 
       791 1.01100000e+03 
       792 1.01100000e+03 
       793 1.01100000e+03 
       794 1.01100000e+03 
       795 1.01100000e+03 
       796 1.01100000e+03 
       797 1.01100000e+03 
       798 1.01100000e+03 
       799 1.01100000e+03 
       800 1.01100000e+03 
       801 1.01100000e+03 
       802 1.01100000e+03 
       803 1.01100000e+03 
       804 1.01100000e+03 
       805 1.01100000e+03 
       806 1.01100000e+03 
       807 1.01100000e+03 
       808 1.01100000e+03 
       809 1.01100000e+03 
       810 1.01100000e+03 
       811 1.01100000e+03 
       812 1.01100000e+03 
       813 1.01100000e+03 
       814 1.01100000e+03 
       815 1.01100000e+03 
       816 1.01100000e+03 
       817 1.01100000e+03 
       818 1.01100000e+03 
       819 1.01100000e+03 
       820 1.01100000e+03 
       821 1.01100000e+03 
       822 1.01100000e+03 
       823 1.01100000e+03 
       824 1.01100000e+03 
       825 1.01100000e+03 
       826 1.01100000e+03 
       827 1.01100000e+03 
       828 1.01100000e+03 
       829 1.01100000e+03 
       830 1.01100000e+03 
       831 1.01100000e+03 
       832 1.01100000e+03 
       833 1.01100000e+03 
       834 1.01100000e+03 
       835 1.01100000e+03 
       836 1.01100000e+03 
       837 1.01100000e+03 
       838 1.01100000e+03 
       839 1.01100000e+03 
       840 1.01100000e+03 
       841 1.01100000e+03 
       842 1.01100000e+03 
       843 1.01100000e+03 
       844 1.01100000e+03 
       845 1.01100000e+03 
       846 1.01100000e+03 
       847 1.01100000e+03 
       848 1.01100000e+03 
       849 1.01100000e+03 
       850 1.01100000e+03 
       851 1.01100000e+03 
       852 1.01100000e+03 
       853 1.01100000e+03 
       854 1.01100000e+03 
       855 1.01100000e+03 
       856 1.01100000e+03 
       857 1.01100000e+03 
       858 1.01100000e+03 
       859 1.01100000e+03 
       860 1.01100000e+03 
       861 1.01100000e+03 
       862 1.01100000e+03 
       863 1.01100000e+03 
       864 1.01100000e+03 
       865 1.01100000e+03 
       866 1.01100000e+03 
       867 1.01100000e+03 
       868 1.01100000e+03 
       869 1.01100000e+03 
       870 1.01100000e+03 
       871 1.01100000e+03 
       872 1.01100000e+03 
       873 1.01100000e+03 
       874 1.01100000e+03 
       875 1.01100000e+03 
       876 1.01100000e+03 
       877 1.01100000e+03 
       878 1.01100000e+03 
       879 1.01100000e+03 
       880 1.01100000e+03 
       881 1.01100000e+03 
       882 1.01100000e+03 
       883 1.01100000e+03 
       884 1.01100000e+03 
       885 1.01100000e+03 
       886 1.01100000e+03 
       887 1.01100000e+03 
       888 1.01100000e+03 
       889 1.01100000e+03 
       890 1.01100000e+03 
       891 1.01100000e+03 
       892 1.01100000e+03 
       893 1.01100000e+03 
       894 1.01100000e+03 
       895 1.01100000e+03 
       896 1.01100000e+03 
       897 1.01100000e+03 
       898 1.01100000e+03 
       899 1.01100000e+03 
       900 1.01100000e+03 
       901 1.01100000e+03 
       902 1.01100000e+03 
       903 1.01100000e+03 
       904 1.01100000e+03 
       905 1.01100000e+03 
       906 1.01100000e+03 
       907 1.01100000e+03 
       908 1.01100000e+03 
       909 1.01100000e+03 
       910 1.01100000e+03 
       911 1.01100000e+03 
       912 1.01100000e+03 
       913 1.01100000e+03 
       914 1.01100000e+03 
       915 1.01100000e+03 
       916 1.01100000e+03 
       917 1.01100000e+03 
       918 1.01100000e+03 
       919 1.01100000e+03 
       920 1.01100000e+03 
       921 1.01100000e+03 
       922 1.01100000e+03 
       923 1.01100000e+03 
       924 1.01100000e+03 
       925 1.01100000e+03 
       926 1.01100000e+03 
       927 1.01100000e+03 
       928 1.01100000e+03 
       929 1.01100000e+03 
       930 1.01100000e+03 
       931 1.01100000e+03 
       932 1.01100000e+03 
       933 1.01100000e+03 
       934 1.01100000e+03 
       935 1.01100000e+03 
       936 1.01100000e+03 
       937 1.01100000e+03 
       938 1.01100000e+03 
       939 1.01100000e+03 
       940 1.01100000e+03 
       941 1.01100000e+03 
       942 1.01100000e+03 
       943 1.01100000e+03 
       944 1.01100000e+03 
       945 1.01100000e+03 
       946 1.01100000e+03 
       947 1.01100000e+03 
       948 1.01100000e+03 
       949 1.01100000e+03 
       950 1.01100000e+03 
       951 1.01100000e+03 
       952 1.01100000e+03 
       953 1.01100000e+03 
       954 1.01100000e+03 
       955 1.01100000e+03 
       956 1.01100000e+03 
       957 1.01100000e+03 
       958 1.01100000e+03 
       959 1.01100000e+03 
       960 1.01100000e+03 
       961 1.01100000e+03 
       962 1.01100000e+03 
       963 1.01100000e+03 
       964 1.01100000e+03 
       965 1.01100000e+03 
       966 1.01100000e+03 
       967 1.01100000e+03 
       968 1.01100000e+03 
       969 1.01100000e+03 
       970 1.01100000e+03 
       971 1.01100000e+03 
       972 1.01100000e+03 
       973 1.01100000e+03 
       974 1.01100000e+03 
       975 1.01100000e+03 
       976 1.01100000e+03 
       977 1.01100000e+03 
       978 1.01100000e+03 
       979 1.01100000e+03 
       980 1.01100000e+03 
       981 1.01100000e+03 
       982 1.01100000e+03 
       983 1.01100000e+03 
       984 1.01100000e+03 
       985 1.01100000e+03 
       986 1.01100000e+03 
       987 1.01100000e+03 
       988 1.01100000e+03 
       989 1.01100000e+03 
       990 1.01100000e+03 
       991 1.01100000e+03 
       992 1.01100000e+03 
       993 1.01100000e+03 
       994 1.01100000e+03 
       995 1.01100000e+03 
       996 1.01100000e+03 
       997 1.01100000e+03 
       998 1.01100000e+03 
       999 1.01100000e+03 
      1000 1.01100000e+03 
      1001 1.01100000e+03 
      1002 1.01100000e+03 
      1003 1.01100000e+03 
      1004 1.01100000e+03 
      1005 1.01100000e+03 
      1006 1.01100000e+03 
      1007 1.01100000e+03 
      1008 1.01100000e+03 
      1009 1.01100000e+03 
      1010 1.01100000e+03 
      1011 1.01100000e+03 
      1012 1.01100000e+03 
      1013 1.01100000e+03 
      1014 1.01100000e+03 
      1015 1.01100000e+03 
      1016 1.01100000e+03 
      1017 1.01100000e+03 
      1018 1.01100000e+03 
      1019 1.01100000e+03 
      1020 1.01100000e+03 
      1021 1.01100000e+03 
      1022 1.01100000e+03 
      1023 1.01100000e+03 
      1024 1.01100000e+03 
      1025 1.01100000e+03 
      1026 1.01100000e+03 
      1027 1.01100000e+03 
      1028 1.01100000e+03 
      1029 1.01100000e+03 
      1030 1.01100000e+03 
      1031 1.01100000e+03 
      1032 1.01100000e+03 
      1033 1.01100000e+03 
      1034 1.01100000e+03 
      1035 1.01100000e+03 
      1036 1.01100000e+03 
      1037 1.01100000e+03 
      1038 1.01100000e+03 
      1039 1.01100000e+03 
      1040 1.01100000e+03 
      1041 1.01100000e+03 
      1042 1.01100000e+03 
      1043 1.01100000e+03 
      1044 1.01100000e+03 
      1045 1.01100000e+03 
      1046 1.01100000e+03 
      1047 1.01100000e+03 
      1048 1.01100000e+03 
      1049 1.01100000e+03 
      1050 1.01100000e+03 
      1051 1.01100000e+03 
      1052 1.01100000e+03 
      1053 1.01100000e+03 
      1054 1.01100000e+03 
      1055 1.01100000e+03 
      1056 1.01100000e+03 
      1057 1.01100000e+03 
      1058 1.01100000e+03 
      1059 1.01100000e+03 
      1060 1.01100000e+03 
      1061 1.01100000e+03 
      1062 1.01100000e+03 
      1063 1.01100000e+03 
      1064 1.01100000e+03 
      1065 1.01100000e+03 
      1066 1.01100000e+03 
      1067 1.01100000e+03 
      1068 1.01100000e+03 
      1069 1.01100000e+03 
      1070 1.01100000e+03 
      1071 1.01100000e+03 
      1072 1.01100000e+03 
      1073 1.01100000e+03 
      1074 1.01100000e+03 
      1075 1.01100000e+03 
      1076 1.01100000e+03 
      1077 1.01100000e+03 
      1078 1.01100000e+03 
      1079 1.01100000e+03 
      1080 1.01100000e+03 
      1081 1.01100000e+03 
      1082 1.01100000e+03 
      1083 1.01100000e+03 
      1084 1.01100000e+03 
      1085 1.01100000e+03 
      1086 1.01100000e+03 
      1087 1.01100000e+03 
      1088 1.01100000e+03 
      1089 1.01100000e+03 
      1090 1.01100000e+03 
      1091 1.01100000e+03 
      1092 1.01100000e+03 
      1093 1.01100000e+03 
      1094 1.01100000e+03 
      1095 1.01100000e+03 
      1096 1.01100000e+03 
      1097 1.01100000e+03 
      1098 1.01100000e+03 
      1099 1.01100000e+03 
      1100 1.01100000e+03 
      1101 1.01100000e+03 
      1102 1.01100000e+03 
      1103 1.01100000e+03 
      1104 1.01100000e+03 
      1105 1.01100000e+03 
      1106 1.01100000e+03 
      1107 1.01100000e+03 
      1108 1.01100000e+03 
      1109 1.01100000e+03 
      1110 1.01100000e+03 
      1111 1.01100000e+03 
      1112 1.01100000e+03 
      1113 1.01100000e+03 
      1114 1.01100000e+03 
      1115 1.01100000e+03 
      1116 1.01100000e+03 
      1117 1.01100000e+03 
      1118 1.01100000e+03 
      1119 1.01100000e+03 
      1120 1.01100000e+03 
      1121 1.01100000e+03 
      1122 1.01100000e+03 
      1123 1.01100000e+03 
      1124 1.01100000e+03 
      1125 1.01100000e+03 
      1126 1.01100000e+03 
      1127 1.01100000e+03 
      1128 1.01100000e+03 
      1129 1.01100000e+03 
      1130 1.01100000e+03 
      1131 1.01100000e+03 
      1132 1.01100000e+03 
      1133 1.01100000e+03 
      1134 1.01100000e+03 
      1135 1.01100000e+03 
      1136 1.01100000e+03 
      1137 1.01100000e+03 
      1138 1.01100000e+03 
      1139 1.01100000e+03 
      1140 1.01100000e+03 
      1141 1.01100000e+03 
      1142 1.01100000e+03 
      1143 1.01100000e+03 
      1144 1.01100000e+03 
      1145 1.01100000e+03 
      1146 1.01100000e+03 
      1147 1.01100000e+03 
      1148 1.01100000e+03 
      1149 1.01100000e+03 
      1150 1.01100000e+03 
      1151 1.01100000e+03 
      1152 1.01100000e+03 
      1153 1.01100000e+03 
      1154 1.01100000e+03 
      1155 1.01100000e+03 
      1156 1.01100000e+03 
      1157 1.01100000e+03 
      1158 1.01100000e+03 
      1159 1.01100000e+03 
      1160 1.01100000e+03 
      1161 1.01100000e+03 
      1162 1.01100000e+03 
      1163 1.01100000e+03 
      1164 1.01100000e+03 
      1165 1.01100000e+03 
      1166 1.01100000e+03 
      1167 1.01100000e+03 
      1168 1.01100000e+03 
      1169 1.01100000e+03 
      1170 1.01100000e+03 
      1171 1.01100000e+03 
      1172 1.01100000e+03 
      1173 1.01100000e+03 
      1174 1.01100000e+03 
      1175 1.01100000e+03 
      1176 1.01100000e+03 
      1177 1.01100000e+03 
      1178 1.01100000e+03 
      1179 1.01100000e+03 
      1180 1.01100000e+03 
      1181 1.01100000e+03 
      1182 1.01100000e+03 
      1183 1.01100000e+03 
      1184 1.01100000e+03 
      1185 1.01100000e+03 
      1186 1.01100000e+03 
      1187 1.01100000e+03 
      1188 1.01100000e+03 
      1189 1.01100000e+03 
      1190 1.01100000e+03 
      1191 1.01100000e+03 
      1192 1.01100000e+03 
      1193 1.01100000e+03 
      1194 1.01100000e+03 
      1195 1.01100000e+03 
      1196 1.01100000e+03 
      1197 1.01100000e+03 
      1198 1.01100000e+03 
      1199 1.01100000e+03 
      1200 1.01100000e+03 
      1201 1.01100000e+03 
      1202 1.01100000e+03 
      1203 1.01100000e+03 
      1204 1.01100000e+03 
      1205 1.01100000e+03 
      1206 1.01100000e+03 
      1207 1.01100000e+03 
      1208 1.01100000e+03 
      1209 1.01100000e+03 
      1210 1.01100000e+03 
      1211 1.01100000e+03 
      1212 1.01100000e+03 
      1213 1.01100000e+03 
      1214 1.01100000e+03 
      1215 1.01100000e+03 
      1216 1.01100000e+03 
      1217 1.01100000e+03 
      1218 1.01100000e+03 
      1219 1.01100000e+03 
      1220 1.01100000e+03 
      1221 1.01100000e+03 
      1222 1.01100000e+03 
      1223 1.01100000e+03 
      1224 1.01100000e+03 
      1225 1.01100000e+03 
      1226 1.01100000e+03 
      1227 1.01100000e+03 
      1228 1.01100000e+03 
      1229 1.01100000e+03 
      1230 1.01100000e+03 
      1231 1.01100000e+03 
      1232 1.01100000e+03 
      1233 1.01100000e+03 
      1234 1.01100000e+03 
      1235 1.01100000e+03 
      1236 1.01100000e+03 
      1237 1.01100000e+03 
      1238 1.01100000e+03 
      1239 1.01100000e+03 
      1240 1.01100000e+03 
      1241 1.01100000e+03 
      1242 1.01100000e+03 
      1243 1.01100000e+03 
      1244 1.01100000e+03 
      1245 1.01100000e+03 
      1246 1.01100000e+03 
      1247 1.01100000e+03 
      1248 1.01100000e+03 
      1249 1.01100000e+03 
      1250 1.01100000e+03 
      1251 1.01100000e+03 
      1252 1.01100000e+03 
      1253 1.01100000e+03 
      1254 1.01100000e+03 
      1255 1.01100000e+03 
      1256 1.01100000e+03 
      1257 1.01100000e+03 
      1258 1.01100000e+03 
      1259 1.01100000e+03 
      1260 1.01100000e+03 
      1261 1.01100000e+03 
      1262 1.01100000e+03 
      1263 1.01100000e+03 
      1264 1.01100000e+03 
      1265 1.01100000e+03 
      1266 1.01100000e+03 
      1267 1.01100000e+03 
      1268 1.01100000e+03 
      1269 1.01100000e+03 
      1270 1.01100000e+03 
      1271 1.01100000e+03 
      1272 1.01100000e+03 
      1273 1.01100000e+03 
      1274 1.01100000e+03 
      1275 1.01100000e+03 
      1276 1.01100000e+03 
      1277 1.01100000e+03 
      1278 1.01100000e+03 
      1279 1.01100000e+03 
      1280 1.01100000e+03 
      1281 1.01100000e+03 
      1282 1.01100000e+03 
      1283 1.01100000e+03 
      1284 1.01100000e+03 
      1285 1.01100000e+03 
      1286 1.01100000e+03 
      1287 1.01100000e+03 
      1288 1.01100000e+03 
      1289 1.01100000e+03 
      1290 1.01100000e+03 
      1291 1.01100000e+03 
      1292 1.01100000e+03 
      1293 1.01100000e+03 
      1294 1.01100000e+03 
      1295 1.01100000e+03 
      1296 1.01100000e+03 
      1297 1.01100000e+03 
      1298 1.01100000e+03 
      1299 1.01100000e+03 
      1300 1.01100000e+03 
      1301 1.01100000e+03 
      1302 1.01100000e+03 
      1303 1.01100000e+03 
      1304 1.01100000e+03 
      1305 1.01100000e+03 
      1306 1.01100000e+03 
      1307 1.01100000e+03 
      1308 1.01100000e+03 
      1309 1.01100000e+03 
      1310 1.01100000e+03 
      1311 1.01100000e+03 
      1312 1.01100000e+03 
      1313 1.01100000e+03 
      1314 1.01100000e+03 
      1315 1.01100000e+03 
      1316 1.01100000e+03 
      1317 1.01100000e+03 
      1318 1.01100000e+03 
      1319 1.01100000e+03 
      1320 1.01100000e+03 
      1321 1.01100000e+03 
      1322 1.01100000e+03 
      1323 1.01100000e+03 
      1324 1.01100000e+03 
      1325 1.01100000e+03 
      1326 1.01100000e+03 
      1327 1.01100000e+03 
      1328 1.01100000e+03 
      1329 1.01100000e+03 
      1330 1.01100000e+03 
      1331 1.01100000e+03 
      1332 1.01100000e+03 
      1333 1.01100000e+03 
      1334 1.01100000e+03 
      1335 1.01100000e+03 
      1336 1.01100000e+03 
      1337 1.01100000e+03 
      1338 1.01100000e+03 
      1339 1.01100000e+03 
      1340 1.01100000e+03 
      1341 1.01100000e+03 
      1342 1.01100000e+03 
      1343 1.01100000e+03 
      1344 1.01100000e+03 
      1345 1.01100000e+03 
      1346 1.01100000e+03 
      1347 1.01100000e+03 
      1348 1.01100000e+03 
      1349 1.01100000e+03 
      1350 1.01100000e+03 
      1351 1.01100000e+03 
      1352 1.01100000e+03 
      1353 1.01100000e+03 
      1354 1.01100000e+03 
      1355 1.01100000e+03 
      1356 1.01100000e+03 
      1357 1.01100000e+03 
      1358 1.01100000e+03 
      1359 1.01100000e+03 
      1360 1.01100000e+03 
      1361 1.01100000e+03 
      1362 1.01100000e+03 
      1363 1.01100000e+03 
      1364 1.01100000e+03 
      1365 1.01100000e+03 
      1366 1.01100000e+03 
      1367 1.01100000e+03 
      1368 1.01100000e+03 
      1369 1.01100000e+03 
      1370 1.01100000e+03 
      1371 1.01100000e+03 
      1372 1.01100000e+03 
      1373 1.01100000e+03 
      1374 1.01100000e+03 
      1375 1.01100000e+03 
      1376 1.01100000e+03 
      1377 1.01100000e+03 
      1378 1.01100000e+03 
      1379 1.01100000e+03 
      1380 1.01100000e+03 
      1381 1.01100000e+03 
      1382 1.01100000e+03 
      1383 1.01100000e+03 
      1384 1.01100000e+03 
      1385 1.01100000e+03 
      1386 1.01100000e+03 
      1387 1.01100000e+03 
      1388 1.01100000e+03 
      1389 1.01100000e+03 
      1390 1.01100000e+03 
      1391 1.01100000e+03 
      1392 1.01100000e+03 
      1393 1.01100000e+03 
      1394 1.01100000e+03 
      1395 1.01100000e+03 
      1396 1.01100000e+03 
      1397 1.01100000e+03 
      1398 1.01100000e+03 
      1399 1.01100000e+03 
      1400 1.01100000e+03 
      1401 1.01100000e+03 
      1402 1.01100000e+03 
      1403 1.01100000e+03 
      1404 1.01100000e+03 
      1405 1.01100000e+03 
      1406 1.01100000e+03 
      1407 1.01100000e+03 
      1408 1.01100000e+03 
      1409 1.01100000e+03 
      1410 1.01100000e+03 
      1411 1.01100000e+03 
      1412 1.01100000e+03 
      1413 1.01100000e+03 
      1414 1.01100000e+03 
      1415 1.01100000e+03 
      1416 1.01100000e+03 
      1417 1.01100000e+03 
      1418 1.01100000e+03 
      1419 1.01100000e+03 
      1420 1.01100000e+03 
      1421 1.01100000e+03 
      1422 1.01100000e+03 
      1423 1.01100000e+03 
      1424 1.01100000e+03 
      1425 1.01100000e+03 
      1426 1.01100000e+03 
      1427 1.01100000e+03 
      1428 1.01100000e+03 
      1429 1.01100000e+03 
      1430 1.01100000e+03 
      1431 1.01100000e+03 
      1432 1.01100000e+03 
      1433 1.01100000e+03 
      1434 1.01100000e+03 
      1435 1.01100000e+03 
      1436 1.01100000e+03 
      1437 1.01100000e+03 
      1438 1.01100000e+03 
      1439 1.01100000e+03 
      1440 1.01100000e+03 
      1441 1.01100000e+03 
      1442 1.01100000e+03 
      1443 1.01100000e+03 
      1444 1.01100000e+03 
      1445 1.01100000e+03 
      1446 1.01100000e+03 
      1447 1.01100000e+03 
      1448 1.01100000e+03 
      1449 1.01100000e+03 
      1450 1.01100000e+03 
      1451 1.01100000e+03 
      1452 1.01100000e+03 
      1453 1.01100000e+03 
      1454 1.01100000e+03 
      1455 1.01100000e+03 
      1456 1.01100000e+03 
      1457 1.01100000e+03 
      1458 1.01100000e+03 
      1459 1.01100000e+03 
      1460 1.01100000e+03 
      1461 1.01100000e+03 
      1462 1.01100000e+03 
      1463 1.01100000e+03 
      1464 1.01100000e+03 
      1465 1.01100000e+03 
      1466 1.01100000e+03 
      1467 1.01100000e+03 
      1468 1.01100000e+03 
      1469 1.01100000e+03 
      1470 1.01100000e+03 
      1471 1.01100000e+03 
      1472 1.01100000e+03 
      1473 1.01100000e+03 
      1474 1.01100000e+03 
      1475 1.01100000e+03 
      1476 1.01100000e+03 
      1477 1.01100000e+03 
      1478 1.01100000e+03 
      1479 1.01100000e+03 
      1480 1.01100000e+03 
      1481 1.01100000e+03 
      1482 1.01100000e+03 
      1483 1.01100000e+03 
      1484 1.01100000e+03 
      1485 1.01100000e+03 
      1486 1.01100000e+03 
      1487 1.01100000e+03 
      1488 1.01100000e+03 
      1489 1.01100000e+03 
      1490 1.01100000e+03 
      1491 1.01100000e+03 
      1492 1.01100000e+03 
      1493 1.01100000e+03 
      1494 1.01100000e+03 
      1495 1.01100000e+03 
      1496 1.01100000e+03 
      1497 1.01100000e+03 
      1498 1.01100000e+03 
      1499 1.01100000e+03 
      1500 1.01100000e+03 
      1501 1.01100000e+03 
      1502 1.01100000e+03 
      1503 1.01100000e+03 
      1504 1.01100000e+03 
      1505 1.01100000e+03 
      1506 1.01100000e+03 
      1507 1.01100000e+03 
      1508 1.01100000e+03 
      1509 1.01100000e+03 
      1510 1.01100000e+03 
      1511 1.01100000e+03 
      1512 1.01100000e+03 
      1513 1.01100000e+03 
      1514 1.01100000e+03 
      1515 1.01100000e+03 
      1516 1.01100000e+03 
      1517 1.01100000e+03 
      1518 1.01100000e+03 
      1519 1.01100000e+03 
      1520 1.01100000e+03 
      1521 1.01100000e+03 
      1522 1.01100000e+03 
      1523 1.01100000e+03 
      1524 1.01100000e+03 
      1525 1.01100000e+03 
      1526 1.01100000e+03 
      1527 1.01100000e+03 
      1528 1.01100000e+03 
      1529 1.01100000e+03 
      1530 1.01100000e+03 
      1531 1.01100000e+03 
      1532 1.01100000e+03 
      1533 1.01100000e+03 
      1534 1.01100000e+03 
      1535 1.01100000e+03 
      1536 1.01100000e+03 
      1537 1.01100000e+03 
      1538 1.01100000e+03 
      1539 1.01100000e+03 
      1540 1.01100000e+03 
      1541 1.01100000e+03 
      1542 1.01100000e+03 
      1543 1.01100000e+03 
      1544 1.01100000e+03 
      1545 1.01100000e+03 
      1546 1.01100000e+03 
      1547 1.01100000e+03 
      1548 1.01100000e+03 
      1549 1.01100000e+03 
      1550 1.01100000e+03 
      1551 1.01100000e+03 
      1552 1.01100000e+03 
      1553 1.01100000e+03 
      1554 1.01100000e+03 
      1555 1.01100000e+03 
      1556 1.01100000e+03 
      1557 1.01100000e+03 
      1558 1.01100000e+03 
      1559 1.01100000e+03 
      1560 1.01100000e+03 
      1561 1.01100000e+03 
      1562 1.01100000e+03 
      1563 1.01100000e+03 
      1564 1.01100000e+03 
      1565 1.01100000e+03 
      1566 1.01100000e+03 
      1567 1.01100000e+03 
      1568 1.01100000e+03 
      1569 1.01100000e+03 
      1570 1.01100000e+03 
      1571 1.01100000e+03 
      1572 1.01100000e+03 
      1573 1.01100000e+03 
      1574 1.01100000e+03 
      1575 1.01100000e+03 
      1576 1.01100000e+03 
      1577 1.01100000e+03 
      1578 1.01100000e+03 
      1579 1.01100000e+03 
      1580 1.01100000e+03 
      1581 1.01100000e+03 
      1582 1.01100000e+03 
      1583 1.01100000e+03 
      1584 1.01100000e+03 
      1585 1.01100000e+03 
      1586 1.01100000e+03 
      1587 1.01100000e+03 
      1588 1.01100000e+03 
      1589 1.01100000e+03 
      1590 1.01100000e+03 
      1591 1.01100000e+03 
      1592 1.01100000e+03 
      1593 1.01100000e+03 
      1594 1.01100000e+03 
      1595 1.01100000e+03 
      1596 1.01100000e+03 
      1597 1.01100000e+03 
      1598 1.01100000e+03 
      1599 1.01100000e+03 
      1600 1.01100000e+03 
      1601 1.01100000e+03 
      1602 1.01100000e+03 
      1603 1.01100000e+03 
      1604 1.01100000e+03 
      1605 1.01100000e+03 
      1606 1.01100000e+03 
      1607 1.01100000e+03 
      1608 1.01100000e+03 
      1609 1.01100000e+03 
      1610 1.01100000e+03 
      1611 1.01100000e+03 
      1612 1.01100000e+03 
      1613 1.01100000e+03 
      1614 1.01100000e+03 
      1615 1.01100000e+03 
      1616 1.01100000e+03 
      1617 1.01100000e+03 
      1618 1.01100000e+03 
      1619 1.01100000e+03 
      1620 1.01100000e+03 
      1621 1.01100000e+03 
      1622 1.01100000e+03 
      1623 1.01100000e+03 
      1624 1.01100000e+03 
      1625 1.01100000e+03 
      1626 1.01100000e+03 
      1627 1.01100000e+03 
      1628 1.01100000e+03 
      1629 1.01100000e+03 
      1630 1.01100000e+03 
      1631 1.01100000e+03 
      1632 1.01100000e+03 
      1633 1.01100000e+03 
      1634 1.01100000e+03 
      1635 1.01100000e+03 
      1636 1.01100000e+03 
      1637 1.01100000e+03 
      1638 1.01100000e+03 
      1639 1.01100000e+03 
      1640 1.01100000e+03 
      1641 1.01100000e+03 
      1642 1.01100000e+03 
      1643 1.01100000e+03 
      1644 1.01100000e+03 
      1645 1.01100000e+03 
      1646 1.01100000e+03 
      1647 1.01100000e+03 
      1648 1.01100000e+03 
      1649 1.01100000e+03 
      1650 1.01100000e+03 
      1651 1.01100000e+03 
      1652 1.01100000e+03 
      1653 1.01100000e+03 
      1654 1.01100000e+03 
      1655 1.01100000e+03 
      1656 1.01100000e+03 
      1657 1.01100000e+03 
      1658 1.01100000e+03 
      1659 1.01100000e+03 
      1660 1.01100000e+03 
      1661 1.01100000e+03 
      1662 1.01100000e+03 
      1663 1.01100000e+03 
      1664 1.01100000e+03 
      1665 1.01100000e+03 
      1666 1.01100000e+03 
      1667 1.01100000e+03 
      1668 1.01100000e+03 
      1669 1.01100000e+03 
      1670 1.01100000e+03 
      1671 1.01100000e+03 
      1672 1.01100000e+03 
      1673 1.01100000e+03 
      1674 1.01100000e+03 
      1675 1.01100000e+03 
      1676 1.01100000e+03 
      1677 1.01100000e+03 
      1678 1.01100000e+03 
      1679 1.01100000e+03 
      1680 1.01100000e+03 
      1681 1.01100000e+03 
      1682 1.01100000e+03 
      1683 1.01100000e+03 
      1684 1.01100000e+03 
      1685 1.01100000e+03 
      1686 1.01100000e+03 
      1687 1.01100000e+03 
      1688 1.01100000e+03 
      1689 1.01100000e+03 
      1690 1.01100000e+03 
      1691 1.01100000e+03 
      1692 1.01100000e+03 
      1693 1.01100000e+03 
      1694 1.01100000e+03 
      1695 1.01100000e+03 
      1696 1.01100000e+03 
      1697 1.01100000e+03 
      1698 1.01100000e+03 
      1699 1.01100000e+03 
      1700 1.01100000e+03 
      1701 1.01100000e+03 
      1702 1.01100000e+03 
      1703 1.01100000e+03 
      1704 1.01100000e+03 
      1705 1.01100000e+03 
      1706 1.01100000e+03 
      1707 1.01100000e+03 
      1708 1.01100000e+03 
      1709 1.01100000e+03 
      1710 1.01100000e+03 
      1711 1.01100000e+03 
      1712 1.01100000e+03 
      1713 1.01100000e+03 
      1714 1.01100000e+03 
      1715 1.01100000e+03 
      1716 1.01100000e+03 
      1717 1.01100000e+03 
      1718 1.01100000e+03 
      1719 1.01100000e+03 
      1720 1.01100000e+03 
      1721 1.01100000e+03 
      1722 1.01100000e+03 
      1723 1.01100000e+03 
      1724 1.01100000e+03 
      1725 1.01100000e+03 
      1726 1.01100000e+03 
      1727 1.01100000e+03 
      1728 1.01100000e+03 
      1729 1.01100000e+03 
      1730 1.01100000e+03 
      1731 1.01100000e+03 
      1732 1.01100000e+03 
      1733 1.01100000e+03 
      1734 1.01100000e+03 
      1735 1.01100000e+03 
      1736 1.01100000e+03 
      1737 1.01100000e+03 
      1738 1.01100000e+03 
      1739 1.01100000e+03 
      1740 1.01100000e+03 
      1741 1.01100000e+03 
      1742 1.01100000e+03 
      1743 1.01100000e+03 
      1744 1.01100000e+03 
      1745 1.01100000e+03 
      1746 1.01100000e+03 
      1747 1.01100000e+03 
      1748 1.01100000e+03 
      1749 1.01100000e+03 
      1750 1.01100000e+03 
      1751 1.01100000e+03 
      1752 1.01100000e+03 
      1753 1.01100000e+03 
      1754 1.01100000e+03 
      1755 1.01100000e+03 
      1756 1.01100000e+03 
      1757 1.01100000e+03 
      1758 1.01100000e+03 
      1759 1.01100000e+03 
      1760 1.01100000e+03 
      1761 1.01100000e+03 
      1762 1.01100000e+03 
      1763 1.01100000e+03 
      1764 1.01100000e+03 
      1765 1.01100000e+03 
      1766 1.01100000e+03 
      1767 1.01100000e+03 
      1768 1.01100000e+03 
      1769 1.01100000e+03 
      1770 1.01100000e+03 
      1771 1.01100000e+03 
      1772 1.01100000e+03 
      1773 1.01100000e+03 
      1774 1.01100000e+03 
      1775 1.01100000e+03 
      1776 1.01100000e+03 
      1777 1.01100000e+03 
      1778 1.01100000e+03 
      1779 1.01100000e+03 
      1780 1.01100000e+03 
      1781 1.01100000e+03 
      1782 1.01100000e+03 
      1783 1.01100000e+03 
      1784 1.01100000e+03 
      1785 1.01100000e+03 
      1786 1.01100000e+03 
      1787 1.01100000e+03 
      1788 1.01100000e+03 
      1789 1.01100000e+03 
      1790 1.01100000e+03 
      1791 1.01100000e+03 
      1792 1.01100000e+03 
      1793 1.01100000e+03 
      1794 1.01100000e+03 
      1795 1.01100000e+03 
      1796 1.01100000e+03 
      1797 1.01100000e+03 
      1798 1.01100000e+03 
      1799 1.01100000e+03 
      1800 1.01100000e+03 
      1801 1.01100000e+03 
      1802 1.01100000e+03 
      1803 1.01100000e+03 
      1804 1.01100000e+03 
      1805 1.01100000e+03 
      1806 1.01100000e+03 
      1807 1.01100000e+03 
      1808 1.01100000e+03 
      1809 1.01100000e+03 
      1810 1.01100000e+03 
      1811 1.01100000e+03 
      1812 1.01100000e+03 
      1813 1.01100000e+03 
      1814 1.01100000e+03 
      1815 1.01100000e+03 
      1816 1.01100000e+03 
      1817 1.01100000e+03 
      1818 1.01100000e+03 
      1819 1.01100000e+03 
      1820 1.01100000e+03 
      1821 1.01100000e+03 
      1822 1.01100000e+03 
      1823 1.01100000e+03 
      1824 1.01100000e+03 
      1825 1.01100000e+03 
      1826 1.01100000e+03 
      1827 1.01100000e+03 
      1828 1.01100000e+03 
      1829 1.01100000e+03 
      1830 1.01100000e+03 
      1831 1.01100000e+03 
      1832 1.01100000e+03 
      1833 1.01100000e+03 
      1834 1.01100000e+03 
      1835 1.01100000e+03 
      1836 1.01100000e+03 
      1837 1.01100000e+03 
      1838 1.01100000e+03 
      1839 1.01100000e+03 
      1840 1.01100000e+03 
      1841 1.01100000e+03 
      1842 1.01100000e+03 
      1843 1.01100000e+03 
      1844 1.01100000e+03 
      1845 1.01100000e+03 
      1846 1.01100000e+03 
      1847 1.01100000e+03 
      1848 1.01100000e+03 
      1849 1.01100000e+03 
      1850 1.01100000e+03 
      1851 1.01100000e+03 
      1852 1.01100000e+03 
      1853 1.01100000e+03 
      1854 1.01100000e+03 
      1855 1.01100000e+03 
      1856 1.01100000e+03 
      1857 1.01100000e+03 
      1858 1.01100000e+03 
      1859 1.01100000e+03 
      1860 1.01100000e+03 
      1861 1.01100000e+03 
      1862 1.01100000e+03 
      1863 1.01100000e+03 
      1864 1.01100000e+03 
      1865 1.01100000e+03 
      1866 1.01100000e+03 
      1867 1.01100000e+03 
      1868 1.01100000e+03 
      1869 1.01100000e+03 
      1870 1.01100000e+03 
      1871 1.01100000e+03 
      1872 1.01100000e+03 
      1873 1.01100000e+03 
      1874 1.01100000e+03 
      1875 1.01100000e+03 
      1876 1.01100000e+03 
      1877 1.01100000e+03 
      1878 1.01100000e+03 
      1879 1.01100000e+03 
      1880 1.01100000e+03 
      1881 1.01100000e+03 
      1882 1.01100000e+03 
      1883 1.01100000e+03 
      1884 1.01100000e+03 
      1885 1.01100000e+03 
      1886 1.01100000e+03 
      1887 1.01100000e+03 
      1888 1.01100000e+03 
      1889 1.01100000e+03 
      1890 1.01100000e+03 
      1891 1.01100000e+03 
      1892 1.01100000e+03 
      1893 1.01100000e+03 
      1894 1.01100000e+03 
      1895 1.01100000e+03 
      1896 1.01100000e+03 
      1897 1.01100000e+03 
      1898 1.01100000e+03 
      1899 1.01100000e+03 
      1900 1.01100000e+03 
      1901 1.01100000e+03 
      1902 1.01100000e+03 
      1903 1.01100000e+03 
      1904 1.01100000e+03 
      1905 1.01100000e+03 
      1906 1.01100000e+03 
      1907 1.01100000e+03 
      1908 1.01100000e+03 
      1909 1.01100000e+03 
      1910 1.01100000e+03 
      1911 1.01100000e+03 
      1912 1.01100000e+03 
      1913 1.01100000e+03 
      1914 1.01100000e+03 
      1915 1.01100000e+03 
      1916 1.01100000e+03 
      1917 1.01100000e+03 
      1918 1.01100000e+03 
      1919 1.01100000e+03 
      1920 1.01100000e+03 
      1921 1.01100000e+03 
      1922 1.01100000e+03 
      1923 1.01100000e+03 
      1924 1.01100000e+03 
      1925 1.01100000e+03 
      1926 1.01100000e+03 
      1927 1.01100000e+03 
      1928 1.01100000e+03 
      1929 1.01100000e+03 
      1930 1.01100000e+03 
      1931 1.01100000e+03 
      1932 1.01100000e+03 
      1933 1.01100000e+03 
      1934 1.01100000e+03 
      1935 1.01100000e+03 
      1936 1.01100000e+03 
      1937 1.01100000e+03 
      1938 1.01100000e+03 
      1939 1.01100000e+03 
      1940 1.01100000e+03 
      1941 1.01100000e+03 
      1942 1.01100000e+03 
      1943 1.01100000e+03 
      1944 1.01100000e+03 
      1945 1.01100000e+03 
      1946 1.01100000e+03 
      1947 1.01100000e+03 
      1948 1.01100000e+03 
      1949 1.01100000e+03 
      1950 1.01100000e+03 
      1951 1.01100000e+03 
      1952 1.01100000e+03 
      1953 1.01100000e+03 
      1954 1.01100000e+03 
      1955 1.01100000e+03 
      1956 1.01100000e+03 
      1957 1.01100000e+03 
      1958 1.01100000e+03 
      1959 1.01100000e+03 
      1960 1.01100000e+03 
      1961 1.01100000e+03 
      1962 1.01100000e+03 
      1963 1.01100000e+03 
      1964 1.01100000e+03 
      1965 1.01100000e+03 
      1966 1.01100000e+03 
      1967 1.01100000e+03 
      1968 1.01100000e+03 
      1969 1.01100000e+03 
      1970 1.01100000e+03 
      1971 1.01100000e+03 
      1972 1.01100000e+03 
      1973 1.01100000e+03 
      1974 1.01100000e+03 
      1975 1.01100000e+03 
      1976 1.01100000e+03 
      1977 1.01100000e+03 
      1978 1.01100000e+03 
      1979 1.01100000e+03 
      1980 1.01100000e+03 
      1981 1.01100000e+03 
      1982 1.01100000e+03 
      1983 1.01100000e+03 
      1984 1.01100000e+03 
      1985 1.01100000e+03 
      1986 1.01100000e+03 
      1987 1.01100000e+03 
      1988 1.01100000e+03 
      1989 1.01100000e+03 
      1990 1.01100000e+03 
      1991 1.01100000e+03 
      1992 1.01100000e+03 
      1993 1.01100000e+03 
      1994 1.01100000e+03 
      1995 1.01100000e+03 
      1996 1.01100000e+03 
      1997 1.01100000e+03 
      1998 1.01100000e+03 
      1999 1.01100000e+03 
      2000 1.01100000e+03 
      2001 1.01100000e+03 
      2002 1.01100000e+03 
      2003 9.59024833e+02 
      2004 9.59024833e+02 
      2005 8.87900710e+02 
      2006 8.87900710e+02 
      2007 7.92371923e+02 
      2008 7.92371923e+02 
      2009 6.67656545e+02 
      2010 6.67656545e+02 
      2011 5.11960871e+02 
      2012 5.11960871e+02 
      2013 3.31594411e+02 
      2014 3.31594411e+02 
      2015 1.49908943e+02 
      2016 1.49908943e+02 
      2017 2.26024952e+01 
      2018 5.06595847e+00 
      2019 5.06595847e+00 
      2020 5.06595847e+00 
      2021 5.06595847e+00 
      2022 5.06595847e+00 
      2023 5.06595847e+00 
      2024 5.06595847e+00 
      2025 5.06595847e+00 
      2026 5.06595847e+00 
      2027 5.06595847e+00 
      2028 5.06595847e+00 
      2029 5.06595847e+00 
      2030 5.06595847e+00 
      2031 5.06595847e+00 
      2032 5.06595847e+00 
      2033 5.06595847e+00 
      2034 5.06595847e+00 
      2035 5.06595847e+00 
      2036 5.06595847e+00 
      2037 5.06595847e+00 
      2038 5.06595847e+00 
      2039 5.06595847e+00 
      2040 5.06595847e+00 
      2041 5.06595847e+00 
      2042 5.06595847e+00 
      2043 5.06595847e+00 
      2044 5.06595847e+00 
      2045 5.06595847e+00 
      2046 5.06595847e+00 
      2047 5.06595847e+00 
      2048 5.06595847e+00 
      2049 5.06595847e+00 
      2050 5.06595847e+00 
      2051 5.06595847e+00 
      2052 5.06595847e+00 
      2053 5.06595847e+00 
      2054 5.06595847e+00 
      2055 5.06595847e+00 
      2056 5.06595847e+00 
      2057 5.06595847e+00 
      2058 5.06595847e+00 
      2059 5.06595847e+00 
      2060 5.06595847e+00 
      2061 5.06595847e+00 
     


==> broy3d_n1000_ps.dat <==
         1 1.01100000e+03 
1.098142e+00 1.01100000e+03 
1.196283e+00 1.01100000e+03 
1.294425e+00 1.01100000e+03 
1.392567e+00 1.01100000e+03 
1.490709e+00 1.01100000e+03 
1.588850e+00 1.01100000e+03 
1.686992e+00 1.01100000e+03 
1.785134e+00 1.01100000e+03 
1.883276e+00 1.01100000e+03 
1.981417e+00 1.01100000e+03 
2.079559e+00 1.01100000e+03 
2.177701e+00 1.01100000e+03 
2.275843e+00 1.01100000e+03 
2.373984e+00 1.01100000e+03 
2.472126e+00 1.01100000e+03 
2.570268e+00 1.01100000e+03 
2.668410e+00 1.01100000e+03 
2.766551e+00 1.01100000e+03 
2.864693e+00 1.01100000e+03 
2.962835e+00 1.01100000e+03 
3.060977e+00 1.01100000e+03 
3.159118e+00 1.01100000e+03 
3.257260e+00 1.01100000e+03 
3.355402e+00 1.01100000e+03 
3.453544e+00 1.01100000e+03 
3.551685e+00 1.01100000e+03 
3.649827e+00 1.01100000e+03 
3.747969e+00 1.01100000e+03 
3.846111e+00 1.01100000e+03 
3.944252e+00 1.01100000e+03 
4.042394e+00 1.01100000e+03 
4.140536e+00 1.01100000e+03 
4.238678e+00 1.01100000e+03 
4.336819e+00 1.01100000e+03 
4.434961e+00 1.01100000e+03 
4.533103e+00 1.01100000e+03 
4.631245e+00 1.01100000e+03 
4.729386e+00 1.01100000e+03 
4.827528e+00 1.01100000e+03 
4.925670e+00 1.01100000e+03 
5.023812e+00 1.01100000e+03 
5.121953e+00 1.01100000e+03 
5.220095e+00 1.01100000e+03 
5.318237e+00 1.01100000e+03 
5.416378e+00 1.01100000e+03 
5.514520e+00 1.01100000e+03 
5.612662e+00 1.01100000e+03 
5.710804e+00 1.01100000e+03 
5.808945e+00 1.01100000e+03 
5.907087e+00 1.01100000e+03 
6.005229e+00 1.01100000e+03 
6.103371e+00 1.01100000e+03 
6.201512e+00 1.01100000e+03 
6.299654e+00 1.01100000e+03 
6.397796e+00 1.01100000e+03 
6.495938e+00 1.01100000e+03 
6.594079e+00 1.01100000e+03 
6.692221e+00 1.01100000e+03 
6.790363e+00 1.01100000e+03 
6.888505e+00 1.01100000e+03 
6.986646e+00 1.01100000e+03 
7.084788e+00 1.01100000e+03 
7.182930e+00 1.01100000e+03 
7.281072e+00 1.01100000e+03 
7.379213e+00 1.01100000e+03 
7.477355e+00 1.01100000e+03 
7.575497e+00 1.01100000e+03 
7.673639e+00 1.01100000e+03 
7.771780e+00 1.01100000e+03 
7.869922e+00 1.01100000e+03 
7.968064e+00 1.01100000e+03 
8.066206e+00 1.01100000e+03 
8.164347e+00 1.01100000e+03 
8.262489e+00 1.01100000e+03 
8.360631e+00 1.01100000e+03 
8.458773e+00 1.01100000e+03 
8.556914e+00 1.01100000e+03 
8.655056e+00 1.01100000e+03 
8.753198e+00 1.01100000e+03 
8.851340e+00 1.01100000e+03 
8.949481e+00 1.01100000e+03 
9.047623e+00 1.01100000e+03 
9.145765e+00 1.01100000e+03 
9.243907e+00 1.01100000e+03 
9.342048e+00 1.01100000e+03 
9.440190e+00 1.01100000e+03 
9.538332e+00 1.01100000e+03 
9.636473e+00 1.01100000e+03 
9.734615e+00 1.01100000e+03 
9.832757e+00 1.01100000e+03 
9.930899e+00 1.01100000e+03 
1.002904e+01 1.01100000e+03 
1.012718e+01 1.01100000e+03 
1.022532e+01 1.01100000e+03 
1.032347e+01 1.01100000e+03 
1.042161e+01 1.01100000e+03 
1.051975e+01 1.01100000e+03 
1.061789e+01 1.01100000e+03 
1.071603e+01 1.01100000e+03 
1.081417e+01 1.01100000e+03 
1.091232e+01 1.00771796e+03 
1.101046e+01 1.00771796e+03 
1.110860e+01 1.00771796e+03 
1.120674e+01 1.00771796e+03 
1.130488e+01 1.00771796e+03 
1.140302e+01 1.00771796e+03 
1.150117e+01 1.00771796e+03 
1.159931e+01 1.00771796e+03 
1.169745e+01 1.00771796e+03 
1.179559e+01 1.00771796e+03 
1.189373e+01 1.00771796e+03 
1.199188e+01 1.00771796e+03 
1.209002e+01 1.00771796e+03 
1.218816e+01 1.00771796e+03 
1.228630e+01 1.00771796e+03 
1.238444e+01 1.00771796e+03 
1.248258e+01 1.00771796e+03 
1.258073e+01 1.00771796e+03 
1.267887e+01 1.00771796e+03 
1.277701e+01 1.00771796e+03 
1.287515e+01 1.00771796e+03 
1.297329e+01 1.00771796e+03 
1.307143e+01 1.00771796e+03 
1.316958e+01 1.00771796e+03 
1.326772e+01 1.00771796e+03 
1.336586e+01 1.00771796e+03 
1.346400e+01 1.00771796e+03 
1.356214e+01 1.00771796e+03 
1.366029e+01 1.00771796e+03 
1.375843e+01 1.00771796e+03 
1.385657e+01 1.00771796e+03 
1.395471e+01 1.00771796e+03 
1.405285e+01 1.00771796e+03 
1.415099e+01 1.00015541e+03 
1.424914e+01 1.00015541e+03 
1.434728e+01 1.00015541e+03 
1.444542e+01 1.00015541e+03 
1.454356e+01 1.00015541e+03 
1.464170e+01 1.00015541e+03 
1.473984e+01 1.00015541e+03 
1.483799e+01 1.00015541e+03 
1.493613e+01 1.00015541e+03 
1.503427e+01 1.00015541e+03 
1.513241e+01 1.00015541e+03 
1.523055e+01 1.00015541e+03 
1.532869e+01 1.00015541e+03 
1.542684e+01 1.00015541e+03 
1.552498e+01 1.00015541e+03 
1.562312e+01 1.00015541e+03 
1.572126e+01 1.00015541e+03 
1.581940e+01 1.00015541e+03 
1.591755e+01 1.00015541e+03 
1.601569e+01 1.00015541e+03 
1.611383e+01 1.00015541e+03 
1.621197e+01 1.00015541e+03 
1.631011e+01 1.00015541e+03 
1.640825e+01 1.00015541e+03 
1.650640e+01 1.00015541e+03 
1.660454e+01 1.00015541e+03 
1.670268e+01 1.00015541e+03 
1.680082e+01 1.00015541e+03 
1.689896e+01 1.00015541e+03 
1.699710e+01 1.00015541e+03 
1.709525e+01 1.00015541e+03 
1.719339e+01 1.00015541e+03 
1.729153e+01 1.00015541e+03 
1.738967e+01 9.99307476e+02 
1.748781e+01 9.99307476e+02 
1.758595e+01 9.99307476e+02 
1.768410e+01 9.99307476e+02 
1.778224e+01 9.99307476e+02 
1.788038e+01 9.99307476e+02 
1.797852e+01 9.99307476e+02 
1.807666e+01 9.99307476e+02 
1.817481e+01 9.99307476e+02 
1.827295e+01 9.99307476e+02 
1.837109e+01 9.99307476e+02 
1.846923e+01 9.99307476e+02 
1.856737e+01 9.99307476e+02 
1.866551e+01 9.99307476e+02 
1.876366e+01 9.99307476e+02 
1.886180e+01 9.99307476e+02 
1.895994e+01 9.99307476e+02 
1.905808e+01 9.99307476e+02 
1.915622e+01 9.99307476e+02 
1.925436e+01 9.99307476e+02 
1.935251e+01 9.99307476e+02 
1.945065e+01 9.99307476e+02 
1.954879e+01 9.99307476e+02 
1.964693e+01 9.99307476e+02 
1.974507e+01 9.99307476e+02 
1.984321e+01 9.99307476e+02 
1.994136e+01 9.99307476e+02 
2.003950e+01 9.99307476e+02 
2.013764e+01 9.99307476e+02 
2.023578e+01 9.99307476e+02 
2.033392e+01 9.99307476e+02 
2.043207e+01 9.99307476e+02 
2.053021e+01 9.99307476e+02 
2.062835e+01 9.97527114e+02 
2.072649e+01 9.94518046e+02 
2.082463e+01 9.92049293e+02 
2.092277e+01 9.89580540e+02 
2.102092e+01 9.87111787e+02 
2.111906e+01 9.84643034e+02 
2.121720e+01 9.82174281e+02 
2.131534e+01 9.79705528e+02 
2.141348e+01 9.77236775e+02 
2.151162e+01 9.74768022e+02 
2.160977e+01 9.72299269e+02 
2.170791e+01 9.69830516e+02 
2.180605e+01 9.67361763e+02 
2.190419e+01 9.64893010e+02 
2.200233e+01 9.62424257e+02 
2.210048e+01 9.59955504e+02 
2.219862e+01 9.57486751e+02 
2.229676e+01 9.55017998e+02 
2.239490e+01 9.52549245e+02 
2.249304e+01 9.50080492e+02 
2.259118e+01 9.47611739e+02 
2.268933e+01 9.45142986e+02 
2.278747e+01 9.42674233e+02 
2.288561e+01 9.40205480e+02 
2.298375e+01 9.37736727e+02 
2.308189e+01 9.35267974e+02 
2.318003e+01 9.32799221e+02 
2.327818e+01 9.30330468e+02 
2.337632e+01 9.27861715e+02 
2.347446e+01 9.25392962e+02 
2.357260e+01 9.22924209e+02 
2.367074e+01 9.20455456e+02 
2.376888e+01 9.17986703e+02 
2.386703e+01 9.15517950e+02 
2.396517e+01 9.11493164e+02 
2.406331e+01 9.05325574e+02 
2.416145e+01 8.99157985e+02 
2.425959e+01 8.92990396e+02 
2.435774e+01 8.86822807e+02 
2.445588e+01 8.80655218e+02 
2.455402e+01 8.74487629e+02 
2.465216e+01 8.68320039e+02 
2.475030e+01 8.62152450e+02 
2.484844e+01 8.55984861e+02 
2.494659e+01 8.49817272e+02 
2.504473e+01 8.43649683e+02 
2.514287e+01 8.37482093e+02 
2.524101e+01 8.31314504e+02 
2.533915e+01 8.25146915e+02 
2.543729e+01 8.18979326e+02 
2.553544e+01 8.12811737e+02 
2.563358e+01 8.06644147e+02 
2.573172e+01 8.00476558e+02 
2.582986e+01 7.94308969e+02 
2.592800e+01 7.88141380e+02 
2.602614e+01 7.81973791e+02 
2.612429e+01 7.75806202e+02 
2.622243e+01 7.69638612e+02 
2.632057e+01 7.63471023e+02 
2.641871e+01 7.57303434e+02 
2.651685e+01 7.51135845e+02 
2.661500e+01 7.44968256e+02 
2.671314e+01 7.38800666e+02 
2.681128e+01 7.32633077e+02 
2.690942e+01 7.26465488e+02 
2.700756e+01 7.20297899e+02 
2.710570e+01 7.14130310e+02 
2.720385e+01 7.07226563e+02 
2.730199e+01 6.97060600e+02 
2.740013e+01 6.86894638e+02 
2.749827e+01 6.76728676e+02 
2.759641e+01 6.66562714e+02 
2.769455e+01 6.56396751e+02 
2.779270e+01 6.46230789e+02 
2.789084e+01 6.36064827e+02 
2.798898e+01 6.25898864e+02 
2.808712e+01 6.15732902e+02 
2.818526e+01 6.05566940e+02 
2.828340e+01 5.95400977e+02 
2.838155e+01 5.85235015e+02 
2.847969e+01 5.75069053e+02 
2.857783e+01 5.64903090e+02 
2.867597e+01 5.54737128e+02 
2.877411e+01 5.44571166e+02 
2.887226e+01 5.34405204e+02 
2.897040e+01 5.24239241e+02 
2.906854e+01 5.14073279e+02 
2.916668e+01 5.03907317e+02 
2.926482e+01 4.93741354e+02 
2.936296e+01 4.83575392e+02 
2.946111e+01 4.73409430e+02 
2.955925e+01 4.63243467e+02 
2.965739e+01 4.53077505e+02 
2.975553e+01 4.42911543e+02 
2.985367e+01 4.32745580e+02 
2.995181e+01 4.22579618e+02 
3.004996e+01 4.12413656e+02 
3.014810e+01 4.02247694e+02 
3.024624e+01 3.92081731e+02 
3.034438e+01 3.81915769e+02 
3.044252e+01 3.73070010e+02 
3.054067e+01 3.70780941e+02 
3.063881e+01 3.68083759e+02 
3.073695e+01 3.65386578e+02 
3.083509e+01 3.62689396e+02 
3.093323e+01 3.59992215e+02 
3.103137e+01 3.57295033e+02 
3.112952e+01 3.54597852e+02 
3.122766e+01 3.51900670e+02 
3.132580e+01 3.49203489e+02 
3.142394e+01 3.46506307e+02 
3.152208e+01 3.43809126e+02 
3.162022e+01 3.41111944e+02 
3.171837e+01 3.38414763e+02 
3.181651e+01 3.35717581e+02 
3.191465e+01 3.33020400e+02 
3.201279e+01 3.30323218e+02 
3.211093e+01 3.27626037e+02 
3.220907e+01 3.24928855e+02 
3.230722e+01 3.22231673e+02 
3.240536e+01 3.19534492e+02 
3.250350e+01 3.16837310e+02 
3.260164e+01 3.14140129e+02 
3.269978e+01 3.11442947e+02 
3.279793e+01 3.08745766e+02 
3.289607e+01 3.06048584e+02 
3.299421e+01 3.03351403e+02 
3.309235e+01 3.00654221e+02 
3.319049e+01 2.97957040e+02 
3.328863e+01 2.95259858e+02 
3.338678e+01 2.92562677e+02 
3.348492e+01 2.89865495e+02 
3.358306e+01 2.87168314e+02 
3.368120e+01 2.84471132e+02 
3.377934e+01 2.79942919e+02 
3.387748e+01 2.74382082e+02 
3.397563e+01 2.68821244e+02 
3.407377e+01 2.63260407e+02 
3.417191e+01 2.57699569e+02 
3.427005e+01 2.52138732e+02 
3.436819e+01 2.46577895e+02 
3.446633e+01 2.41017057e+02 
3.456448e+01 2.35456220e+02 
3.466262e+01 2.29895382e+02 
3.476076e+01 2.24334545e+02 
3.485890e+01 2.18773707e+02 
3.495704e+01 2.13212870e+02 
3.505519e+01 2.07652032e+02 
3.515333e+01 2.02091195e+02 
3.525147e+01 1.96530357e+02 
3.534961e+01 1.90969520e+02 
3.544775e+01 1.85408683e+02 
3.554589e+01 1.79847845e+02 
3.564404e+01 1.74287008e+02 
3.574218e+01 1.68726170e+02 
3.584032e+01 1.63165333e+02 
3.593846e+01 1.57604495e+02 
3.603660e+01 1.52043658e+02 
3.613474e+01 1.46482820e+02 
3.623289e+01 1.40921983e+02 
3.633103e+01 1.35361145e+02 
3.642917e+01 1.29800308e+02 
3.652731e+01 1.24239471e+02 
3.662545e+01 1.18678633e+02 
3.672359e+01 1.13117796e+02 
3.682174e+01 1.07556958e+02 
3.691988e+01 1.01996121e+02 
3.701802e+01 9.89301170e+01 
3.711616e+01 9.87695919e+01 
3.721430e+01 9.86090667e+01 
3.731245e+01 9.84485416e+01 
3.741059e+01 9.82880164e+01 
3.750873e+01 9.81274913e+01 
3.760687e+01 9.79669661e+01 
3.770501e+01 9.78064410e+01 
3.780315e+01 9.76459158e+01 
3.790130e+01 9.74853906e+01 
3.799944e+01 9.73248655e+01 
3.809758e+01 9.71643403e+01 
3.819572e+01 9.70038152e+01 
3.829386e+01 9.68432900e+01 
3.839200e+01 9.66827649e+01 
3.849015e+01 9.65222397e+01 
3.858829e+01 9.63617145e+01 
3.868643e+01 9.62011894e+01 
3.878457e+01 9.60406642e+01 
3.888271e+01 9.58801391e+01 
3.898086e+01 9.57196139e+01 
3.907900e+01 9.55590888e+01 
3.917714e+01 9.53985636e+01 
3.927528e+01 9.52380384e+01 
3.937342e+01 9.50775133e+01 
3.947156e+01 9.49169881e+01 
3.956971e+01 9.47564630e+01 
3.966785e+01 9.45959378e+01 
3.976599e+01 9.44354127e+01 
3.986413e+01 9.42748875e+01 
3.996227e+01 9.41143624e+01 
4.006041e+01 9.39538372e+01 
4.015856e+01 9.37933120e+01 
4.025670e+01 9.29769199e+01 
4.035484e+01 9.21184168e+01 
4.045298e+01 9.11095608e+01 
4.055112e+01 9.01007048e+01 
4.064926e+01 8.90918488e+01 
4.074741e+01 8.80829928e+01 
4.084555e+01 8.70741368e+01 
4.094369e+01 8.60652808e+01 
4.104183e+01 8.50564248e+01 
4.113997e+01 8.40475688e+01 
4.123812e+01 8.30387128e+01 
4.133626e+01 8.20298568e+01 
4.143440e+01 8.10210008e+01 
4.153254e+01 8.00121448e+01 
4.163068e+01 7.90032888e+01 
4.172882e+01 7.79944328e+01 
4.182697e+01 7.69855768e+01 
4.192511e+01 7.59767208e+01 
4.202325e+01 7.49678649e+01 
4.212139e+01 7.39590089e+01 
4.221953e+01 7.29501529e+01 
4.231767e+01 7.19412969e+01 
4.241582e+01 7.09324409e+01 
4.251396e+01 6.99235849e+01 
4.261210e+01 6.89147289e+01 
4.271024e+01 6.79058729e+01 
4.280838e+01 6.68970169e+01 
4.290652e+01 6.58881609e+01 
4.300467e+01 6.48793049e+01 
4.310281e+01 6.38704489e+01 
4.320095e+01 6.28615929e+01 
4.329909e+01 6.18527369e+01 
4.339723e+01 6.08438809e+01 
4.349538e+01 5.98350249e+01 
4.359352e+01 5.95579924e+01 
4.369166e+01 5.91203775e+01 
4.378980e+01 5.86827627e+01 
4.388794e+01 5.82451478e+01 
4.398608e+01 5.78075330e+01 
4.408423e+01 5.73699181e+01 
4.418237e+01 5.69323033e+01 
4.428051e+01 5.64946884e+01 
4.437865e+01 5.60570735e+01 
4.447679e+01 5.56194587e+01 
4.457493e+01 5.51818438e+01 
4.467308e+01 5.47442290e+01 
4.477122e+01 5.43066141e+01 
4.486936e+01 5.38689993e+01 
4.496750e+01 5.34313844e+01 
4.506564e+01 5.29937696e+01 
4.516378e+01 5.25561547e+01 
4.526193e+01 5.21185399e+01 
4.536007e+01 5.16809250e+01 
4.545821e+01 5.12433101e+01 
4.555635e+01 5.08056953e+01 
4.565449e+01 5.03680804e+01 
4.575264e+01 4.99304656e+01 
4.585078e+01 4.94928507e+01 
4.594892e+01 4.90552359e+01 
4.604706e+01 4.86176210e+01 
4.614520e+01 4.81800062e+01 
4.624334e+01 4.77423913e+01 
4.634149e+01 4.73047765e+01 
4.643963e+01 4.68671616e+01 
4.653777e+01 4.64295468e+01 
4.663591e+01 4.59919319e+01 
4.673405e+01 4.55543170e+01 
4.683219e+01 4.51790612e+01 
4.693034e+01 4.51790612e+01 
4.702848e+01 4.51790612e+01 
4.712662e+01 4.51790612e+01 
4.722476e+01 4.51790612e+01 
4.732290e+01 4.51790612e+01 
4.742105e+01 4.51790612e+01 
4.751919e+01 4.51790612e+01 
4.761733e+01 4.51790612e+01 
4.771547e+01 4.51790612e+01 
4.781361e+01 4.51790612e+01 
4.791175e+01 4.51790612e+01 
4.800990e+01 4.51790612e+01 
4.810804e+01 4.51790612e+01 
4.820618e+01 4.51790612e+01 
4.830432e+01 4.51790612e+01 
4.840246e+01 4.51790612e+01 
4.850060e+01 4.51790612e+01 
4.859875e+01 4.51790612e+01 
4.869689e+01 4.51790612e+01 
4.879503e+01 4.51790612e+01 
4.889317e+01 4.51790612e+01 
4.899131e+01 4.51790612e+01 
4.908945e+01 4.51790612e+01 
4.918760e+01 4.51790612e+01 
4.928574e+01 4.51790612e+01 
4.938388e+01 4.51790612e+01 
4.948202e+01 4.51790612e+01 
4.958016e+01 4.51790612e+01 
4.967831e+01 4.51790612e+01 
4.977645e+01 4.51790612e+01 
4.987459e+01 4.51790612e+01 
4.997273e+01 4.51790612e+01 
5.007087e+01 4.50874820e+01 
5.016901e+01 4.49334437e+01 
5.026716e+01 4.49334437e+01 
5.036530e+01 4.49334437e+01 
5.046344e+01 4.49334437e+01 
5.056158e+01 4.49334437e+01 
5.065972e+01 4.49334437e+01 
5.075786e+01 4.49334437e+01 
5.085601e+01 4.49334437e+01 
5.095415e+01 4.49334437e+01 
5.105229e+01 4.49334437e+01 
5.115043e+01 4.49334437e+01 
5.124857e+01 4.49334437e+01 
5.134671e+01 4.49334437e+01 
5.144486e+01 4.49334437e+01 
5.154300e+01 4.49334437e+01 
5.164114e+01 4.49334437e+01 
5.173928e+01 4.49334437e+01 
5.183742e+01 4.49334437e+01 
5.193557e+01 4.49334437e+01 
5.203371e+01 4.49334437e+01 
5.213185e+01 4.49334437e+01 
5.222999e+01 4.49334437e+01 
5.232813e+01 4.49334437e+01 
5.242627e+01 4.49334437e+01 
5.252442e+01 4.49334437e+01 
5.262256e+01 4.49334437e+01 
5.272070e+01 4.49334437e+01 
5.281884e+01 4.49334437e+01 
5.291698e+01 4.49334437e+01 
5.301512e+01 4.49334437e+01 
5.311327e+01 4.49334437e+01 
5.321141e+01 4.49334437e+01 
5.330955e+01 4.49334437e+01 
5.340769e+01 4.47055792e+01 
5.350583e+01 4.47055792e+01 
5.360397e+01 4.47055792e+01 
5.370212e+01 4.47055792e+01 
5.380026e+01 4.47055792e+01 
5.389840e+01 4.47055792e+01 
5.399654e+01 4.47055792e+01 
5.409468e+01 4.47055792e+01 
5.419283e+01 4.47055792e+01 
5.429097e+01 4.47055792e+01 
5.438911e+01 4.47055792e+01 
5.448725e+01 4.47055792e+01 
5.458539e+01 4.47055792e+01 
5.468353e+01 4.47055792e+01 
5.478168e+01 4.47055792e+01 
5.487982e+01 4.47055792e+01 
5.497796e+01 4.47055792e+01 
5.507610e+01 4.47055792e+01 
5.517424e+01 4.47055792e+01 
5.527238e+01 4.47055792e+01 
5.537053e+01 4.47055792e+01 
5.546867e+01 4.47055792e+01 
5.556681e+01 4.47055792e+01 
5.566495e+01 4.47055792e+01 
5.576309e+01 4.47055792e+01 
5.586124e+01 4.47055792e+01 
5.595938e+01 4.47055792e+01 
5.605752e+01 4.47055792e+01 
5.615566e+01 4.47055792e+01 
5.625380e+01 4.47055792e+01 
5.635194e+01 4.47055792e+01 
5.645009e+01 4.47055792e+01 
5.654823e+01 4.47055792e+01 
5.664637e+01 4.44395801e+01 
5.674451e+01 4.42521090e+01 
5.684265e+01 4.40646378e+01 
5.694079e+01 4.38771666e+01 
5.703894e+01 4.36896955e+01 
5.713708e+01 4.35022243e+01 
5.723522e+01 4.33147531e+01 
5.733336e+01 4.31272820e+01 
5.743150e+01 4.29398108e+01 
5.752964e+01 4.27523396e+01 
5.762779e+01 4.25648685e+01 
5.772593e+01 4.23773973e+01 
5.782407e+01 4.21899261e+01 
5.792221e+01 4.20024550e+01 
5.802035e+01 4.18149838e+01 
5.811850e+01 4.16275126e+01 
5.821664e+01 4.14400415e+01 
5.831478e+01 4.12525703e+01 
5.841292e+01 4.10650991e+01 
5.851106e+01 4.08776280e+01 
5.860920e+01 4.06901568e+01 
5.870735e+01 4.05026856e+01 
5.880549e+01 4.03152145e+01 
5.890363e+01 4.01277433e+01 
5.900177e+01 3.99402721e+01 
5.909991e+01 3.97528010e+01 
5.919805e+01 3.95653298e+01 
5.929620e+01 3.93778586e+01 
5.939434e+01 3.91903875e+01 
5.949248e+01 3.90029163e+01 
5.959062e+01 3.88154451e+01 
5.968876e+01 3.86279740e+01 
5.978690e+01 3.84405028e+01 
5.988505e+01 3.80893029e+01 
5.998319e+01 3.73547550e+01 
6.008133e+01 3.64828366e+01 
6.017947e+01 3.56109183e+01 
6.027761e+01 3.47389999e+01 
6.037576e+01 3.38670815e+01 
6.047390e+01 3.29951632e+01 
6.057204e+01 3.21232448e+01 
6.067018e+01 3.12513264e+01 
6.076832e+01 3.03794081e+01 
6.086646e+01 2.95074897e+01 
6.096461e+01 2.86355713e+01 
6.106275e+01 2.77636530e+01 
6.116089e+01 2.68917346e+01 
6.125903e+01 2.60198162e+01 
6.135717e+01 2.51478979e+01 
6.145531e+01 2.42759795e+01 
6.155346e+01 2.34040611e+01 
6.165160e+01 2.25321428e+01 
6.174974e+01 2.16602244e+01 
6.184788e+01 2.07883060e+01 
6.194602e+01 1.99163877e+01 
6.204416e+01 1.90444693e+01 
6.214231e+01 1.81725509e+01 
6.224045e+01 1.73006326e+01 
6.233859e+01 1.64287142e+01 
6.243673e+01 1.55567958e+01 
6.253487e+01 1.46848775e+01 
6.263302e+01 1.38129591e+01 
6.273116e+01 1.29410407e+01 
6.282930e+01 1.20691224e+01 
6.292744e+01 1.11972040e+01 
6.302558e+01 1.03252856e+01 
6.312372e+01 9.45336728e+00 
6.322187e+01 9.29936391e+00 
6.332001e+01 9.29936391e+00 
6.341815e+01 9.29936391e+00 
6.351629e+01 9.29936391e+00 
6.361443e+01 9.29936391e+00 
6.371257e+01 9.29936391e+00 
6.381072e+01 9.29936391e+00 
6.390886e+01 9.29936391e+00 
6.400700e+01 9.29936391e+00 
6.410514e+01 9.29936391e+00 
6.420328e+01 9.29936391e+00 
6.430143e+01 9.29936391e+00 
6.439957e+01 9.29936391e+00 
6.449771e+01 9.29936391e+00 
6.459585e+01 9.29936391e+00 
6.469399e+01 9.29936391e+00 
6.479213e+01 9.29936391e+00 
6.489028e+01 9.29936391e+00 
6.498842e+01 9.29936391e+00 
6.508656e+01 9.29936391e+00 
6.518470e+01 9.29936391e+00 
6.528284e+01 9.29936391e+00 
6.538098e+01 9.29936391e+00 
6.547913e+01 9.29936391e+00 
6.557727e+01 9.29936391e+00 
6.567541e+01 9.29936391e+00 
6.577355e+01 9.29936391e+00 
6.587169e+01 9.29936391e+00 
6.596983e+01 9.29936391e+00 
6.606798e+01 9.29936391e+00 
6.616612e+01 9.29936391e+00 
6.626426e+01 9.29936391e+00 
6.636240e+01 9.29936391e+00 
6.646054e+01 9.16626053e+00 
6.655869e+01 8.94617167e+00 
6.665683e+01 8.72608280e+00 
6.675497e+01 8.50599393e+00 
6.685311e+01 8.28590506e+00 
6.695125e+01 8.06581620e+00 
6.704939e+01 7.84572733e+00 
6.714754e+01 7.62563846e+00 
6.724568e+01 7.40554959e+00 
6.734382e+01 7.18546073e+00 
6.744196e+01 6.96537186e+00 
6.754010e+01 6.74528299e+00 
6.763824e+01 6.52519412e+00 
6.773639e+01 6.30510526e+00 
6.783453e+01 6.08501639e+00 
6.793267e+01 5.86492752e+00 
6.803081e+01 5.64483866e+00 
6.812895e+01 5.42474979e+00 
6.822709e+01 5.20466092e+00 
6.832524e+01 4.98457205e+00 
6.842338e+01 4.76448319e+00 
6.852152e+01 4.54439432e+00 
6.861966e+01 4.32430545e+00 
6.871780e+01 4.10421658e+00 
6.881595e+01 3.88412772e+00 
6.891409e+01 3.66403885e+00 
6.901223e+01 3.44394998e+00 
6.911037e+01 3.22386111e+00 
6.920851e+01 3.00377225e+00 
6.930665e+01 2.78368338e+00 
6.940480e+01 2.56359451e+00 
6.950294e+01 2.34350564e+00 
6.960108e+01 2.12341678e+00 
6.969922e+01 1.91245048e+00 
6.979736e+01 1.90788304e+00 
6.989550e+01 1.90788304e+00 
6.999365e+01 1.90788304e+00 
7.009179e+01 1.90788304e+00 
7.018993e+01 1.90788304e+00 
7.028807e+01 1.90788304e+00 
7.038621e+01 1.90788304e+00 
7.048435e+01 1.90788304e+00 
7.058250e+01 1.90788304e+00 
7.068064e+01 1.90788304e+00 
7.077878e+01 1.90788304e+00 
7.087692e+01 1.90788304e+00 
7.097506e+01 1.90788304e+00 
7.107321e+01 1.90788304e+00 
7.117135e+01 1.90788304e+00 
7.126949e+01 1.90788304e+00 
7.136763e+01 1.90788304e+00 
7.146577e+01 1.90788304e+00 
7.156391e+01 1.90788304e+00 
7.166206e+01 1.90788304e+00 
7.176020e+01 1.90788304e+00 
7.185834e+01 1.90788304e+00 
7.195648e+01 1.90788304e+00 
7.205462e+01 1.90788304e+00 
7.215276e+01 1.90788304e+00 
7.225091e+01 1.90788304e+00 
7.234905e+01 1.90788304e+00 
7.244719e+01 1.90788304e+00 
7.254533e+01 1.90788304e+00 
7.264347e+01 1.90788304e+00 
7.274162e+01 1.90788304e+00 
7.283976e+01 1.90788304e+00 
7.293790e+01 1.90788304e+00 
7.303604e+01 1.86207947e+00 
7.313418e+01 1.86207947e+00 
7.323232e+01 1.86207947e+00 
7.333047e+01 1.86207947e+00 
7.342861e+01 1.86207947e+00 
7.352675e+01 1.86207947e+00 
7.362489e+01 1.86207947e+00 
7.372303e+01 1.86207947e+00 
7.382117e+01 1.86207947e+00 
7.391932e+01 1.86207947e+00 
7.401746e+01 1.86207947e+00 
7.411560e+01 1.86207947e+00 
7.421374e+01 1.86207947e+00 
7.431188e+01 1.86207947e+00 
7.441002e+01 1.86207947e+00 
7.450817e+01 1.86207947e+00 
7.460631e+01 1.86207947e+00 
7.470445e+01 1.86207947e+00 
7.480259e+01 1.86207947e+00 
7.490073e+01 1.86207947e+00 
7.499888e+01 1.86207947e+00 
7.509702e+01 1.86207947e+00 
7.519516e+01 1.86207947e+00 
7.529330e+01 1.86207947e+00 
7.539144e+01 1.86207947e+00 
7.548958e+01 1.86207947e+00 
7.558773e+01 1.86207947e+00 
7.568587e+01 1.86207947e+00 
7.578401e+01 1.86207947e+00 
7.588215e+01 1.86207947e+00 
7.598029e+01 1.86207947e+00 
7.607843e+01 1.86207947e+00 
7.617658e+01 1.86207947e+00 
7.627472e+01 1.84771564e+00 
7.637286e+01 1.84771564e+00 
7.647100e+01 1.84771564e+00 
7.656914e+01 1.84771564e+00 
7.666728e+01 1.84771564e+00 
7.676543e+01 1.84771564e+00 
7.686357e+01 1.84771564e+00 
7.696171e+01 1.84771564e+00 
7.705985e+01 1.84771564e+00 
7.715799e+01 1.84771564e+00 
7.725614e+01 1.84771564e+00 
7.735428e+01 1.84771564e+00 
7.745242e+01 1.84771564e+00 
7.755056e+01 1.84771564e+00 
7.764870e+01 1.84771564e+00 
7.774684e+01 1.84771564e+00 
7.784499e+01 1.84771564e+00 
7.794313e+01 1.84771564e+00 
7.804127e+01 1.84771564e+00 
7.813941e+01 1.84771564e+00 
7.823755e+01 1.84771564e+00 
7.833569e+01 1.84771564e+00 
7.843384e+01 1.84771564e+00 
7.853198e+01 1.84771564e+00 
7.863012e+01 1.84771564e+00 
7.872826e+01 1.84771564e+00 
7.882640e+01 1.84771564e+00 
7.892454e+01 1.84771564e+00 
7.902269e+01 1.84771564e+00 
7.912083e+01 1.84771564e+00 
7.921897e+01 1.84771564e+00 
7.931711e+01 1.84771564e+00 
7.941525e+01 1.84771564e+00 
7.951340e+01 1.83208129e+00 
7.961154e+01 1.80448633e+00 
7.970968e+01 1.77111014e+00 
7.980782e+01 1.73773394e+00 
7.990596e+01 1.70435775e+00 
8.000410e+01 1.67098155e+00 
8.010225e+01 1.63760536e+00 
8.020039e+01 1.60422916e+00 
8.029853e+01 1.57085297e+00 
8.039667e+01 1.53747677e+00 
8.049481e+01 1.50410058e+00 
8.059295e+01 1.47072438e+00 
8.069110e+01 1.43734819e+00 
8.078924e+01 1.40397199e+00 
8.088738e+01 1.37059580e+00 
8.098552e+01 1.33721960e+00 
8.108366e+01 1.30384341e+00 
8.118181e+01 1.27046721e+00 
8.127995e+01 1.23709102e+00 
8.137809e+01 1.20371482e+00 
8.147623e+01 1.17033863e+00 
8.157437e+01 1.13696243e+00 
8.167251e+01 1.10358624e+00 
8.177066e+01 1.07021004e+00 
8.186880e+01 1.03683385e+00 
8.196694e+01 1.00345765e+00 
8.206508e+01 9.70081455e-01 
8.216322e+01 9.36705260e-01 
8.226136e+01 9.03329065e-01 
8.235951e+01 8.69952870e-01 
8.245765e+01 8.36576675e-01 
8.255579e+01 8.03200480e-01 
8.265393e+01 7.69824285e-01 
8.275207e+01 7.36448090e-01 
8.285021e+01 7.12890826e-01 
8.294836e+01 7.12890826e-01 
8.304650e+01 7.12890826e-01 
8.314464e+01 7.12890826e-01 
8.324278e+01 7.12890826e-01 
8.334092e+01 7.12890826e-01 
8.343907e+01 7.12890826e-01 
8.353721e+01 7.12890826e-01 
8.363535e+01 7.12890826e-01 
8.373349e+01 7.12890826e-01 
8.383163e+01 7.12890826e-01 
8.392977e+01 7.12890826e-01 
8.402792e+01 7.12890826e-01 
8.412606e+01 7.12890826e-01 
8.422420e+01 7.12890826e-01 
8.432234e+01 7.12890826e-01 
8.442048e+01 7.12890826e-01 
8.451862e+01 7.12890826e-01 
8.461677e+01 7.12890826e-01 
8.471491e+01 7.12890826e-01 
8.481305e+01 7.12890826e-01 
8.491119e+01 7.12890826e-01 
8.500933e+01 7.12890826e-01 
8.510747e+01 7.12890826e-01 
8.520562e+01 7.12890826e-01 
8.530376e+01 7.12890826e-01 
8.540190e+01 7.12890826e-01 
8.550004e+01 7.12890826e-01 
8.559818e+01 7.12890826e-01 
8.569633e+01 7.12890826e-01 
8.579447e+01 7.12890826e-01 
8.589261e+01 7.12890826e-01 
8.599075e+01 7.12890826e-01 
8.608889e+01 7.10402325e-01 
8.618703e+01 7.10402325e-01 
8.628518e+01 7.10402325e-01 
8.638332e+01 7.10402325e-01 
8.648146e+01 7.10402325e-01 
8.657960e+01 7.10402325e-01 
8.667774e+01 7.10402325e-01 
8.677588e+01 7.10402325e-01 
8.687403e+01 7.10402325e-01 
8.697217e+01 7.10402325e-01 
8.707031e+01 7.10402325e-01 
8.716845e+01 7.10402325e-01 
8.726659e+01 7.10402325e-01 
8.736473e+01 7.10402325e-01 
8.746288e+01 7.10402325e-01 
8.756102e+01 7.10402325e-01 
8.765916e+01 7.10402325e-01 
8.775730e+01 7.10402325e-01 
8.785544e+01 7.10402325e-01 
8.795359e+01 7.10402325e-01 
8.805173e+01 7.10402325e-01 
8.814987e+01 7.10402325e-01 
8.824801e+01 7.10402325e-01 
8.834615e+01 7.10402325e-01 
8.844429e+01 7.10402325e-01 
8.854244e+01 7.10402325e-01 
8.864058e+01 7.10402325e-01 
8.873872e+01 7.10402325e-01 
8.883686e+01 7.10402325e-01 
8.893500e+01 7.10402325e-01 
8.903314e+01 7.10402325e-01 
8.913129e+01 7.10402325e-01 
8.922943e+01 7.10402325e-01 
8.932757e+01 7.00992970e-01 
8.942571e+01 6.99214891e-01 
8.952385e+01 6.99214891e-01 
8.962200e+01 6.99214891e-01 
8.972014e+01 6.99214891e-01 
8.981828e+01 6.99214891e-01 
8.991642e+01 6.99214891e-01 
9.001456e+01 6.99214891e-01 
9.011270e+01 6.99214891e-01 
9.021085e+01 6.99214891e-01 
9.030899e+01 6.99214891e-01 
9.040713e+01 6.99214891e-01 
9.050527e+01 6.99214891e-01 
9.060341e+01 6.99214891e-01 
9.070155e+01 6.99214891e-01 
9.079970e+01 6.99214891e-01 
9.089784e+01 6.99214891e-01 
9.099598e+01 6.99214891e-01 
9.109412e+01 6.99214891e-01 
9.119226e+01 6.99214891e-01 
9.129040e+01 6.99214891e-01 
9.138855e+01 6.99214891e-01 
9.148669e+01 6.99214891e-01 
9.158483e+01 6.99214891e-01 
9.168297e+01 6.99214891e-01 
9.178111e+01 6.99214891e-01 
9.187926e+01 6.99214891e-01 
9.197740e+01 6.99214891e-01 
9.207554e+01 6.99214891e-01 
9.217368e+01 6.99214891e-01 
9.227182e+01 6.99214891e-01 
9.236996e+01 6.99214891e-01 
9.246811e+01 6.99214891e-01 
9.256625e+01 6.99214891e-01 
9.266439e+01 6.78709632e-01 
9.276253e+01 6.78709632e-01 
9.286067e+01 6.78709632e-01 
9.295881e+01 6.78709632e-01 
9.305696e+01 6.78709632e-01 
9.315510e+01 6.78709632e-01 
9.325324e+01 6.78709632e-01 
9.335138e+01 6.78709632e-01 
9.344952e+01 6.78709632e-01 
9.354766e+01 6.78709632e-01 
9.364581e+01 6.78709632e-01 
9.374395e+01 6.78709632e-01 
9.384209e+01 6.78709632e-01 
9.394023e+01 6.78709632e-01 
9.403837e+01 6.78709632e-01 
9.413652e+01 6.78709632e-01 
9.423466e+01 6.78709632e-01 
9.433280e+01 6.78709632e-01 
9.443094e+01 6.78709632e-01 
9.452908e+01 6.78709632e-01 
9.462722e+01 6.78709632e-01 
9.472537e+01 6.78709632e-01 
9.482351e+01 6.78709632e-01 
9.492165e+01 6.78709632e-01 
9.501979e+01 6.78709632e-01 
9.511793e+01 6.78709632e-01 
9.521607e+01 6.78709632e-01 
9.531422e+01 6.78709632e-01 
9.541236e+01 6.78709632e-01 
9.551050e+01 6.78709632e-01 
9.560864e+01 6.78709632e-01 
9.570678e+01 6.78709632e-01 
9.580492e+01 6.78709632e-01 
9.590307e+01 6.67726825e-01 
9.600121e+01 6.67726825e-01 
9.609935e+01 6.67726825e-01 
9.619749e+01 6.67726825e-01 
9.629563e+01 6.67726825e-01 
9.639378e+01 6.67726825e-01 
9.649192e+01 6.67726825e-01 
9.659006e+01 6.67726825e-01 
9.668820e+01 6.67726825e-01 
9.678634e+01 6.67726825e-01 
9.688448e+01 6.67726825e-01 
9.698263e+01 6.67726825e-01 
9.708077e+01 6.67726825e-01 
9.717891e+01 6.67726825e-01 
9.727705e+01 6.67726825e-01 
9.737519e+01 6.67726825e-01 
9.747333e+01 6.67726825e-01 
9.757148e+01 6.67726825e-01 
9.766962e+01 6.67726825e-01 
9.776776e+01 6.67726825e-01 
9.786590e+01 6.67726825e-01 
9.796404e+01 6.67726825e-01 
9.806219e+01 6.67726825e-01 
9.816033e+01 6.67726825e-01 
9.825847e+01 6.67726825e-01 
9.835661e+01 6.67726825e-01 
9.845475e+01 6.67726825e-01 
9.855289e+01 6.67726825e-01 
9.865104e+01 6.67726825e-01 
9.874918e+01 6.67726825e-01 
9.884732e+01 6.67726825e-01 
9.894546e+01 6.67726825e-01 
9.904360e+01 6.67726825e-01 
9.914174e+01 6.63527260e-01 
9.923989e+01 6.61564669e-01 
9.933803e+01 6.58760967e-01 
9.943617e+01 6.55957264e-01 
9.953431e+01 6.53153562e-01 
9.963245e+01 6.50349860e-01 
9.973059e+01 6.47546158e-01 
9.982874e+01 6.44742456e-01 
9.992688e+01 6.41938753e-01 
1.000250e+02 6.39135051e-01 
1.001232e+02 6.36331349e-01 
1.002213e+02 6.33527647e-01 
1.003194e+02 6.30723945e-01 
1.004176e+02 6.27920242e-01 
1.005157e+02 6.25116540e-01 
1.006139e+02 6.22312838e-01 
1.007120e+02 6.19509136e-01 
1.008102e+02 6.16705433e-01 
1.009083e+02 6.13901731e-01 
1.010064e+02 6.11098029e-01 
1.011046e+02 6.08294327e-01 
1.012027e+02 6.05490625e-01 
1.013009e+02 6.02686922e-01 
1.013990e+02 5.99883220e-01 
1.014971e+02 5.97079518e-01 
1.015953e+02 5.94275816e-01 
1.016934e+02 5.91472113e-01 
1.017916e+02 5.88668411e-01 
1.018897e+02 5.85864709e-01 
1.019879e+02 5.83061007e-01 
1.020860e+02 5.80257305e-01 
1.021841e+02 5.77453602e-01 
1.022823e+02 5.74649900e-01 
1.023804e+02 5.71846198e-01 
1.024786e+02 5.71508041e-01 
1.025767e+02 5.70967231e-01 
1.026748e+02 5.70426422e-01 
1.027730e+02 5.69885612e-01 
1.028711e+02 5.69344803e-01 
1.029693e+02 5.68803993e-01 
1.030674e+02 5.68263184e-01 
1.031656e+02 5.67722374e-01 
1.032637e+02 5.67181564e-01 
1.033618e+02 5.66640755e-01 
1.034600e+02 5.66099945e-01 
1.035581e+02 5.65559136e-01 
1.036563e+02 5.65018326e-01 
1.037544e+02 5.64477516e-01 
1.038525e+02 5.63936707e-01 
1.039507e+02 5.63395897e-01 
1.040488e+02 5.62855088e-01 
1.041470e+02 5.62314278e-01 
1.042451e+02 5.61773469e-01 
1.043433e+02 5.61232659e-01 
1.044414e+02 5.60691849e-01 
1.045395e+02 5.60151040e-01 
1.046377e+02 5.59610230e-01 
1.047358e+02 5.59069421e-01 
1.048340e+02 5.58528611e-01 
1.049321e+02 5.57987801e-01 
1.050302e+02 5.57446992e-01 
1.051284e+02 5.56906182e-01 
1.052265e+02 5.56365373e-01 
1.053247e+02 5.55824563e-01 
1.054228e+02 5.55283753e-01 
1.055210e+02 5.54742944e-01 
1.056191e+02 5.54202134e-01 
1.057172e+02 5.52682897e-01 
1.058154e+02 5.48371788e-01 
1.059135e+02 5.44060679e-01 
1.060117e+02 5.39749571e-01 
1.061098e+02 5.35438462e-01 
1.062079e+02 5.31127353e-01 
1.063061e+02 5.26816245e-01 
1.064042e+02 5.22505136e-01 
1.065024e+02 5.18194027e-01 
1.066005e+02 5.13882919e-01 
1.066987e+02 5.09571810e-01 
1.067968e+02 5.05260701e-01 
1.068949e+02 5.00949592e-01 
1.069931e+02 4.96638484e-01 
1.070912e+02 4.92327375e-01 
1.071894e+02 4.88016266e-01 
1.072875e+02 4.83705158e-01 
1.073857e+02 4.79394049e-01 
1.074838e+02 4.75082940e-01 
1.075819e+02 4.70771832e-01 
1.076801e+02 4.66460723e-01 
1.077782e+02 4.62149614e-01 
1.078764e+02 4.57838506e-01 
1.079745e+02 4.53527397e-01 
1.080726e+02 4.49216288e-01 
1.081708e+02 4.44905179e-01 
1.082689e+02 4.40594071e-01 
1.083671e+02 4.36282962e-01 
1.084652e+02 4.31971853e-01 
1.085634e+02 4.27660745e-01 
1.086615e+02 4.23349636e-01 
1.087596e+02 4.19038527e-01 
1.088578e+02 4.14727419e-01 
1.089559e+02 4.11124934e-01 
1.090541e+02 4.08064767e-01 
1.091522e+02 4.04433799e-01 
1.092503e+02 4.00802832e-01 
1.093485e+02 3.97171864e-01 
1.094466e+02 3.93540896e-01 
1.095448e+02 3.89909929e-01 
1.096429e+02 3.86278961e-01 
1.097411e+02 3.82647993e-01 
1.098392e+02 3.79017025e-01 
1.099373e+02 3.75386058e-01 
1.100355e+02 3.71755090e-01 
1.101336e+02 3.68124122e-01 
1.102318e+02 3.64493154e-01 
1.103299e+02 3.60862187e-01 
1.104280e+02 3.57231219e-01 
1.105262e+02 3.53600251e-01 
1.106243e+02 3.49969283e-01 
1.107225e+02 3.46338316e-01 
1.108206e+02 3.42707348e-01 
1.109188e+02 3.39076380e-01 
1.110169e+02 3.35445413e-01 
1.111150e+02 3.31814445e-01 
1.112132e+02 3.28183477e-01 
1.113113e+02 3.24552509e-01 
1.114095e+02 3.20921542e-01 
1.115076e+02 3.17290574e-01 
1.116057e+02 3.13659606e-01 
1.117039e+02 3.10028638e-01 
1.118020e+02 3.06397671e-01 
1.119002e+02 3.02766703e-01 
1.119983e+02 2.99135735e-01 
1.120965e+02 2.95504768e-01 
1.121946e+02 2.91845117e-01 
1.122927e+02 2.88209299e-01 
1.123909e+02 2.84870931e-01 
1.124890e+02 2.81532563e-01 
1.125872e+02 2.78194195e-01 
1.126853e+02 2.74855827e-01 
1.127834e+02 2.71517459e-01 
1.128816e+02 2.68179091e-01 
1.129797e+02 2.64840723e-01 
1.130779e+02 2.61502355e-01 
1.131760e+02 2.58163987e-01 
1.132742e+02 2.54825619e-01 
1.133723e+02 2.51487251e-01 
1.134704e+02 2.48148884e-01 
1.135686e+02 2.44810516e-01 
1.136667e+02 2.41472148e-01 
1.137649e+02 2.38133780e-01 
1.138630e+02 2.34795412e-01 
1.139611e+02 2.31457044e-01 
1.140593e+02 2.28118676e-01 
1.141574e+02 2.24780308e-01 
1.142556e+02 2.21441940e-01 
1.143537e+02 2.18103572e-01 
1.144519e+02 2.14765204e-01 
1.145500e+02 2.11426836e-01 
1.146481e+02 2.08088468e-01 
1.147463e+02 2.04750100e-01 
1.148444e+02 2.01411732e-01 
1.149426e+02 1.98073365e-01 
1.150407e+02 1.94734997e-01 
1.151388e+02 1.91396629e-01 
1.152370e+02 1.88058261e-01 
1.153351e+02 1.84719893e-01 
1.154333e+02 1.81381525e-01 
1.155314e+02 1.77739867e-01 
1.156296e+02 1.77739867e-01 
1.157277e+02 1.77739867e-01 
1.158258e+02 1.77739867e-01 
1.159240e+02 1.77739867e-01 
1.160221e+02 1.77739867e-01 
1.161203e+02 1.77739867e-01 
1.162184e+02 1.77739867e-01 
1.163165e+02 1.77739867e-01 
1.164147e+02 1.77739867e-01 
1.165128e+02 1.77739867e-01 
1.166110e+02 1.77739867e-01 
1.167091e+02 1.77739867e-01 
1.168073e+02 1.77739867e-01 
1.169054e+02 1.77739867e-01 
1.170035e+02 1.77739867e-01 
1.171017e+02 1.77739867e-01 
1.171998e+02 1.77739867e-01 
1.172980e+02 1.77739867e-01 
1.173961e+02 1.77739867e-01 
1.174943e+02 1.77739867e-01 
1.175924e+02 1.77739867e-01 
1.176905e+02 1.77739867e-01 
1.177887e+02 1.77739867e-01 
1.178868e+02 1.77739867e-01 
1.179850e+02 1.77739867e-01 
1.180831e+02 1.77739867e-01 
1.181812e+02 1.77739867e-01 
1.182794e+02 1.77739867e-01 
1.183775e+02 1.77739867e-01 
1.184757e+02 1.77739867e-01 
1.185738e+02 1.77739867e-01 
1.186720e+02 1.77739867e-01 
1.187701e+02 1.75710496e-01 
1.188682e+02 1.75340190e-01 
1.189664e+02 1.75340190e-01 
1.190645e+02 1.75340190e-01 
1.191627e+02 1.75340190e-01 
1.192608e+02 1.75340190e-01 
1.193589e+02 1.75340190e-01 
1.194571e+02 1.75340190e-01 
1.195552e+02 1.75340190e-01 
1.196534e+02 1.75340190e-01 
1.197515e+02 1.75340190e-01 
1.198497e+02 1.75340190e-01 
1.199478e+02 1.75340190e-01 
1.200459e+02 1.75340190e-01 
1.201441e+02 1.75340190e-01 
1.202422e+02 1.75340190e-01 
1.203404e+02 1.75340190e-01 
1.204385e+02 1.75340190e-01 
1.205366e+02 1.75340190e-01 
1.206348e+02 1.75340190e-01 
1.207329e+02 1.75340190e-01 
1.208311e+02 1.75340190e-01 
1.209292e+02 1.75340190e-01 
1.210274e+02 1.75340190e-01 
1.211255e+02 1.75340190e-01 
1.212236e+02 1.75340190e-01 
1.213218e+02 1.75340190e-01 
1.214199e+02 1.75340190e-01 
1.215181e+02 1.75340190e-01 
1.216162e+02 1.75340190e-01 
1.217143e+02 1.75340190e-01 
1.218125e+02 1.75340190e-01 
1.219106e+02 1.75340190e-01 
1.220088e+02 1.75340190e-01 
1.221069e+02 1.74324674e-01 
1.222051e+02 1.74260234e-01 
1.223032e+02 1.74195794e-01 
1.224013e+02 1.74131354e-01 
1.224995e+02 1.74066914e-01 
1.225976e+02 1.74002474e-01 
1.226958e+02 1.73938033e-01 
1.227939e+02 1.73873593e-01 
1.228920e+02 1.73809153e-01 
1.229902e+02 1.73744713e-01 
1.230883e+02 1.73680273e-01 
1.231865e+02 1.73615833e-01 
1.232846e+02 1.73551393e-01 
1.233828e+02 1.73486953e-01 
1.234809e+02 1.73422513e-01 
1.235790e+02 1.73358073e-01 
1.236772e+02 1.73293633e-01 
1.237753e+02 1.73229193e-01 
1.238735e+02 1.73164753e-01 
1.239716e+02 1.73100313e-01 
1.240697e+02 1.73035873e-01 
1.241679e+02 1.72971433e-01 
1.242660e+02 1.72906993e-01 
1.243642e+02 1.72842553e-01 
1.244623e+02 1.72778113e-01 
1.245605e+02 1.72713673e-01 
1.246586e+02 1.72649233e-01 
1.247567e+02 1.72584793e-01 
1.248549e+02 1.72520353e-01 
1.249530e+02 1.72455913e-01 
1.250512e+02 1.72391472e-01 
1.251493e+02 1.72327032e-01 
1.252474e+02 1.72262592e-01 
1.253456e+02 1.71556763e-01 
1.254437e+02 1.70862593e-01 
1.255419e+02 1.70189447e-01 
1.256400e+02 1.69516302e-01 
1.257382e+02 1.68843157e-01 
1.258363e+02 1.68170011e-01 
1.259344e+02 1.67496866e-01 
1.260326e+02 1.66823720e-01 
1.261307e+02 1.66150575e-01 
1.262289e+02 1.65477430e-01 
1.263270e+02 1.64804284e-01 
1.264251e+02 1.64131139e-01 
1.265233e+02 1.63457994e-01 
1.266214e+02 1.62784848e-01 
1.267196e+02 1.62111703e-01 
1.268177e+02 1.61438557e-01 
1.269159e+02 1.60765412e-01 
1.270140e+02 1.60092267e-01 
1.271121e+02 1.59419121e-01 
1.272103e+02 1.58745976e-01 
1.273084e+02 1.58072830e-01 
1.274066e+02 1.57399685e-01 
1.275047e+02 1.56726540e-01 
1.276029e+02 1.56053394e-01 
1.277010e+02 1.55380249e-01 
1.277991e+02 1.54707104e-01 
1.278973e+02 1.54033958e-01 
1.279954e+02 1.53360813e-01 
1.280936e+02 1.52687667e-01 
1.281917e+02 1.52014522e-01 
1.282898e+02 1.51341377e-01 
1.283880e+02 1.50668231e-01 
1.284861e+02 1.49995086e-01 
1.285843e+02 1.48818421e-01 
1.286824e+02 1.47717165e-01 
1.287806e+02 1.46155728e-01 
1.288787e+02 1.44594292e-01 
1.289768e+02 1.43032856e-01 
1.290750e+02 1.41471420e-01 
1.291731e+02 1.39909984e-01 
1.292713e+02 1.38348547e-01 
1.293694e+02 1.36787111e-01 
1.294675e+02 1.35225675e-01 
1.295657e+02 1.33664239e-01 
1.296638e+02 1.32102802e-01 
1.297620e+02 1.30541366e-01 
1.298601e+02 1.28979930e-01 
1.299583e+02 1.27418494e-01 
1.300564e+02 1.25857058e-01 
1.301545e+02 1.24295621e-01 
1.302527e+02 1.22734185e-01 
1.303508e+02 1.21172749e-01 
1.304490e+02 1.19611313e-01 
1.305471e+02 1.18049877e-01 
1.306452e+02 1.16488440e-01 
1.307434e+02 1.14927004e-01 
1.308415e+02 1.13365568e-01 
1.309397e+02 1.11804132e-01 
1.310378e+02 1.10242695e-01 
1.311360e+02 1.08681259e-01 
1.312341e+02 1.07119823e-01 
1.313322e+02 1.05558387e-01 
1.314304e+02 1.03996951e-01 
1.315285e+02 1.02435514e-01 
1.316267e+02 1.00874078e-01 
1.317248e+02 9.93126419e-02 
1.318229e+02 9.77614337e-02 
1.319211e+02 9.68797235e-02 
1.320192e+02 9.64272901e-02 
1.321174e+02 9.59748567e-02 
1.322155e+02 9.55224234e-02 
1.323137e+02 9.50699900e-02 
1.324118e+02 9.46175566e-02 
1.325099e+02 9.41651232e-02 
1.326081e+02 9.37126898e-02 
1.327062e+02 9.32602565e-02 
1.328044e+02 9.28078231e-02 
1.329025e+02 9.23553897e-02 
1.330006e+02 9.19029563e-02 
1.330988e+02 9.14505229e-02 
1.331969e+02 9.09980896e-02 
1.332951e+02 9.05456562e-02 
1.333932e+02 9.00932228e-02 
1.334914e+02 8.96407894e-02 
1.335895e+02 8.91883560e-02 
1.336876e+02 8.87359227e-02 
1.337858e+02 8.82834893e-02 
1.338839e+02 8.78310559e-02 
1.339821e+02 8.73786225e-02 
1.340802e+02 8.69261891e-02 
1.341783e+02 8.64737558e-02 
1.342765e+02 8.60213224e-02 
1.343746e+02 8.55688890e-02 
1.344728e+02 8.51164556e-02 
1.345709e+02 8.46640222e-02 
1.346691e+02 8.42115889e-02 
1.347672e+02 8.37591555e-02 
1.348653e+02 8.33067221e-02 
1.349635e+02 8.28542887e-02 
1.350616e+02 8.24018553e-02 
1.351598e+02 8.20582437e-02 
1.352579e+02 8.16168949e-02 
1.353560e+02 8.12038492e-02 
1.354542e+02 8.07908035e-02 
1.355523e+02 8.03777578e-02 
1.356505e+02 7.99647121e-02 
1.357486e+02 7.95516664e-02 
1.358468e+02 7.91386207e-02 
1.359449e+02 7.87255750e-02 
1.360430e+02 7.83125293e-02 
1.361412e+02 7.78994836e-02 
1.362393e+02 7.74864379e-02 
1.363375e+02 7.70733922e-02 
1.364356e+02 7.66603465e-02 
1.365337e+02 7.62473007e-02 
1.366319e+02 7.58342550e-02 
1.367300e+02 7.54212093e-02 
1.368282e+02 7.50081636e-02 
1.369263e+02 7.45951179e-02 
1.370245e+02 7.41820722e-02 
1.371226e+02 7.37690265e-02 
1.372207e+02 7.33559808e-02 
1.373189e+02 7.29429351e-02 
1.374170e+02 7.25298894e-02 
1.375152e+02 7.21168437e-02 
1.376133e+02 7.17037980e-02 
1.377114e+02 7.12907523e-02 
1.378096e+02 7.08777066e-02 
1.379077e+02 7.04646608e-02 
1.380059e+02 7.00516151e-02 
1.381040e+02 6.96385694e-02 
1.382022e+02 6.92255237e-02 
1.383003e+02 6.88124780e-02 
1.383984e+02 6.83474354e-02 
1.384966e+02 6.81474082e-02 
1.385947e+02 6.80500937e-02 
1.386929e+02 6.79527792e-02 
1.387910e+02 6.78554646e-02 
1.388892e+02 6.77581501e-02 
1.389873e+02 6.76608356e-02 
1.390854e+02 6.75635211e-02 
1.391836e+02 6.74662066e-02 
1.392817e+02 6.73688920e-02 
1.393799e+02 6.72715775e-02 
1.394780e+02 6.71742630e-02 
1.395761e+02 6.70769485e-02 
1.396743e+02 6.69796339e-02 
1.397724e+02 6.68823194e-02 
1.398706e+02 6.67850049e-02 
1.399687e+02 6.66876904e-02 
1.400669e+02 6.65903759e-02 
1.401650e+02 6.64930613e-02 
1.402631e+02 6.63957468e-02 
1.403613e+02 6.62984323e-02 
1.404594e+02 6.62011178e-02 
1.405576e+02 6.61038033e-02 
1.406557e+02 6.60064887e-02 
1.407538e+02 6.59091742e-02 
1.408520e+02 6.58118597e-02 
1.409501e+02 6.57145452e-02 
1.410483e+02 6.56172306e-02 
1.411464e+02 6.55199161e-02 
1.412446e+02 6.54226016e-02 
1.413427e+02 6.53252871e-02 
1.414408e+02 6.52279726e-02 
1.415390e+02 6.51306580e-02 
1.416371e+02 6.50430750e-02 
1.417353e+02 6.47034945e-02 
1.418334e+02 6.41462334e-02 
1.419315e+02 6.35889724e-02 
1.420297e+02 6.30317113e-02 
1.421278e+02 6.24744502e-02 
1.422260e+02 6.19171892e-02 
1.423241e+02 6.13599281e-02 
1.424223e+02 6.08026671e-02 
1.425204e+02 6.02454060e-02 
1.426185e+02 5.96881449e-02 
1.427167e+02 5.91308839e-02 
1.428148e+02 5.85736228e-02 
1.429130e+02 5.80163617e-02 
1.430111e+02 5.74591007e-02 
1.431092e+02 5.69018396e-02 
1.432074e+02 5.63445786e-02 
1.433055e+02 5.57873175e-02 
1.434037e+02 5.52300564e-02 
1.435018e+02 5.46727954e-02 
1.436000e+02 5.41155343e-02 
1.436981e+02 5.35582732e-02 
1.437962e+02 5.30010122e-02 
1.438944e+02 5.24437511e-02 
1.439925e+02 5.18864900e-02 
1.440907e+02 5.13292290e-02 
1.441888e+02 5.07719679e-02 
1.442869e+02 5.02147069e-02 
1.443851e+02 4.96574458e-02 
1.444832e+02 4.91001847e-02 
1.445814e+02 4.85429237e-02 
1.446795e+02 4.79856626e-02 
1.447777e+02 4.74284015e-02 
1.448758e+02 4.68711405e-02 
1.449739e+02 4.63828518e-02 
1.450721e+02 4.58974812e-02 
1.451702e+02 4.53581805e-02 
1.452684e+02 4.48188798e-02 
1.453665e+02 4.42795791e-02 
1.454646e+02 4.37402783e-02 
1.455628e+02 4.32009776e-02 
1.456609e+02 4.26616769e-02 
1.457591e+02 4.21223762e-02 
1.458572e+02 4.15830755e-02 
1.459554e+02 4.10437748e-02 
1.460535e+02 4.05044741e-02 
1.461516e+02 3.99651734e-02 
1.462498e+02 3.94258727e-02 
1.463479e+02 3.88865719e-02 
1.464461e+02 3.83472712e-02 
1.465442e+02 3.78079705e-02 
1.466423e+02 3.72686698e-02 
1.467405e+02 3.67293691e-02 
1.468386e+02 3.61900684e-02 
1.469368e+02 3.56507677e-02 
1.470349e+02 3.51114670e-02 
1.471331e+02 3.45721663e-02 
1.472312e+02 3.40328655e-02 
1.473293e+02 3.34935648e-02 
1.474275e+02 3.29542641e-02 
1.475256e+02 3.24149634e-02 
1.476238e+02 3.18756627e-02 
1.477219e+02 3.13363620e-02 
1.478200e+02 3.07970613e-02 
1.479182e+02 3.02577606e-02 
1.480163e+02 2.97184599e-02 
1.481145e+02 2.91791591e-02 
1.482126e+02 2.87033614e-02 
1.483108e+02 2.86579882e-02 
1.484089e+02 2.86579882e-02 
1.485070e+02 2.86579882e-02 
1.486052e+02 2.86579882e-02 
1.487033e+02 2.86579882e-02 
1.488015e+02 2.86579882e-02 
1.488996e+02 2.86579882e-02 
1.489978e+02 2.86579882e-02 
1.490959e+02 2.86579882e-02 
1.491940e+02 2.86579882e-02 
1.492922e+02 2.86579882e-02 
1.493903e+02 2.86579882e-02 
1.494885e+02 2.86579882e-02 
1.495866e+02 2.86579882e-02 
1.496847e+02 2.86579882e-02 
1.497829e+02 2.86579882e-02 
1.498810e+02 2.86579882e-02 
1.499792e+02 2.86579882e-02 
1.500773e+02 2.86579882e-02 
1.501755e+02 2.86579882e-02 
1.502736e+02 2.86579882e-02 
1.503717e+02 2.86579882e-02 
1.504699e+02 2.86579882e-02 
1.505680e+02 2.86579882e-02 
1.506662e+02 2.86579882e-02 
1.507643e+02 2.86579882e-02 
1.508624e+02 2.86579882e-02 
1.509606e+02 2.86579882e-02 
1.510587e+02 2.86579882e-02 
1.511569e+02 2.86579882e-02 
1.512550e+02 2.86579882e-02 
1.513532e+02 2.86579882e-02 
1.514513e+02 2.85891817e-02 
1.515494e+02 2.82545414e-02 
1.516476e+02 2.82545414e-02 
1.517457e+02 2.82545414e-02 
1.518439e+02 2.82545414e-02 
1.519420e+02 2.82545414e-02 
1.520401e+02 2.82545414e-02 
1.521383e+02 2.82545414e-02 
1.522364e+02 2.82545414e-02 
1.523346e+02 2.82545414e-02 
1.524327e+02 2.82545414e-02 
1.525309e+02 2.82545414e-02 
1.526290e+02 2.82545414e-02 
1.527271e+02 2.82545414e-02 
1.528253e+02 2.82545414e-02 
1.529234e+02 2.82545414e-02 
1.530216e+02 2.82545414e-02 
1.531197e+02 2.82545414e-02 
1.532178e+02 2.82545414e-02 
1.533160e+02 2.82545414e-02 
1.534141e+02 2.82545414e-02 
1.535123e+02 2.82545414e-02 
1.536104e+02 2.82545414e-02 
1.537086e+02 2.82545414e-02 
1.538067e+02 2.82545414e-02 
1.539048e+02 2.82545414e-02 
1.540030e+02 2.82545414e-02 
1.541011e+02 2.82545414e-02 
1.541993e+02 2.82545414e-02 
1.542974e+02 2.82545414e-02 
1.543955e+02 2.82545414e-02 
1.544937e+02 2.82545414e-02 
1.545918e+02 2.82545414e-02 
1.546900e+02 2.82545414e-02 
1.547881e+02 2.81109164e-02 
1.548863e+02 2.81053093e-02 
1.549844e+02 2.81053093e-02 
1.550825e+02 2.81053093e-02 
1.551807e+02 2.81053093e-02 
1.552788e+02 2.81053093e-02 
1.553770e+02 2.81053093e-02 
1.554751e+02 2.81053093e-02 
1.555732e+02 2.81053093e-02 
1.556714e+02 2.81053093e-02 
1.557695e+02 2.81053093e-02 
1.558677e+02 2.81053093e-02 
1.559658e+02 2.81053093e-02 
1.560640e+02 2.81053093e-02 
1.561621e+02 2.81053093e-02 
1.562602e+02 2.81053093e-02 
1.563584e+02 2.81053093e-02 
1.564565e+02 2.81053093e-02 
1.565547e+02 2.81053093e-02 
1.566528e+02 2.81053093e-02 
1.567509e+02 2.81053093e-02 
1.568491e+02 2.81053093e-02 
1.569472e+02 2.81053093e-02 
1.570454e+02 2.81053093e-02 
1.571435e+02 2.81053093e-02 
1.572417e+02 2.81053093e-02 
1.573398e+02 2.81053093e-02 
1.574379e+02 2.81053093e-02 
1.575361e+02 2.81053093e-02 
1.576342e+02 2.81053093e-02 
1.577324e+02 2.81053093e-02 
1.578305e+02 2.81053093e-02 
1.579286e+02 2.81053093e-02 
1.580268e+02 2.79637952e-02 
1.581249e+02 2.79222889e-02 
1.582231e+02 2.78704870e-02 
1.583212e+02 2.78186850e-02 
1.584194e+02 2.77668830e-02 
1.585175e+02 2.77150810e-02 
1.586156e+02 2.76632791e-02 
1.587138e+02 2.76114771e-02 
1.588119e+02 2.75596751e-02 
1.589101e+02 2.75078731e-02 
1.590082e+02 2.74560712e-02 
1.591063e+02 2.74042692e-02 
1.592045e+02 2.73524672e-02 
1.593026e+02 2.73006652e-02 
1.594008e+02 2.72488633e-02 
1.594989e+02 2.71970613e-02 
1.595971e+02 2.71452593e-02 
1.596952e+02 2.70934573e-02 
1.597933e+02 2.70416554e-02 
1.598915e+02 2.69898534e-02 
1.599896e+02 2.69380514e-02 
1.600878e+02 2.68862494e-02 
1.601859e+02 2.68344475e-02 
1.602841e+02 2.67826455e-02 
1.603822e+02 2.67308435e-02 
1.604803e+02 2.66790415e-02 
1.605785e+02 2.66272396e-02 
1.606766e+02 2.65754376e-02 
1.607748e+02 2.65236356e-02 
1.608729e+02 2.64718337e-02 
1.609710e+02 2.64200317e-02 
1.610692e+02 2.63682297e-02 
1.611673e+02 2.63164277e-02 
1.612655e+02 2.62563480e-02 
1.613636e+02 2.61170758e-02 
1.614618e+02 2.58910532e-02 
1.615599e+02 2.56650305e-02 
1.616580e+02 2.54390078e-02 
1.617562e+02 2.52129851e-02 
1.618543e+02 2.49869624e-02 
1.619525e+02 2.47609397e-02 
1.620506e+02 2.45349170e-02 
1.621487e+02 2.43088943e-02 
1.622469e+02 2.40828717e-02 
1.623450e+02 2.38568490e-02 
1.624432e+02 2.36308263e-02 
1.625413e+02 2.34048036e-02 
1.626395e+02 2.31787809e-02 
1.627376e+02 2.29527582e-02 
1.628357e+02 2.27267355e-02 
1.629339e+02 2.25007129e-02 
1.630320e+02 2.22746902e-02 
1.631302e+02 2.20486675e-02 
1.632283e+02 2.18226448e-02 
1.633264e+02 2.15966221e-02 
1.634246e+02 2.13705994e-02 
1.635227e+02 2.11445767e-02 
1.636209e+02 2.09185540e-02 
1.637190e+02 2.06925314e-02 
1.638172e+02 2.04665087e-02 
1.639153e+02 2.02404860e-02 
1.640134e+02 2.00144633e-02 
1.641116e+02 1.97884406e-02 
1.642097e+02 1.95624179e-02 
1.643079e+02 1.93363952e-02 
1.644060e+02 1.91103725e-02 
1.645041e+02 1.88843499e-02 
1.646023e+02 1.87084649e-02 
1.647004e+02 1.86147991e-02 
1.647986e+02 1.85138882e-02 
1.648967e+02 1.84129773e-02 
1.649949e+02 1.83120664e-02 
1.650930e+02 1.82111555e-02 
1.651911e+02 1.81102446e-02 
1.652893e+02 1.80093337e-02 
1.653874e+02 1.79084228e-02 
1.654856e+02 1.78075119e-02 
1.655837e+02 1.77066010e-02 
1.656818e+02 1.76056901e-02 
1.657800e+02 1.75047793e-02 
1.658781e+02 1.74038684e-02 
1.659763e+02 1.73029575e-02 
1.660744e+02 1.72020466e-02 
1.661726e+02 1.71011357e-02 
1.662707e+02 1.70002248e-02 
1.663688e+02 1.68993139e-02 
1.664670e+02 1.67984030e-02 
1.665651e+02 1.66974921e-02 
1.666633e+02 1.65965812e-02 
1.667614e+02 1.64956703e-02 
1.668595e+02 1.63947594e-02 
1.669577e+02 1.62938485e-02 
1.670558e+02 1.61929376e-02 
1.671540e+02 1.60920267e-02 
1.672521e+02 1.59911158e-02 
1.673503e+02 1.58902049e-02 
1.674484e+02 1.57892941e-02 
1.675465e+02 1.56883832e-02 
1.676447e+02 1.55874723e-02 
1.677428e+02 1.54865614e-02 
1.678410e+02 1.53815180e-02 
1.679391e+02 1.52999572e-02 
1.680372e+02 1.51579975e-02 
1.681354e+02 1.50160379e-02 
1.682335e+02 1.48740782e-02 
1.683317e+02 1.47321185e-02 
1.684298e+02 1.45901589e-02 
1.685280e+02 1.44481992e-02 
1.686261e+02 1.43062396e-02 
1.687242e+02 1.41642799e-02 
1.688224e+02 1.40223202e-02 
1.689205e+02 1.38803606e-02 
1.690187e+02 1.37384009e-02 
1.691168e+02 1.35964413e-02 
1.692149e+02 1.34544816e-02 
1.693131e+02 1.33125219e-02 
1.694112e+02 1.31705623e-02 
1.695094e+02 1.30286026e-02 
1.696075e+02 1.28866430e-02 
1.697057e+02 1.27446833e-02 
1.698038e+02 1.26027236e-02 
1.699019e+02 1.24607640e-02 
1.700001e+02 1.23188043e-02 
1.700982e+02 1.21768447e-02 
1.701964e+02 1.20348850e-02 
1.702945e+02 1.18929253e-02 
1.703927e+02 1.17509657e-02 
1.704908e+02 1.16090060e-02 
1.705889e+02 1.14670464e-02 
1.706871e+02 1.13250867e-02 
1.707852e+02 1.11831270e-02 
1.708834e+02 1.10411674e-02 
1.709815e+02 1.08992077e-02 
1.710796e+02 1.07714440e-02 
1.711778e+02 1.06959261e-02 
1.712759e+02 1.05996057e-02 
1.713741e+02 1.05032852e-02 
1.714722e+02 1.04069648e-02 
1.715704e+02 1.03106444e-02 
1.716685e+02 1.02143240e-02 
1.717666e+02 1.01180035e-02 
1.718648e+02 1.00216831e-02 
1.719629e+02 9.92536265e-03 
1.720611e+02 9.82904222e-03 
1.721592e+02 9.73272179e-03 
1.722573e+02 9.63640136e-03 
1.723555e+02 9.54008092e-03 
1.724536e+02 9.44376049e-03 
1.725518e+02 9.34744006e-03 
1.726499e+02 9.25111963e-03 
1.727481e+02 9.15479919e-03 
1.728462e+02 9.05847876e-03 
1.729443e+02 8.96215833e-03 
1.730425e+02 8.86583790e-03 
1.731406e+02 8.76951747e-03 
1.732388e+02 8.67319703e-03 
1.733369e+02 8.57687660e-03 
1.734350e+02 8.48055617e-03 
1.735332e+02 8.38423574e-03 
1.736313e+02 8.28791530e-03 
1.737295e+02 8.19159487e-03 
1.738276e+02 8.09527444e-03 
1.739258e+02 7.99895401e-03 
1.740239e+02 7.90263357e-03 
1.741220e+02 7.80631314e-03 
1.742202e+02 7.70999271e-03 
1.743183e+02 7.61367228e-03 
1.744165e+02 7.50406018e-03 
1.745146e+02 7.50406018e-03 
1.746127e+02 7.50406018e-03 
1.747109e+02 7.50406018e-03 
1.748090e+02 7.50406018e-03 
1.749072e+02 7.50406018e-03 
1.750053e+02 7.50406018e-03 
1.751035e+02 7.50406018e-03 
1.752016e+02 7.50406018e-03 
1.752997e+02 7.50406018e-03 
1.753979e+02 7.50406018e-03 
1.754960e+02 7.50406018e-03 
1.755942e+02 7.50406018e-03 
1.756923e+02 7.50406018e-03 
1.757904e+02 7.50406018e-03 
1.758886e+02 7.50406018e-03 
1.759867e+02 7.50406018e-03 
1.760849e+02 7.50406018e-03 
1.761830e+02 7.50406018e-03 
1.762812e+02 7.50406018e-03 
1.763793e+02 7.50406018e-03 
1.764774e+02 7.50406018e-03 
1.765756e+02 7.50406018e-03 
1.766737e+02 7.50406018e-03 
1.767719e+02 7.50406018e-03 
1.768700e+02 7.50406018e-03 
1.769681e+02 7.50406018e-03 
1.770663e+02 7.50406018e-03 
1.771644e+02 7.50406018e-03 
1.772626e+02 7.50406018e-03 
1.773607e+02 7.50406018e-03 
1.774589e+02 7.50406018e-03 
1.775570e+02 7.50406018e-03 
1.776551e+02 7.47967396e-03 
1.777533e+02 7.45015543e-03 
1.778514e+02 7.40387382e-03 
1.779496e+02 7.35759221e-03 
1.780477e+02 7.31131060e-03 
1.781458e+02 7.26502898e-03 
1.782440e+02 7.21874737e-03 
1.783421e+02 7.17246576e-03 
1.784403e+02 7.12618415e-03 
1.785384e+02 7.07990254e-03 
1.786366e+02 7.03362092e-03 
1.787347e+02 6.98733931e-03 
1.788328e+02 6.94105770e-03 
1.789310e+02 6.89477609e-03 
1.790291e+02 6.84849448e-03 
1.791273e+02 6.80221286e-03 
1.792254e+02 6.75593125e-03 
1.793235e+02 6.70964964e-03 
1.794217e+02 6.66336803e-03 
1.795198e+02 6.61708642e-03 
1.796180e+02 6.57080480e-03 
1.797161e+02 6.52452319e-03 
1.798143e+02 6.47824158e-03 
1.799124e+02 6.43195997e-03 
1.800105e+02 6.38567835e-03 
1.801087e+02 6.33939674e-03 
1.802068e+02 6.29311513e-03 
1.803050e+02 6.24683352e-03 
1.804031e+02 6.20055191e-03 
1.805013e+02 6.15427029e-03 
1.805994e+02 6.10798868e-03 
1.806975e+02 6.06170707e-03 
1.807957e+02 6.01542546e-03 
1.808938e+02 5.97432395e-03 
1.809920e+02 5.93963227e-03 
1.810901e+02 5.93963227e-03 
1.811882e+02 5.93963227e-03 
1.812864e+02 5.93963227e-03 
1.813845e+02 5.93963227e-03 
1.814827e+02 5.93963227e-03 
1.815808e+02 5.93963227e-03 
1.816790e+02 5.93963227e-03 
1.817771e+02 5.93963227e-03 
1.818752e+02 5.93963227e-03 
1.819734e+02 5.93963227e-03 
1.820715e+02 5.93963227e-03 
1.821697e+02 5.93963227e-03 
1.822678e+02 5.93963227e-03 
1.823659e+02 5.93963227e-03 
1.824641e+02 5.93963227e-03 
1.825622e+02 5.93963227e-03 
1.826604e+02 5.93963227e-03 
1.827585e+02 5.93963227e-03 
1.828567e+02 5.93963227e-03 
1.829548e+02 5.93963227e-03 
1.830529e+02 5.93963227e-03 
1.831511e+02 5.93963227e-03 
1.832492e+02 5.93963227e-03 
1.833474e+02 5.93963227e-03 
1.834455e+02 5.93963227e-03 
1.835436e+02 5.93963227e-03 
1.836418e+02 5.93963227e-03 
1.837399e+02 5.93963227e-03 
1.838381e+02 5.93963227e-03 
1.839362e+02 5.93963227e-03 
1.840344e+02 5.93963227e-03 
1.841325e+02 5.93963227e-03 
1.842306e+02 5.91674127e-03 
1.843288e+02 5.88429602e-03 
1.844269e+02 5.85395102e-03 
1.845251e+02 5.82360602e-03 
1.846232e+02 5.79326102e-03 
1.847213e+02 5.76291602e-03 
1.848195e+02 5.73257102e-03 
1.849176e+02 5.70222603e-03 
1.850158e+02 5.67188103e-03 
1.851139e+02 5.64153603e-03 
1.852121e+02 5.61119103e-03 
1.853102e+02 5.58084603e-03 
1.854083e+02 5.55050103e-03 
1.855065e+02 5.52015604e-03 
1.856046e+02 5.48981104e-03 
1.857028e+02 5.45946604e-03 
1.858009e+02 5.42912104e-03 
1.858990e+02 5.39877604e-03 
1.859972e+02 5.36843104e-03 
1.860953e+02 5.33808605e-03 
1.861935e+02 5.30774105e-03 
1.862916e+02 5.27739605e-03 
1.863898e+02 5.24705105e-03 
1.864879e+02 5.21670605e-03 
1.865860e+02 5.18636105e-03 
1.866842e+02 5.15601606e-03 
1.867823e+02 5.12567106e-03 
1.868805e+02 5.09532606e-03 
1.869786e+02 5.06498106e-03 
1.870767e+02 5.03463606e-03 
1.871749e+02 5.00429106e-03 
1.872730e+02 4.97394607e-03 
1.873712e+02 4.94360107e-03 
1.874693e+02 4.90383635e-03 
1.875675e+02 4.90265146e-03 
1.876656e+02 4.90265146e-03 
1.877637e+02 4.90265146e-03 
1.878619e+02 4.90265146e-03 
1.879600e+02 4.90265146e-03 
1.880582e+02 4.90265146e-03 
1.881563e+02 4.90265146e-03 
1.882544e+02 4.90265146e-03 
1.883526e+02 4.90265146e-03 
1.884507e+02 4.90265146e-03 
1.885489e+02 4.90265146e-03 
1.886470e+02 4.90265146e-03 
1.887452e+02 4.90265146e-03 
1.888433e+02 4.90265146e-03 
1.889414e+02 4.90265146e-03 
1.890396e+02 4.90265146e-03 
1.891377e+02 4.90265146e-03 
1.892359e+02 4.90265146e-03 
1.893340e+02 4.90265146e-03 
1.894321e+02 4.90265146e-03 
1.895303e+02 4.90265146e-03 
1.896284e+02 4.90265146e-03 
1.897266e+02 4.90265146e-03 
1.898247e+02 4.90265146e-03 
1.899229e+02 4.90265146e-03 
1.900210e+02 4.90265146e-03 
1.901191e+02 4.90265146e-03 
1.902173e+02 4.90265146e-03 
1.903154e+02 4.90265146e-03 
1.904136e+02 4.90265146e-03 
1.905117e+02 4.90265146e-03 
1.906098e+02 4.90265146e-03 
1.907080e+02 4.90265146e-03 
1.908061e+02 4.89294827e-03 
1.909043e+02 4.86130665e-03 
1.910024e+02 4.82966504e-03 
1.911006e+02 4.79802342e-03 
1.911987e+02 4.76638180e-03 
1.912968e+02 4.73474018e-03 
1.913950e+02 4.70309857e-03 
1.914931e+02 4.67145695e-03 
1.915913e+02 4.63981533e-03 
1.916894e+02 4.60817371e-03 
1.917876e+02 4.57653210e-03 
1.918857e+02 4.54489048e-03 
1.919838e+02 4.51324886e-03 
1.920820e+02 4.48160724e-03 
1.921801e+02 4.44996562e-03 
1.922783e+02 4.41832401e-03 
1.923764e+02 4.38668239e-03 
1.924745e+02 4.35504077e-03 
1.925727e+02 4.32339915e-03 
1.926708e+02 4.29175754e-03 
1.927690e+02 4.26011592e-03 
1.928671e+02 4.22847430e-03 
1.929653e+02 4.19683268e-03 
1.930634e+02 4.16519107e-03 
1.931615e+02 4.13354945e-03 
1.932597e+02 4.10190783e-03 
1.933578e+02 4.07026621e-03 
1.934560e+02 4.03862459e-03 
1.935541e+02 4.00698298e-03 
1.936522e+02 3.97534136e-03 
1.937504e+02 3.94369974e-03 
1.938485e+02 3.91205812e-03 
1.939467e+02 3.88041651e-03 
1.940448e+02 3.86617616e-03 
1.941430e+02 3.85388037e-03 
1.942411e+02 3.84053465e-03 
1.943392e+02 3.82718893e-03 
1.944374e+02 3.81384321e-03 
1.945355e+02 3.80049748e-03 
1.946337e+02 3.78715176e-03 
1.947318e+02 3.77380604e-03 
1.948299e+02 3.76046032e-03 
1.949281e+02 3.74711459e-03 
1.950262e+02 3.73376887e-03 
1.951244e+02 3.72042315e-03 
1.952225e+02 3.70707743e-03 
1.953207e+02 3.69373170e-03 
1.954188e+02 3.68038598e-03 
1.955169e+02 3.66704026e-03 
1.956151e+02 3.65369454e-03 
1.957132e+02 3.64034881e-03 
1.958114e+02 3.62700309e-03 
1.959095e+02 3.61365737e-03 
1.960076e+02 3.60031165e-03 
1.961058e+02 3.58696592e-03 
1.962039e+02 3.57362020e-03 
1.963021e+02 3.56027448e-03 
1.964002e+02 3.54692876e-03 
1.964984e+02 3.53358303e-03 
1.965965e+02 3.52023731e-03 
1.966946e+02 3.50689159e-03 
1.967928e+02 3.49354587e-03 
1.968909e+02 3.48020014e-03 
1.969891e+02 3.46685442e-03 
1.970872e+02 3.45350870e-03 
1.971853e+02 3.44016298e-03 
1.972835e+02 3.42913834e-03 
1.973816e+02 3.41059113e-03 
1.974798e+02 3.38206757e-03 
1.975779e+02 3.35354400e-03 
1.976761e+02 3.32502044e-03 
1.977742e+02 3.29649688e-03 
1.978723e+02 3.26797331e-03 
1.979705e+02 3.23944975e-03 
1.980686e+02 3.21092619e-03 
1.981668e+02 3.18240262e-03 
1.982649e+02 3.15387906e-03 
1.983630e+02 3.12535550e-03 
1.984612e+02 3.09683193e-03 
1.985593e+02 3.06830837e-03 
1.986575e+02 3.03978480e-03 
1.987556e+02 3.01126124e-03 
1.988538e+02 2.98273768e-03 
1.989519e+02 2.95421411e-03 
1.990500e+02 2.92569055e-03 
1.991482e+02 2.89716699e-03 
1.992463e+02 2.86864342e-03 
1.993445e+02 2.84011986e-03 
1.994426e+02 2.81159630e-03 
1.995407e+02 2.78307273e-03 
1.996389e+02 2.75454917e-03 
1.997370e+02 2.72602560e-03 
1.998352e+02 2.69750204e-03 
1.999333e+02 2.66897848e-03 
2.000315e+02 2.64045491e-03 
2.001296e+02 2.61193135e-03 
2.002277e+02 2.58340779e-03 
2.003259e+02 2.55488422e-03 
2.004240e+02 2.52636066e-03 
2.005222e+02 2.49548721e-03 
2.006203e+02 2.48028052e-03 
2.007184e+02 2.47204896e-03 
2.008166e+02 2.46381740e-03 
2.009147e+02 2.45558583e-03 
2.010129e+02 2.44735427e-03 
2.011110e+02 2.43912270e-03 
2.012092e+02 2.43089114e-03 
2.013073e+02 2.42265957e-03 
2.014054e+02 2.41442801e-03 
2.015036e+02 2.40619645e-03 
2.016017e+02 2.39796488e-03 
2.016999e+02 2.38973332e-03 
2.017980e+02 2.38150175e-03 
2.018962e+02 2.37327019e-03 
2.019943e+02 2.36503862e-03 
2.020924e+02 2.35680706e-03 
2.021906e+02 2.34857550e-03 
2.022887e+02 2.34034393e-03 
2.023869e+02 2.33211237e-03 
2.024850e+02 2.32388080e-03 
2.025831e+02 2.31564924e-03 
2.026813e+02 2.30741767e-03 
2.027794e+02 2.29918611e-03 
2.028776e+02 2.29095455e-03 
2.029757e+02 2.28272298e-03 
2.030739e+02 2.27449142e-03 
2.031720e+02 2.26625985e-03 
2.032701e+02 2.25802829e-03 
2.033683e+02 2.24979672e-03 
2.034664e+02 2.24156516e-03 
2.035646e+02 2.23333359e-03 
2.036627e+02 2.22510203e-03 
2.037608e+02 2.21687047e-03 
2.038590e+02 2.20500776e-03 
2.039571e+02 2.18422123e-03 
2.040553e+02 2.16105729e-03 
2.041534e+02 2.13789336e-03 
2.042516e+02 2.11472942e-03 
2.043497e+02 2.09156549e-03 
2.044478e+02 2.06840155e-03 
2.045460e+02 2.04523762e-03 
2.046441e+02 2.02207369e-03 
2.047423e+02 1.99890975e-03 
2.048404e+02 1.97574582e-03 
2.049385e+02 1.95258188e-03 
2.050367e+02 1.92941795e-03 
2.051348e+02 1.90625401e-03 
2.052330e+02 1.88309008e-03 
2.053311e+02 1.85992615e-03 
2.054293e+02 1.83676221e-03 
2.055274e+02 1.81359828e-03 
2.056255e+02 1.79043434e-03 
2.057237e+02 1.76727041e-03 
2.058218e+02 1.74410647e-03 
2.059200e+02 1.72094254e-03 
2.060181e+02 1.69777861e-03 
2.061162e+02 1.67461467e-03 
2.062144e+02 1.65145074e-03 
2.063125e+02 1.62828680e-03 
2.064107e+02 1.60512287e-03 
2.065088e+02 1.58195893e-03 
2.066070e+02 1.55879500e-03 
2.067051e+02 1.53563107e-03 
2.068032e+02 1.51246713e-03 
2.069014e+02 1.48930320e-03 
2.069995e+02 1.46613926e-03 
2.070977e+02 1.44948373e-03 
2.071958e+02 1.44555404e-03 
2.072939e+02 1.43866499e-03 
2.073921e+02 1.43177594e-03 
2.074902e+02 1.42488690e-03 
2.075884e+02 1.41799785e-03 
2.076865e+02 1.41110880e-03 
2.077847e+02 1.40421975e-03 
2.078828e+02 1.39733070e-03 
2.079809e+02 1.39044166e-03 
2.080791e+02 1.38355261e-03 
2.081772e+02 1.37666356e-03 
2.082754e+02 1.36977451e-03 
2.083735e+02 1.36288546e-03 
2.084716e+02 1.35599642e-03 
2.085698e+02 1.34910737e-03 
2.086679e+02 1.34221832e-03 
2.087661e+02 1.33532927e-03 
2.088642e+02 1.32844022e-03 
2.089624e+02 1.32155118e-03 
2.090605e+02 1.31466213e-03 
2.091586e+02 1.30777308e-03 
2.092568e+02 1.30088403e-03 
2.093549e+02 1.29399498e-03 
2.094531e+02 1.28710594e-03 
2.095512e+02 1.28021689e-03 
2.096493e+02 1.27332784e-03 
2.097475e+02 1.26643879e-03 
2.098456e+02 1.25954974e-03 
2.099438e+02 1.25266070e-03 
2.100419e+02 1.24577165e-03 
2.101401e+02 1.23888260e-03 
2.102382e+02 1.23199355e-03 
2.103363e+02 1.22648231e-03 
2.104345e+02 1.21938613e-03 
2.105326e+02 1.21938613e-03 
2.106308e+02 1.21938613e-03 
2.107289e+02 1.21938613e-03 
2.108270e+02 1.21938613e-03 
2.109252e+02 1.21938613e-03 
2.110233e+02 1.21938613e-03 
2.111215e+02 1.21938613e-03 
2.112196e+02 1.21938613e-03 
2.113178e+02 1.21938613e-03 
2.114159e+02 1.21938613e-03 
2.115140e+02 1.21938613e-03 
2.116122e+02 1.21938613e-03 
2.117103e+02 1.21938613e-03 
2.118085e+02 1.21938613e-03 
2.119066e+02 1.21938613e-03 
2.120048e+02 1.21938613e-03 
2.121029e+02 1.21938613e-03 
2.122010e+02 1.21938613e-03 
2.122992e+02 1.21938613e-03 
2.123973e+02 1.21938613e-03 
2.124955e+02 1.21938613e-03 
2.125936e+02 1.21938613e-03 
2.126917e+02 1.21938613e-03 
2.127899e+02 1.21938613e-03 
2.128880e+02 1.21938613e-03 
2.129862e+02 1.21938613e-03 
2.130843e+02 1.21938613e-03 
2.131825e+02 1.21938613e-03 
2.132806e+02 1.21938613e-03 
2.133787e+02 1.21938613e-03 
2.134769e+02 1.21938613e-03 
2.135750e+02 1.21938613e-03 
2.136732e+02 1.21725753e-03 
2.137713e+02 1.21304181e-03 
2.138694e+02 1.21054643e-03 
2.139676e+02 1.20805104e-03 
2.140657e+02 1.20555566e-03 
2.141639e+02 1.20306027e-03 
2.142620e+02 1.20056489e-03 
2.143602e+02 1.19806950e-03 
2.144583e+02 1.19557412e-03 
2.145564e+02 1.19307873e-03 
2.146546e+02 1.19058334e-03 
2.147527e+02 1.18808796e-03 
2.148509e+02 1.18559257e-03 
2.149490e+02 1.18309719e-03 
2.150471e+02 1.18060180e-03 
2.151453e+02 1.17810642e-03 
2.152434e+02 1.17561103e-03 
2.153416e+02 1.17311565e-03 
2.154397e+02 1.17062026e-03 
2.155379e+02 1.16812488e-03 
2.156360e+02 1.16562949e-03 
2.157341e+02 1.16313411e-03 
2.158323e+02 1.16063872e-03 
2.159304e+02 1.15814333e-03 
2.160286e+02 1.15564795e-03 
2.161267e+02 1.15315256e-03 
2.162248e+02 1.15065718e-03 
2.163230e+02 1.14816179e-03 
2.164211e+02 1.14566641e-03 
2.165193e+02 1.14317102e-03 
2.166174e+02 1.14067564e-03 
2.167156e+02 1.13818025e-03 
2.168137e+02 1.13568487e-03 
2.169118e+02 1.13177484e-03 
2.170100e+02 1.13134704e-03 
2.171081e+02 1.13134704e-03 
2.172063e+02 1.13134704e-03 
2.173044e+02 1.13134704e-03 
2.174025e+02 1.13134704e-03 
2.175007e+02 1.13134704e-03 
2.175988e+02 1.13134704e-03 
2.176970e+02 1.13134704e-03 
2.177951e+02 1.13134704e-03 
2.178933e+02 1.13134704e-03 
2.179914e+02 1.13134704e-03 
2.180895e+02 1.13134704e-03 
2.181877e+02 1.13134704e-03 
2.182858e+02 1.13134704e-03 
2.183840e+02 1.13134704e-03 
2.184821e+02 1.13134704e-03 
2.185802e+02 1.13134704e-03 
2.186784e+02 1.13134704e-03 
2.187765e+02 1.13134704e-03 
2.188747e+02 1.13134704e-03 
2.189728e+02 1.13134704e-03 
2.190710e+02 1.13134704e-03 
2.191691e+02 1.13134704e-03 
2.192672e+02 1.13134704e-03 
2.193654e+02 1.13134704e-03 
2.194635e+02 1.13134704e-03 
2.195617e+02 1.13134704e-03 
2.196598e+02 1.13134704e-03 
2.197579e+02 1.13134704e-03 
2.198561e+02 1.13134704e-03 
2.199542e+02 1.13134704e-03 
2.200524e+02 1.13134704e-03 
2.201505e+02 1.13065785e-03 
2.202487e+02 1.12888139e-03 
2.203468e+02 1.11461155e-03 
2.204449e+02 1.10034171e-03 
2.205431e+02 1.08607186e-03 
2.206412e+02 1.07180202e-03 
2.207394e+02 1.05753218e-03 
2.208375e+02 1.04326234e-03 
2.209356e+02 1.02899250e-03 
2.210338e+02 1.01472266e-03 
2.211319e+02 1.00045282e-03 
2.212301e+02 9.86182974e-04 
2.213282e+02 9.71913133e-04 
2.214264e+02 9.57643292e-04 
2.215245e+02 9.43373450e-04 
2.216226e+02 9.29103609e-04 
2.217208e+02 9.14833768e-04 
2.218189e+02 9.00563926e-04 
2.219171e+02 8.86294085e-04 
2.220152e+02 8.72024244e-04 
2.221133e+02 8.57754402e-04 
2.222115e+02 8.43484561e-04 
2.223096e+02 8.29214720e-04 
2.224078e+02 8.14944878e-04 
2.225059e+02 8.00675037e-04 
2.226041e+02 7.86405196e-04 
2.227022e+02 7.72135354e-04 
2.228003e+02 7.57865513e-04 
2.228985e+02 7.43595672e-04 
2.229966e+02 7.29325830e-04 
2.230948e+02 7.15055989e-04 
2.231929e+02 7.00786148e-04 
2.232911e+02 6.86516306e-04 
2.233892e+02 6.72246465e-04 
2.234873e+02 6.68773135e-04 
2.235855e+02 6.68617346e-04 
2.236836e+02 6.68617346e-04 
2.237818e+02 6.68617346e-04 
2.238799e+02 6.68617346e-04 
2.239780e+02 6.68617346e-04 
2.240762e+02 6.68617346e-04 
2.241743e+02 6.68617346e-04 
2.242725e+02 6.68617346e-04 
2.243706e+02 6.68617346e-04 
2.244688e+02 6.68617346e-04 
2.245669e+02 6.68617346e-04 
2.246650e+02 6.68617346e-04 
2.247632e+02 6.68617346e-04 
2.248613e+02 6.68617346e-04 
2.249595e+02 6.68617346e-04 
2.250576e+02 6.68617346e-04 
2.251557e+02 6.68617346e-04 
2.252539e+02 6.68617346e-04 
2.253520e+02 6.68617346e-04 
2.254502e+02 6.68617346e-04 
2.255483e+02 6.68617346e-04 
2.256465e+02 6.68617346e-04 
2.257446e+02 6.68617346e-04 
2.258427e+02 6.68617346e-04 
2.259409e+02 6.68617346e-04 
2.260390e+02 6.68617346e-04 
2.261372e+02 6.68617346e-04 
2.262353e+02 6.68617346e-04 
2.263334e+02 6.68617346e-04 
2.264316e+02 6.68617346e-04 
2.265297e+02 6.68617346e-04 
2.266279e+02 6.68617346e-04 
2.267260e+02 6.67209977e-04 
2.268242e+02 6.60244505e-04 
2.269223e+02 6.46532556e-04 
2.270204e+02 6.32820607e-04 
2.271186e+02 6.19108658e-04 
2.272167e+02 6.05396709e-04 
2.273149e+02 5.91684761e-04 
2.274130e+02 5.77972812e-04 
2.275111e+02 5.64260863e-04 
2.276093e+02 5.50548914e-04 
2.277074e+02 5.36836965e-04 
2.278056e+02 5.23125017e-04 
2.279037e+02 5.09413068e-04 
2.280019e+02 4.95701119e-04 
2.281000e+02 4.81989170e-04 
2.281981e+02 4.68277221e-04 
2.282963e+02 4.54565273e-04 
2.283944e+02 4.40853324e-04 
2.284926e+02 4.27141375e-04 
2.285907e+02 4.13429426e-04 
2.286888e+02 3.99717477e-04 
2.287870e+02 3.86005529e-04 
2.288851e+02 3.72293580e-04 
2.289833e+02 3.58581631e-04 
2.290814e+02 3.44869682e-04 
2.291796e+02 3.31157733e-04 
2.292777e+02 3.17445784e-04 
2.293758e+02 3.03733836e-04 
2.294740e+02 2.90021887e-04 
2.295721e+02 2.76309938e-04 
2.296703e+02 2.62597989e-04 
2.297684e+02 2.48886040e-04 
2.298665e+02 2.35174092e-04 
2.299647e+02 2.24612628e-04 
2.300628e+02 2.21829419e-04 
2.301610e+02 2.21287999e-04 
2.302591e+02 2.20746579e-04 
2.303573e+02 2.20205159e-04 
2.304554e+02 2.19663739e-04 
2.305535e+02 2.19122319e-04 
2.306517e+02 2.18580898e-04 
2.307498e+02 2.18039478e-04 
2.308480e+02 2.17498058e-04 
2.309461e+02 2.16956638e-04 
2.310442e+02 2.16415218e-04 
2.311424e+02 2.15873798e-04 
2.312405e+02 2.15332378e-04 
2.313387e+02 2.14790958e-04 
2.314368e+02 2.14249538e-04 
2.315350e+02 2.13708118e-04 
2.316331e+02 2.13166698e-04 
2.317312e+02 2.12625278e-04 
2.318294e+02 2.12083858e-04 
2.319275e+02 2.11542437e-04 
2.320257e+02 2.11001017e-04 
2.321238e+02 2.10459597e-04 
2.322219e+02 2.09918177e-04 
2.323201e+02 2.09376757e-04 
2.324182e+02 2.08835337e-04 
2.325164e+02 2.08293917e-04 
2.326145e+02 2.07752497e-04 
2.327127e+02 2.07211077e-04 
2.328108e+02 2.06669657e-04 
2.329089e+02 2.06128237e-04 
2.330071e+02 2.05586817e-04 
2.331052e+02 2.05045396e-04 
2.332034e+02 2.04503976e-04 
2.333015e+02 2.02311184e-04 
2.333997e+02 2.00379035e-04 
2.334978e+02 1.98120302e-04 
2.335959e+02 1.95861568e-04 
2.336941e+02 1.93602835e-04 
2.337922e+02 1.91344101e-04 
2.338904e+02 1.89085368e-04 
2.339885e+02 1.86826634e-04 
2.340866e+02 1.84567901e-04 
2.341848e+02 1.82309167e-04 
2.342829e+02 1.80050434e-04 
2.343811e+02 1.77791700e-04 
2.344792e+02 1.75532967e-04 
2.345774e+02 1.73274233e-04 
2.346755e+02 1.71015500e-04 
2.347736e+02 1.68756767e-04 
2.348718e+02 1.66498033e-04 
2.349699e+02 1.64239300e-04 
2.350681e+02 1.61980566e-04 
2.351662e+02 1.59721833e-04 
2.352643e+02 1.57463099e-04 
2.353625e+02 1.55204366e-04 
2.354606e+02 1.52945632e-04 
2.355588e+02 1.50686899e-04 
2.356569e+02 1.48428165e-04 
2.357551e+02 1.46169432e-04 
2.358532e+02 1.43910698e-04 
2.359513e+02 1.41651965e-04 
2.360495e+02 1.39393231e-04 
2.361476e+02 1.37134498e-04 
2.362458e+02 1.34875764e-04 
2.363439e+02 1.32617031e-04 
2.364420e+02 1.30358297e-04 
2.365402e+02 1.29141116e-04 
2.366383e+02 1.28365926e-04 
2.367365e+02 1.26852766e-04 
2.368346e+02 1.25339606e-04 
2.369328e+02 1.23826446e-04 
2.370309e+02 1.22313287e-04 
2.371290e+02 1.20800127e-04 
2.372272e+02 1.19286967e-04 
2.373253e+02 1.17773807e-04 
2.374235e+02 1.16260647e-04 
2.375216e+02 1.14747488e-04 
2.376197e+02 1.13234328e-04 
2.377179e+02 1.11721168e-04 
2.378160e+02 1.10208008e-04 
2.379142e+02 1.08694848e-04 
2.380123e+02 1.07181689e-04 
2.381105e+02 1.05668529e-04 
2.382086e+02 1.04155369e-04 
2.383067e+02 1.02642209e-04 
2.384049e+02 1.01129049e-04 
2.385030e+02 9.96158895e-05 
2.386012e+02 9.81027297e-05 
2.386993e+02 9.65895699e-05 
2.387974e+02 9.50764101e-05 
2.388956e+02 9.35632503e-05 
2.389937e+02 9.20500905e-05 
2.390919e+02 9.05369307e-05 
2.391900e+02 8.90237709e-05 
2.392882e+02 8.75106111e-05 
2.393863e+02 8.59974513e-05 
2.394844e+02 8.44842915e-05 
2.395826e+02 8.29711317e-05 
2.396807e+02 8.14579719e-05 
2.397789e+02 7.99201398e-05 
2.398770e+02 7.94536177e-05 
2.399751e+02 7.94536177e-05 
2.400733e+02 7.94536177e-05 
2.401714e+02 7.94536177e-05 
2.402696e+02 7.94536177e-05 
2.403677e+02 7.94536177e-05 
2.404659e+02 7.94536177e-05 
2.405640e+02 7.94536177e-05 
2.406621e+02 7.94536177e-05 
2.407603e+02 7.94536177e-05 
2.408584e+02 7.94536177e-05 
2.409566e+02 7.94536177e-05 
2.410547e+02 7.94536177e-05 
2.411528e+02 7.94536177e-05 
2.412510e+02 7.94536177e-05 
2.413491e+02 7.94536177e-05 
2.414473e+02 7.94536177e-05 
2.415454e+02 7.94536177e-05 
2.416436e+02 7.94536177e-05 
2.417417e+02 7.94536177e-05 
2.418398e+02 7.94536177e-05 
2.419380e+02 7.94536177e-05 
2.420361e+02 7.94536177e-05 
2.421343e+02 7.94536177e-05 
2.422324e+02 7.94536177e-05 
2.423305e+02 7.94536177e-05 
2.424287e+02 7.94536177e-05 
2.425268e+02 7.94536177e-05 
2.426250e+02 7.94536177e-05 
2.427231e+02 7.94536177e-05 
2.428213e+02 7.94536177e-05 
2.429194e+02 7.94536177e-05 
2.430175e+02 7.94536177e-05 
2.431157e+02 7.91548366e-05 
2.432138e+02 7.91548366e-05 
2.433120e+02 7.91548366e-05 
2.434101e+02 7.91548366e-05 
2.435082e+02 7.91548366e-05 
2.436064e+02 7.91548366e-05 
2.437045e+02 7.91548366e-05 
2.438027e+02 7.91548366e-05 
2.439008e+02 7.91548366e-05 
2.439990e+02 7.91548366e-05 
2.440971e+02 7.91548366e-05 
2.441952e+02 7.91548366e-05 
2.442934e+02 7.91548366e-05 
2.443915e+02 7.91548366e-05 
2.444897e+02 7.91548366e-05 
2.445878e+02 7.91548366e-05 
2.446860e+02 7.91548366e-05 
2.447841e+02 7.91548366e-05 
2.448822e+02 7.91548366e-05 
2.449804e+02 7.91548366e-05 
2.450785e+02 7.91548366e-05 
2.451767e+02 7.91548366e-05 
2.452748e+02 7.91548366e-05 
2.453729e+02 7.91548366e-05 
2.454711e+02 7.91548366e-05 
2.455692e+02 7.91548366e-05 
2.456674e+02 7.91548366e-05 
2.457655e+02 7.91548366e-05 
2.458637e+02 7.91548366e-05 
2.459618e+02 7.91548366e-05 
2.460599e+02 7.91548366e-05 
2.461581e+02 7.91548366e-05 
2.462562e+02 7.91548366e-05 
2.463544e+02 7.91391040e-05 
2.464525e+02 7.89719370e-05 
2.465506e+02 7.89719370e-05 
2.466488e+02 7.89719370e-05 
2.467469e+02 7.89719370e-05 
2.468451e+02 7.89719370e-05 
2.469432e+02 7.89719370e-05 
2.470414e+02 7.89719370e-05 
2.471395e+02 7.89719370e-05 
2.472376e+02 7.89719370e-05 
2.473358e+02 7.89719370e-05 
2.474339e+02 7.89719370e-05 
2.475321e+02 7.89719370e-05 
2.476302e+02 7.89719370e-05 
2.477283e+02 7.89719370e-05 
2.478265e+02 7.89719370e-05 
2.479246e+02 7.89719370e-05 
2.480228e+02 7.89719370e-05 
2.481209e+02 7.89719370e-05 
2.482191e+02 7.89719370e-05 
2.483172e+02 7.89719370e-05 
2.484153e+02 7.89719370e-05 
2.485135e+02 7.89719370e-05 
2.486116e+02 7.89719370e-05 
2.487098e+02 7.89719370e-05 
2.488079e+02 7.89719370e-05 
2.489060e+02 7.89719370e-05 
2.490042e+02 7.89719370e-05 
2.491023e+02 7.89719370e-05 
2.492005e+02 7.89719370e-05 
2.492986e+02 7.89719370e-05 
2.493968e+02 7.89719370e-05 
2.494949e+02 7.89719370e-05 
2.495930e+02 7.88585341e-05 
2.496912e+02 7.86910682e-05 
2.497893e+02 7.84771000e-05 
2.498875e+02 7.82631319e-05 
2.499856e+02 7.80491637e-05 
2.500837e+02 7.78351956e-05 
2.501819e+02 7.76212274e-05 
2.502800e+02 7.74072592e-05 
2.503782e+02 7.71932911e-05 
2.504763e+02 7.69793229e-05 
2.505745e+02 7.67653548e-05 
2.506726e+02 7.65513866e-05 
2.507707e+02 7.63374184e-05 
2.508689e+02 7.61234503e-05 
2.509670e+02 7.59094821e-05 
2.510652e+02 7.56955140e-05 
2.511633e+02 7.54815458e-05 
2.512614e+02 7.52675777e-05 
2.513596e+02 7.50536095e-05 
2.514577e+02 7.48396413e-05 
2.515559e+02 7.46256732e-05 
2.516540e+02 7.44117050e-05 
2.517522e+02 7.41977369e-05 
2.518503e+02 7.39837687e-05 
2.519484e+02 7.37698006e-05 
2.520466e+02 7.35558324e-05 
2.521447e+02 7.33418642e-05 
2.522429e+02 7.31278961e-05 
2.523410e+02 7.29139279e-05 
2.524391e+02 7.26999598e-05 
2.525373e+02 7.24859916e-05 
2.526354e+02 7.22720234e-05 
2.527336e+02 7.20580553e-05 
2.528317e+02 7.18428224e-05 
2.529299e+02 7.14984552e-05 
2.530280e+02 7.10029356e-05 
2.531261e+02 7.05246289e-05 
2.532243e+02 7.00463221e-05 
2.533224e+02 6.95680154e-05 
2.534206e+02 6.90897086e-05 
2.535187e+02 6.86114019e-05 
2.536168e+02 6.81330951e-05 
2.537150e+02 6.76547884e-05 
2.538131e+02 6.71764816e-05 
2.539113e+02 6.66981749e-05 
2.540094e+02 6.62198681e-05 
2.541076e+02 6.57415614e-05 
2.542057e+02 6.52632546e-05 
2.543038e+02 6.47849479e-05 
2.544020e+02 6.43066411e-05 
2.545001e+02 6.38283344e-05 
2.545983e+02 6.33500276e-05 
2.546964e+02 6.28717209e-05 
2.547946e+02 6.23934141e-05 
2.548927e+02 6.19151074e-05 
2.549908e+02 6.14368006e-05 
2.550890e+02 6.09584939e-05 
2.551871e+02 6.04801871e-05 
2.552853e+02 6.00018804e-05 
2.553834e+02 5.95235736e-05 
2.554815e+02 5.90452669e-05 
2.555797e+02 5.85669601e-05 
2.556778e+02 5.80886534e-05 
2.557760e+02 5.76103466e-05 
2.558741e+02 5.71320399e-05 
2.559723e+02 5.66537331e-05 
2.560704e+02 5.61754264e-05 
2.561685e+02 5.57838853e-05 
2.562667e+02 5.55249761e-05 
2.563648e+02 5.51427094e-05 
2.564630e+02 5.47604426e-05 
2.565611e+02 5.43781758e-05 
2.566592e+02 5.39959090e-05 
2.567574e+02 5.36136423e-05 
2.568555e+02 5.32313755e-05 
2.569537e+02 5.28491087e-05 
2.570518e+02 5.24668419e-05 
2.571500e+02 5.20845752e-05 
2.572481e+02 5.17023084e-05 
2.573462e+02 5.13200416e-05 
2.574444e+02 5.09377748e-05 
2.575425e+02 5.05555080e-05 
2.576407e+02 5.01732413e-05 
2.577388e+02 4.97909745e-05 
2.578369e+02 4.94087077e-05 
2.579351e+02 4.90264409e-05 
2.580332e+02 4.86441742e-05 
2.581314e+02 4.82619074e-05 
2.582295e+02 4.78796406e-05 
2.583277e+02 4.74973738e-05 
2.584258e+02 4.71151071e-05 
2.585239e+02 4.67328403e-05 
2.586221e+02 4.63505735e-05 
2.587202e+02 4.59683067e-05 
2.588184e+02 4.55860399e-05 
2.589165e+02 4.52037732e-05 
2.590146e+02 4.48215064e-05 
2.591128e+02 4.44392396e-05 
2.592109e+02 4.40569728e-05 
2.593091e+02 4.36747061e-05 
2.594072e+02 4.32869175e-05 
2.595054e+02 4.31257281e-05 
2.596035e+02 4.27983509e-05 
2.597016e+02 4.24709737e-05 
2.597998e+02 4.21435964e-05 
2.598979e+02 4.18162192e-05 
2.599961e+02 4.14888420e-05 
2.600942e+02 4.11614648e-05 
2.601923e+02 4.08340875e-05 
2.602905e+02 4.05067103e-05 
2.603886e+02 4.01793331e-05 
2.604868e+02 3.98519559e-05 
2.605849e+02 3.95245787e-05 
2.606831e+02 3.91972014e-05 
2.607812e+02 3.88698242e-05 
2.608793e+02 3.85424470e-05 
2.609775e+02 3.82150698e-05 
2.610756e+02 3.78876926e-05 
2.611738e+02 3.75603153e-05 
2.612719e+02 3.72329381e-05 
2.613700e+02 3.69055609e-05 
2.614682e+02 3.65781837e-05 
2.615663e+02 3.62508065e-05 
2.616645e+02 3.59234292e-05 
2.617626e+02 3.55960520e-05 
2.618608e+02 3.52686748e-05 
2.619589e+02 3.49412976e-05 
2.620570e+02 3.46139204e-05 
2.621552e+02 3.42865431e-05 
2.622533e+02 3.39591659e-05 
2.623515e+02 3.36317887e-05 
2.624496e+02 3.33044115e-05 
2.625477e+02 3.29770343e-05 
2.626459e+02 3.26629511e-05 
2.627440e+02 3.25207081e-05 
2.628422e+02 3.23009892e-05 
2.629403e+02 3.20631044e-05 
2.630385e+02 3.18252195e-05 
2.631366e+02 3.15873346e-05 
2.632347e+02 3.13494498e-05 
2.633329e+02 3.11115649e-05 
2.634310e+02 3.08736800e-05 
2.635292e+02 3.06357952e-05 
2.636273e+02 3.03979103e-05 
2.637254e+02 3.01600254e-05 
2.638236e+02 2.99221405e-05 
2.639217e+02 2.96842557e-05 
2.640199e+02 2.94463708e-05 
2.641180e+02 2.92084859e-05 
2.642162e+02 2.89706011e-05 
2.643143e+02 2.87327162e-05 
2.644124e+02 2.84948313e-05 
2.645106e+02 2.82569465e-05 
2.646087e+02 2.80190616e-05 
2.647069e+02 2.77811767e-05 
2.648050e+02 2.75432919e-05 
2.649032e+02 2.73054070e-05 
2.650013e+02 2.70675221e-05 
2.650994e+02 2.68296373e-05 
2.651976e+02 2.65917524e-05 
2.652957e+02 2.63538675e-05 
2.653939e+02 2.61159826e-05 
2.654920e+02 2.58780978e-05 
2.655901e+02 2.56402129e-05 
2.656883e+02 2.54023280e-05 
2.657864e+02 2.51644432e-05 
2.658846e+02 2.49265583e-05 
2.659827e+02 2.47477032e-05 
2.660809e+02 2.46065981e-05 
2.661790e+02 2.43875218e-05 
2.662771e+02 2.41684455e-05 
2.663753e+02 2.39493692e-05 
2.664734e+02 2.37302929e-05 
2.665716e+02 2.35112166e-05 
2.666697e+02 2.32921403e-05 
2.667678e+02 2.30730640e-05 
2.668660e+02 2.28539877e-05 
2.669641e+02 2.26349114e-05 
2.670623e+02 2.24158351e-05 
2.671604e+02 2.21967588e-05 
2.672586e+02 2.19776825e-05 
2.673567e+02 2.17586062e-05 
2.674548e+02 2.15395299e-05 
2.675530e+02 2.13204536e-05 
2.676511e+02 2.11013773e-05 
2.677493e+02 2.08823010e-05 
2.678474e+02 2.06632247e-05 
2.679455e+02 2.04441484e-05 
2.680437e+02 2.02250721e-05 
2.681418e+02 2.00059958e-05 
2.682400e+02 1.97869195e-05 
2.683381e+02 1.95678432e-05 
2.684363e+02 1.93487669e-05 
2.685344e+02 1.91296906e-05 
2.686325e+02 1.89106143e-05 
2.687307e+02 1.86915380e-05 
2.688288e+02 1.84724617e-05 
2.689270e+02 1.82533854e-05 
2.690251e+02 1.80343091e-05 
2.691232e+02 1.78152328e-05 
2.692214e+02 1.76624393e-05 
2.693195e+02 1.76373292e-05 
2.694177e+02 1.76359516e-05 
2.695158e+02 1.76345739e-05 
2.696140e+02 1.76331963e-05 
2.697121e+02 1.76318187e-05 
2.698102e+02 1.76304411e-05 
2.699084e+02 1.76290634e-05 
2.700065e+02 1.76276858e-05 
2.701047e+02 1.76263082e-05 
2.702028e+02 1.76249306e-05 
2.703009e+02 1.76235529e-05 
2.703991e+02 1.76221753e-05 
2.704972e+02 1.76207977e-05 
2.705954e+02 1.76194201e-05 
2.706935e+02 1.76180424e-05 
2.707917e+02 1.76166648e-05 
2.708898e+02 1.76152872e-05 
2.709879e+02 1.76139096e-05 
2.710861e+02 1.76125319e-05 
2.711842e+02 1.76111543e-05 
2.712824e+02 1.76097767e-05 
2.713805e+02 1.76083991e-05 
2.714786e+02 1.76070214e-05 
2.715768e+02 1.76056438e-05 
2.716749e+02 1.76042662e-05 
2.717731e+02 1.76028886e-05 
2.718712e+02 1.76015109e-05 
2.719694e+02 1.76001333e-05 
2.720675e+02 1.75987557e-05 
2.721656e+02 1.75973781e-05 
2.722638e+02 1.75960004e-05 
2.723619e+02 1.75946228e-05 
2.724601e+02 1.75933829e-05 
2.725582e+02 1.75459404e-05 
2.726563e+02 1.75223852e-05 
2.727545e+02 1.74962127e-05 
2.728526e+02 1.74700402e-05 
2.729508e+02 1.74438677e-05 
2.730489e+02 1.74176952e-05 
2.731471e+02 1.73915227e-05 
2.732452e+02 1.73653502e-05 
2.733433e+02 1.73391777e-05 
2.734415e+02 1.73130053e-05 
2.735396e+02 1.72868328e-05 
2.736378e+02 1.72606603e-05 
2.737359e+02 1.72344878e-05 
2.738340e+02 1.72083153e-05 
2.739322e+02 1.71821428e-05 
2.740303e+02 1.71559703e-05 
2.741285e+02 1.71297978e-05 
2.742266e+02 1.71036253e-05 
2.743248e+02 1.70774528e-05 
2.744229e+02 1.70512803e-05 
2.745210e+02 1.70251078e-05 
2.746192e+02 1.69989353e-05 
2.747173e+02 1.69727628e-05 
2.748155e+02 1.69465904e-05 
2.749136e+02 1.69204179e-05 
2.750117e+02 1.68942454e-05 
2.751099e+02 1.68680729e-05 
2.752080e+02 1.68419004e-05 
2.753062e+02 1.68157279e-05 
2.754043e+02 1.67895554e-05 
2.755025e+02 1.67633829e-05 
2.756006e+02 1.67372104e-05 
2.756987e+02 1.67110379e-05 
2.757969e+02 1.66942976e-05 
2.758950e+02 1.64109217e-05 
2.759932e+02 1.59503957e-05 
2.760913e+02 1.54898697e-05 
2.761895e+02 1.50293437e-05 
2.762876e+02 1.45688177e-05 
2.763857e+02 1.41082917e-05 
2.764839e+02 1.36477657e-05 
2.765820e+02 1.31872397e-05 
2.766802e+02 1.27267137e-05 
2.767783e+02 1.22661877e-05 
2.768764e+02 1.18056618e-05 
2.769746e+02 1.13451358e-05 
2.770727e+02 1.08846098e-05 
2.771709e+02 1.04240838e-05 
2.772690e+02 9.96355777e-06 
2.773672e+02 9.50303177e-06 
2.774653e+02 9.04250578e-06 
2.775634e+02 8.58197978e-06 
2.776616e+02 8.12145379e-06 
2.777597e+02 7.66092779e-06 
2.778579e+02 7.20040180e-06 
2.779560e+02 6.73987580e-06 
2.780541e+02 6.27934981e-06 
2.781523e+02 5.81882381e-06 
2.782504e+02 5.35829782e-06 
2.783486e+02 4.89777182e-06 
2.784467e+02 4.43724583e-06 
2.785449e+02 3.97671983e-06 
2.786430e+02 3.51619384e-06 
2.787411e+02 3.05566784e-06 
2.788393e+02 2.59514184e-06 
2.789374e+02 2.13461585e-06 
2.790356e+02 1.96026298e-06 
2.791337e+02 1.93598001e-06 
2.792318e+02 1.93598001e-06 
2.793300e+02 1.93598001e-06 
2.794281e+02 1.93598001e-06 
2.795263e+02 1.93598001e-06 
2.796244e+02 1.93598001e-06 
2.797226e+02 1.93598001e-06 
2.798207e+02 1.93598001e-06 
2.799188e+02 1.93598001e-06 
2.800170e+02 1.93598001e-06 
2.801151e+02 1.93598001e-06 
2.802133e+02 1.93598001e-06 
2.803114e+02 1.93598001e-06 
2.804095e+02 1.93598001e-06 
2.805077e+02 1.93598001e-06 
2.806058e+02 1.93598001e-06 
2.807040e+02 1.93598001e-06 
2.808021e+02 1.93598001e-06 
2.809003e+02 1.93598001e-06 
2.809984e+02 1.93598001e-06 
2.810965e+02 1.93598001e-06 
2.811947e+02 1.93598001e-06 
2.812928e+02 1.93598001e-06 
2.813910e+02 1.93598001e-06 
2.814891e+02 1.93598001e-06 
2.815872e+02 1.93598001e-06 
2.816854e+02 1.93598001e-06 
2.817835e+02 1.93598001e-06 
2.818817e+02 1.93598001e-06 
2.819798e+02 1.93598001e-06 
2.820780e+02 1.93598001e-06 
2.821761e+02 1.93598001e-06 
2.822742e+02 1.91825255e-06 
2.823724e+02 1.90216805e-06 
2.824705e+02 1.90216805e-06 
2.825687e+02 1.90216805e-06 
2.826668e+02 1.90216805e-06 
2.827649e+02 1.90216805e-06 
2.828631e+02 1.90216805e-06 
2.829612e+02 1.90216805e-06 
2.830594e+02 1.90216805e-06 
2.831575e+02 1.90216805e-06 
2.832557e+02 1.90216805e-06 
2.833538e+02 1.90216805e-06 
2.834519e+02 1.90216805e-06 
2.835501e+02 1.90216805e-06 
2.836482e+02 1.90216805e-06 
2.837464e+02 1.90216805e-06 
2.838445e+02 1.90216805e-06 
2.839426e+02 1.90216805e-06 
2.840408e+02 1.90216805e-06 
2.841389e+02 1.90216805e-06 
2.842371e+02 1.90216805e-06 
2.843352e+02 1.90216805e-06 
2.844334e+02 1.90216805e-06 
2.845315e+02 1.90216805e-06 
2.846296e+02 1.90216805e-06 
2.847278e+02 1.90216805e-06 
2.848259e+02 1.90216805e-06 
2.849241e+02 1.90216805e-06 
2.850222e+02 1.90216805e-06 
2.851203e+02 1.90216805e-06 
2.852185e+02 1.90216805e-06 
2.853166e+02 1.90216805e-06 
2.854148e+02 1.90216805e-06 
2.855129e+02 1.87050505e-06 
2.856111e+02 1.81526733e-06 
2.857092e+02 1.81526733e-06 
2.858073e+02 1.81526733e-06 
2.859055e+02 1.81526733e-06 
2.860036e+02 1.81526733e-06 
2.861018e+02 1.81526733e-06 
2.861999e+02 1.81526733e-06 
2.862981e+02 1.81526733e-06 
2.863962e+02 1.81526733e-06 
2.864943e+02 1.81526733e-06 
2.865925e+02 1.81526733e-06 
2.866906e+02 1.81526733e-06 
2.867888e+02 1.81526733e-06 
2.868869e+02 1.81526733e-06 
2.869850e+02 1.81526733e-06 
2.870832e+02 1.81526733e-06 
2.871813e+02 1.81526733e-06 
2.872795e+02 1.81526733e-06 
2.873776e+02 1.81526733e-06 
2.874758e+02 1.81526733e-06 
2.875739e+02 1.81526733e-06 
2.876720e+02 1.81526733e-06 
2.877702e+02 1.81526733e-06 
2.878683e+02 1.81526733e-06 
2.879665e+02 1.81526733e-06 
2.880646e+02 1.81526733e-06 
2.881627e+02 1.81526733e-06 
2.882609e+02 1.81526733e-06 
2.883590e+02 1.81526733e-06 
2.884572e+02 1.81526733e-06 
2.885553e+02 1.81526733e-06 
2.886535e+02 1.81526733e-06 
2.887516e+02 1.78606735e-06 
2.888497e+02 1.77488745e-06 
2.889479e+02 1.75449168e-06 
2.890460e+02 1.73409590e-06 
2.891442e+02 1.71370012e-06 
2.892423e+02 1.69330435e-06 
2.893404e+02 1.67290857e-06 
2.894386e+02 1.65251280e-06 
2.895367e+02 1.63211702e-06 
2.896349e+02 1.61172124e-06 
2.897330e+02 1.59132547e-06 
2.898312e+02 1.57092969e-06 
2.899293e+02 1.55053392e-06 
2.900274e+02 1.53013814e-06 
2.901256e+02 1.50974236e-06 
2.902237e+02 1.48934659e-06 
2.903219e+02 1.46895081e-06 
2.904200e+02 1.44855504e-06 
2.905181e+02 1.42815926e-06 
2.906163e+02 1.40776348e-06 
2.907144e+02 1.38736771e-06 
2.908126e+02 1.36697193e-06 
2.909107e+02 1.34657615e-06 
2.910089e+02 1.32618038e-06 
2.911070e+02 1.30578460e-06 
2.912051e+02 1.28538883e-06 
2.913033e+02 1.26499305e-06 
2.914014e+02 1.24459727e-06 
2.914996e+02 1.22420150e-06 
2.915977e+02 1.20380572e-06 
2.916958e+02 1.18340995e-06 
2.917940e+02 1.16301417e-06 
2.918921e+02 1.14261839e-06 
2.919903e+02 1.09828020e-06 
2.920884e+02 1.03820789e-06 
2.921866e+02 1.03820789e-06 
2.922847e+02 1.03820789e-06 
2.923828e+02 1.03820789e-06 
2.924810e+02 1.03820789e-06 
2.925791e+02 1.03820789e-06 
2.926773e+02 1.03820789e-06 
2.927754e+02 1.03820789e-06 
2.928735e+02 1.03820789e-06 
2.929717e+02 1.03820789e-06 
2.930698e+02 1.03820789e-06 
2.931680e+02 1.03820789e-06 
2.932661e+02 1.03820789e-06 
2.933643e+02 1.03820789e-06 
2.934624e+02 1.03820789e-06 
2.935605e+02 1.03820789e-06 
2.936587e+02 1.03820789e-06 
2.937568e+02 1.03820789e-06 
2.938550e+02 1.03820789e-06 
2.939531e+02 1.03820789e-06 
2.940512e+02 1.03820789e-06 
2.941494e+02 1.03820789e-06 
2.942475e+02 1.03820789e-06 
2.943457e+02 1.03820789e-06 
2.944438e+02 1.03820789e-06 
2.945420e+02 1.03820789e-06 
2.946401e+02 1.03820789e-06 
2.947382e+02 1.03820789e-06 
2.948364e+02 1.03820789e-06 
2.949345e+02 1.03820789e-06 
2.950327e+02 1.03820789e-06 
2.951308e+02 1.03820789e-06 
2.952289e+02 1.03820789e-06 
2.953271e+02 1.01962030e-06 
2.954252e+02 1.01962030e-06 
2.955234e+02 1.01962030e-06 
2.956215e+02 1.01962030e-06 
2.957197e+02 1.01962030e-06 
2.958178e+02 1.01962030e-06 
2.959159e+02 1.01962030e-06 
2.960141e+02 1.01962030e-06 
2.961122e+02 1.01962030e-06 
2.962104e+02 1.01962030e-06 
2.963085e+02 1.01962030e-06 
2.964067e+02 1.01962030e-06 
2.965048e+02 1.01962030e-06 
2.966029e+02 1.01962030e-06 
2.967011e+02 1.01962030e-06 
2.967992e+02 1.01962030e-06 
2.968974e+02 1.01962030e-06 
2.969955e+02 1.01962030e-06 
2.970936e+02 1.01962030e-06 
2.971918e+02 1.01962030e-06 
2.972899e+02 1.01962030e-06 
2.973881e+02 1.01962030e-06 
2.974862e+02 1.01962030e-06 
2.975844e+02 1.01962030e-06 
2.976825e+02 1.01962030e-06 
2.977806e+02 1.01962030e-06 
2.978788e+02 1.01962030e-06 
2.979769e+02 1.01962030e-06 
2.980751e+02 1.01962030e-06 
2.981732e+02 1.01962030e-06 
2.982713e+02 1.01962030e-06 
2.983695e+02 1.01962030e-06 
2.984676e+02 1.01962030e-06 
2.985658e+02 1.00252062e-06 
2.986639e+02 1.00252062e-06 
2.987621e+02 1.00252062e-06 
2.988602e+02 1.00252062e-06 
2.989583e+02 1.00252062e-06 
2.990565e+02 1.00252062e-06 
2.991546e+02 1.00252062e-06 
2.992528e+02 1.00252062e-06 
2.993509e+02 1.00252062e-06 
2.994490e+02 1.00252062e-06 
2.995472e+02 1.00252062e-06 
2.996453e+02 1.00252062e-06 
2.997435e+02 1.00252062e-06 
2.998416e+02 1.00252062e-06 
2.999398e+02 1.00252062e-06 
3.000379e+02 1.00252062e-06 
3.001360e+02 1.00252062e-06 
3.002342e+02 1.00252062e-06 
3.003323e+02 1.00252062e-06 
3.004305e+02 1.00252062e-06 
3.005286e+02 1.00252062e-06 
3.006267e+02 1.00252062e-06 
3.007249e+02 1.00252062e-06 
3.008230e+02 1.00252062e-06 
3.009212e+02 1.00252062e-06 
3.010193e+02 1.00252062e-06 
3.011175e+02 1.00252062e-06 
3.012156e+02 1.00252062e-06 
3.013137e+02 1.00252062e-06 
3.014119e+02 1.00252062e-06 
3.015100e+02 1.00252062e-06 
3.016082e+02 1.00252062e-06 
3.017063e+02 1.00252062e-06 
3.018044e+02 1.00163592e-06 
3.019026e+02 1.00163592e-06 
3.020007e+02 1.00163592e-06 
3.020989e+02 1.00163592e-06 
3.021970e+02 1.00163592e-06 
3.022952e+02 1.00163592e-06 
3.023933e+02 1.00163592e-06 
3.024914e+02 1.00163592e-06 
3.025896e+02 1.00163592e-06 
3.026877e+02 1.00163592e-06 
3.027859e+02 1.00163592e-06 
3.028840e+02 1.00163592e-06 
3.029821e+02 1.00163592e-06 
3.030803e+02 1.00163592e-06 
3.031784e+02 1.00163592e-06 
3.032766e+02 1.00163592e-06 
3.033747e+02 1.00163592e-06 
3.034729e+02 1.00163592e-06 
3.035710e+02 1.00163592e-06 
3.036691e+02 1.00163592e-06 
3.037673e+02 1.00163592e-06 
3.038654e+02 1.00163592e-06 
3.039636e+02 1.00163592e-06 
3.040617e+02 1.00163592e-06 
3.041598e+02 1.00163592e-06 
3.042580e+02 1.00163592e-06 
3.043561e+02 1.00163592e-06 
3.044543e+02 1.00163592e-06 
3.045524e+02 1.00163592e-06 
3.046506e+02 1.00163592e-06 
3.047487e+02 1.00163592e-06 
3.048468e+02 1.00163592e-06 
3.049450e+02 1.00163592e-06 
3.050431e+02 9.91651112e-07 
3.051413e+02 9.69348661e-07 
3.052394e+02 9.41470598e-07 
3.053375e+02 9.13592534e-07 
3.054357e+02 8.85714471e-07 
3.055338e+02 8.57836407e-07 
3.056320e+02 8.29958344e-07 
3.057301e+02 8.02080280e-07 
3.058283e+02 7.74202216e-07 
3.059264e+02 7.46324153e-07 
3.060245e+02 7.18446089e-07 
3.061227e+02 6.90568026e-07 
3.062208e+02 6.62689962e-07 
3.063190e+02 6.34811899e-07 
3.064171e+02 6.06933835e-07 
3.065152e+02 5.79055772e-07 
3.066134e+02 5.51177708e-07 
3.067115e+02 5.23299645e-07 
3.068097e+02 4.95421581e-07 
3.069078e+02 4.67543518e-07 
3.070060e+02 4.39665454e-07 
3.071041e+02 4.11787390e-07 
3.072022e+02 3.83909327e-07 
3.073004e+02 3.56031263e-07 
3.073985e+02 3.28153200e-07 
3.074967e+02 3.00275136e-07 
3.075948e+02 2.72397073e-07 
3.076930e+02 2.44519009e-07 
3.077911e+02 2.16640946e-07 
3.078892e+02 1.88762882e-07 
3.079874e+02 1.60884819e-07 
3.080855e+02 1.33006755e-07 
3.081837e+02 1.05128691e-07 
3.082818e+02 1.02340885e-07 
3.083799e+02 1.01328622e-07 
3.084781e+02 1.01328622e-07 
3.085762e+02 1.01328622e-07 
3.086744e+02 1.01328622e-07 
3.087725e+02 1.01328622e-07 
3.088707e+02 1.01328622e-07 
3.089688e+02 1.01328622e-07 
3.090669e+02 1.01328622e-07 
3.091651e+02 1.01328622e-07 
3.092632e+02 1.01328622e-07 
3.093614e+02 1.01328622e-07 
3.094595e+02 1.01328622e-07 
3.095576e+02 1.01328622e-07 
3.096558e+02 1.01328622e-07 
3.097539e+02 1.01328622e-07 
3.098521e+02 1.01328622e-07 
3.099502e+02 1.01328622e-07 
3.100484e+02 1.01328622e-07 
3.101465e+02 1.01328622e-07 
3.102446e+02 1.01328622e-07 
3.103428e+02 1.01328622e-07 
3.104409e+02 1.01328622e-07 
3.105391e+02 1.01328622e-07 
3.106372e+02 1.01328622e-07 
3.107353e+02 1.01328622e-07 
3.108335e+02 1.01328622e-07 
3.109316e+02 1.01328622e-07 
3.110298e+02 1.01328622e-07 
3.111279e+02 1.01328622e-07 
3.112261e+02 1.01328622e-07 
3.113242e+02 1.01328622e-07 
3.114223e+02 1.01328622e-07 
3.115205e+02 9.26158732e-08 
3.116186e+02 9.09588878e-08 
3.117168e+02 9.09588878e-08 
3.118149e+02 9.09588878e-08 
3.119130e+02 9.09588878e-08 
3.120112e+02 9.09588878e-08 
3.121093e+02 9.09588878e-08 
3.122075e+02 9.09588878e-08 
3.123056e+02 9.09588878e-08 
3.124038e+02 9.09588878e-08 
3.125019e+02 9.09588878e-08 
3.126000e+02 9.09588878e-08 
3.126982e+02 9.09588878e-08 
3.127963e+02 9.09588878e-08 
3.128945e+02 9.09588878e-08 
3.129926e+02 9.09588878e-08 
3.130907e+02 9.09588878e-08 
3.131889e+02 9.09588878e-08 
3.132870e+02 9.09588878e-08 
3.133852e+02 9.09588878e-08 
3.134833e+02 9.09588878e-08 
3.135815e+02 9.09588878e-08 
3.136796e+02 9.09588878e-08 
3.137777e+02 9.09588878e-08 
3.138759e+02 9.09588878e-08 
3.139740e+02 9.09588878e-08 
3.140722e+02 9.09588878e-08 
3.141703e+02 9.09588878e-08 
3.142684e+02 9.09588878e-08 
3.143666e+02 9.09588878e-08 
3.144647e+02 9.09588878e-08 
3.145629e+02 9.09588878e-08 
3.146610e+02 9.09588878e-08 
3.147592e+02 8.01410731e-08 
3.148573e+02 8.01410731e-08 
3.149554e+02 8.01410731e-08 
3.150536e+02 8.01410731e-08 
3.151517e+02 8.01410731e-08 
3.152499e+02 8.01410731e-08 
3.153480e+02 8.01410731e-08 
3.154461e+02 8.01410731e-08 
3.155443e+02 8.01410731e-08 
3.156424e+02 8.01410731e-08 
3.157406e+02 8.01410731e-08 
3.158387e+02 8.01410731e-08 
3.159369e+02 8.01410731e-08 
3.160350e+02 8.01410731e-08 
3.161331e+02 8.01410731e-08 
3.162313e+02 8.01410731e-08 
3.163294e+02 8.01410731e-08 
3.164276e+02 8.01410731e-08 
3.165257e+02 8.01410731e-08 
3.166238e+02 8.01410731e-08 
3.167220e+02 8.01410731e-08 
3.168201e+02 8.01410731e-08 
3.169183e+02 8.01410731e-08 
3.170164e+02 8.01410731e-08 
3.171146e+02 8.01410731e-08 
3.172127e+02 8.01410731e-08 
3.173108e+02 8.01410731e-08 
3.174090e+02 8.01410731e-08 
3.175071e+02 8.01410731e-08 
3.176053e+02 8.01410731e-08 
3.177034e+02 8.01410731e-08 
3.178016e+02 8.01410731e-08 
3.178997e+02 7.46698137e-08 
3.179978e+02 7.14483282e-08 
3.180960e+02 6.61258515e-08 
3.181941e+02 6.41254067e-08 
3.182923e+02 6.41254067e-08 
3.183904e+02 6.41254067e-08 
3.184885e+02 6.41254067e-08 
3.185867e+02 6.41254067e-08 
3.186848e+02 6.41254067e-08 
3.187830e+02 6.41254067e-08 
3.188811e+02 6.41254067e-08 
3.189793e+02 6.41254067e-08 
3.190774e+02 6.41254067e-08 
3.191755e+02 6.41254067e-08 
3.192737e+02 6.41254067e-08 
3.193718e+02 6.41254067e-08 
3.194700e+02 6.41254067e-08 
3.195681e+02 6.41254067e-08 
3.196662e+02 6.41254067e-08 
3.197644e+02 6.41254067e-08 
3.198625e+02 6.41254067e-08 
3.199607e+02 6.41254067e-08 
3.200588e+02 6.41254067e-08 
3.201570e+02 6.41254067e-08 
3.202551e+02 6.41254067e-08 
3.203532e+02 6.41254067e-08 
3.204514e+02 6.41254067e-08 
3.205495e+02 6.41254067e-08 
3.206477e+02 6.41254067e-08 
3.207458e+02 6.41254067e-08 
3.208439e+02 6.41254067e-08 
3.209421e+02 6.41254067e-08 
3.210402e+02 6.41254067e-08 
3.211384e+02 6.41254067e-08 
3.212365e+02 6.41254067e-08 
3.213347e+02 6.31868401e-08 
3.214328e+02 6.19854278e-08 
3.215309e+02 6.16389896e-08 
3.216291e+02 5.83588284e-08 
3.217272e+02 5.83588284e-08 
3.218254e+02 5.83588284e-08 
3.219235e+02 5.83588284e-08 
3.220216e+02 5.83588284e-08 
3.221198e+02 5.83588284e-08 
3.222179e+02 5.83588284e-08 
3.223161e+02 5.83588284e-08 
3.224142e+02 5.83588284e-08 
3.225124e+02 5.83588284e-08 
3.226105e+02 5.83588284e-08 
3.227086e+02 5.83588284e-08 
3.228068e+02 5.83588284e-08 
3.229049e+02 5.83588284e-08 
3.230031e+02 5.83588284e-08 
3.231012e+02 5.83588284e-08 
3.231993e+02 5.83588284e-08 
3.232975e+02 5.83588284e-08 
3.233956e+02 5.83588284e-08 
3.234938e+02 5.83588284e-08 
3.235919e+02 5.83588284e-08 
3.236901e+02 5.83588284e-08 
3.237882e+02 5.83588284e-08 
3.238863e+02 5.83588284e-08 
3.239845e+02 5.83588284e-08 
3.240826e+02 5.83588284e-08 
3.241808e+02 5.83588284e-08 
3.242789e+02 5.83588284e-08 
3.243770e+02 5.83588284e-08 
3.244752e+02 5.83588284e-08 
3.245733e+02 5.83588284e-08 
3.246715e+02 5.83588284e-08 
3.247696e+02 5.83588284e-08 
3.248678e+02 5.83588284e-08 
3.249659e+02 5.83588284e-08 
3.250640e+02 5.83588284e-08 
3.251622e+02 5.83588284e-08 
3.252603e+02 5.83588284e-08 
3.253585e+02 5.83588284e-08 
3.254566e+02 5.83588284e-08 
3.255547e+02 5.83588284e-08 
3.256529e+02 5.83588284e-08 
3.257510e+02 5.83588284e-08 
3.258492e+02 5.83588284e-08 
3.259473e+02 5.83588284e-08 
3.260455e+02 5.83588284e-08 
3.261436e+02 5.83588284e-08 
3.262417e+02 5.83588284e-08 
3.263399e+02 5.83588284e-08 
3.264380e+02 5.83588284e-08 
3.265362e+02 5.83588284e-08 
3.266343e+02 5.83588284e-08 
3.267324e+02 5.83588284e-08 
3.268306e+02 5.83588284e-08 
3.269287e+02 5.83588284e-08 
3.270269e+02 5.83588284e-08 
3.271250e+02 5.83588284e-08 
3.272232e+02 5.83588284e-08 
3.273213e+02 5.83588284e-08 
3.274194e+02 5.83588284e-08 
3.275176e+02 5.83588284e-08 
3.276157e+02 5.83588284e-08 
3.277139e+02 5.83588284e-08 
3.278120e+02 5.83588284e-08 
3.279101e+02 5.83588284e-08 
3.280083e+02 5.83588284e-08 
3.281064e+02 5.83588284e-08 
3.282046e+02 5.83588284e-08 
3.283027e+02 5.83588284e-08 
3.284009e+02 5.83588284e-08 
3.284990e+02 5.83588284e-08 
3.285971e+02 5.83588284e-08 
3.286953e+02 5.83588284e-08 
3.287934e+02 5.83588284e-08 
3.288916e+02 5.83588284e-08 
3.289897e+02 5.83588284e-08 
3.290879e+02 5.83588284e-08 
3.291860e+02 5.83588284e-08 
3.292841e+02 5.83588284e-08 
3.293823e+02 5.83588284e-08 
3.294804e+02 5.83588284e-08 
3.295786e+02 5.83588284e-08 
3.296767e+02 5.83588284e-08 
3.297748e+02 5.83588284e-08 
3.298730e+02 5.83588284e-08 
3.299711e+02 5.83588284e-08 
3.300693e+02 5.83588284e-08 
3.301674e+02 5.83588284e-08 
3.302656e+02 5.83588284e-08 
3.303637e+02 5.83588284e-08 
3.304618e+02 5.83588284e-08 
3.305600e+02 5.83588284e-08 
3.306581e+02 5.83588284e-08 
3.307563e+02 5.83588284e-08 
3.308544e+02 5.83588284e-08 
3.309525e+02 5.83588284e-08 
3.310507e+02 5.83588284e-08 
3.311488e+02 5.83588284e-08 
3.312470e+02 5.83588284e-08 
3.313451e+02 5.83588284e-08 
3.314433e+02 5.83588284e-08 
3.315414e+02 5.64615991e-08 
3.316395e+02 5.64615991e-08 
3.317377e+02 5.64615991e-08 
3.318358e+02 5.64615991e-08 
3.319340e+02 5.64615991e-08 
3.320321e+02 5.64615991e-08 
3.321302e+02 5.64615991e-08 
3.322284e+02 5.64615991e-08 
3.323265e+02 5.64615991e-08 
3.324247e+02 5.64615991e-08 
3.325228e+02 5.64615991e-08 
3.326210e+02 5.64615991e-08 
3.327191e+02 5.64615991e-08 
3.328172e+02 5.64615991e-08 
3.329154e+02 5.64615991e-08 
3.330135e+02 5.64615991e-08 
3.331117e+02 5.64615991e-08 
3.332098e+02 5.64615991e-08 
3.333079e+02 5.64615991e-08 
3.334061e+02 5.64615991e-08 
3.335042e+02 5.64615991e-08 
3.336024e+02 5.64615991e-08 
3.337005e+02 5.64615991e-08 
3.337987e+02 5.64615991e-08 
3.338968e+02 5.64615991e-08 
3.339949e+02 5.64615991e-08 
3.340931e+02 5.64615991e-08 
3.341912e+02 5.64615991e-08 
3.342894e+02 5.64615991e-08 
3.343875e+02 5.64615991e-08 
3.344856e+02 5.64615991e-08 
3.345838e+02 5.64615991e-08 
3.346819e+02 5.64615991e-08 
3.347801e+02 5.64615991e-08 
3.348782e+02 5.64615991e-08 
3.349764e+02 5.64615991e-08 
3.350745e+02 5.64615991e-08 
3.351726e+02 5.64615991e-08 
3.352708e+02 5.64615991e-08 
3.353689e+02 5.64615991e-08 
3.354671e+02 5.64615991e-08 
3.355652e+02 5.64615991e-08 
3.356633e+02 5.64615991e-08 
3.357615e+02 5.64615991e-08 
3.358596e+02 5.64615991e-08 
3.359578e+02 5.64615991e-08 
3.360559e+02 5.64615991e-08 
3.361541e+02 5.64615991e-08 
3.362522e+02 5.64615991e-08 
3.363503e+02 5.64615991e-08 
3.364485e+02 5.64615991e-08 
3.365466e+02 5.64615991e-08 
3.366448e+02 5.64615991e-08 
3.367429e+02 5.64615991e-08 
3.368410e+02 5.64615991e-08 
3.369392e+02 5.64615991e-08 
3.370373e+02 5.64615991e-08 
3.371355e+02 5.64615991e-08 
3.372336e+02 5.64615991e-08 
3.373318e+02 5.64615991e-08 
3.374299e+02 5.64615991e-08 
3.375280e+02 5.64615991e-08 
3.376262e+02 5.64615991e-08 
3.377243e+02 5.64615991e-08 
3.378225e+02 5.64615991e-08 
3.379206e+02 5.64615991e-08 
3.380187e+02 5.64615991e-08 
3.381169e+02 5.64615991e-08 
3.382150e+02 5.64615991e-08 
3.383132e+02 5.64615991e-08 
3.384113e+02 5.64615991e-08 
3.385095e+02 5.64615991e-08 
3.386076e+02 5.64615991e-08 
3.387057e+02 5.64615991e-08 
3.388039e+02 5.64615991e-08 
3.389020e+02 5.64615991e-08 
3.390002e+02 5.64615991e-08 
3.390983e+02 5.64615991e-08 
3.391965e+02 5.64615991e-08 
3.392946e+02 5.64615991e-08 
3.393927e+02 5.64615991e-08 
3.394909e+02 5.64615991e-08 
3.395890e+02 5.64615991e-08 
3.396872e+02 5.64615991e-08 
3.397853e+02 5.64615991e-08 
3.398834e+02 5.64615991e-08 
3.399816e+02 5.64615991e-08 
3.400797e+02 5.64615991e-08 
3.401779e+02 5.64615991e-08 
3.402760e+02 5.64615991e-08 
3.403742e+02 5.64615991e-08 
3.404723e+02 5.64615991e-08 
3.405704e+02 5.64615991e-08 
3.406686e+02 5.64615991e-08 
3.407667e+02 5.64615991e-08 
3.408649e+02 5.64615991e-08 
3.409630e+02 5.64615991e-08 
3.410611e+02 5.64615991e-08 
3.411593e+02 5.64615991e-08 
3.412574e+02 5.64615991e-08 
3.413556e+02 5.64615991e-08 
3.414537e+02 5.64615991e-08 
3.415519e+02 5.64615991e-08 
3.416500e+02 5.64615991e-08 
3.417481e+02 5.64615991e-08 
3.418463e+02 5.64615991e-08 
3.419444e+02 5.64615991e-08 
3.420426e+02 5.64615991e-08 
3.421407e+02 5.64615991e-08 
3.422388e+02 5.64615991e-08 
3.423370e+02 5.64615991e-08 
3.424351e+02 5.64615991e-08 
3.425333e+02 5.64615991e-08 
3.426314e+02 5.64615991e-08 
3.427296e+02 5.64615991e-08 
3.428277e+02 5.64615991e-08 
3.429258e+02 5.64615991e-08 
3.430240e+02 5.64615991e-08 
3.431221e+02 5.64615991e-08 
3.432203e+02 5.64615991e-08 
3.433184e+02 5.64615991e-08 
3.434165e+02 5.64615991e-08 
3.435147e+02 5.64615991e-08 
3.436128e+02 5.64615991e-08 
3.437110e+02 5.64615991e-08 
3.438091e+02 5.64615991e-08 
3.439073e+02 5.64615991e-08 
3.440054e+02 5.64615991e-08 
3.441035e+02 5.64615991e-08 
3.442017e+02 5.64615991e-08 
3.442998e+02 5.64615991e-08 
3.443980e+02 5.64615991e-08 
3.444961e+02 5.64615991e-08 
3.445942e+02 5.64615991e-08 
3.446924e+02 5.64615991e-08 
3.447905e+02 5.64615991e-08 
3.448887e+02 5.64615991e-08 
3.449868e+02 5.64615991e-08 
3.450850e+02 5.64615991e-08 
3.451831e+02 5.64615991e-08 
3.452812e+02 5.64615991e-08 
3.453794e+02 5.64615991e-08 
3.454775e+02 5.64615991e-08 
3.455757e+02 5.64615991e-08 
3.456738e+02 5.64615991e-08 
3.457719e+02 5.64615991e-08 
3.458701e+02 5.64615991e-08 
3.459682e+02 5.64615991e-08 
3.460664e+02 5.64615991e-08 
3.461645e+02 5.64615991e-08 
3.462627e+02 5.64615991e-08 
3.463608e+02 5.64615991e-08 
3.464589e+02 5.64615991e-08 
3.465571e+02 5.64615991e-08 
3.466552e+02 5.64615991e-08 
3.467534e+02 5.64615991e-08 
3.468515e+02 5.64615991e-08 
3.469496e+02 5.64615991e-08 
3.470478e+02 5.64615991e-08 
3.471459e+02 5.64615991e-08 
3.472441e+02 5.64615991e-08 
3.473422e+02 5.64615991e-08 
3.474404e+02 5.64615991e-08 
3.475385e+02 5.64615991e-08 
3.476366e+02 5.64615991e-08 
3.477348e+02 5.64615991e-08 
3.478329e+02 5.64615991e-08 
3.479311e+02 5.64615991e-08 
3.480292e+02 5.64615991e-08 
3.481273e+02 5.64615991e-08 
3.482255e+02 5.64615991e-08 
3.483236e+02 5.64615991e-08 
3.484218e+02 5.64615991e-08 
3.485199e+02 5.64615991e-08 
3.486181e+02 5.64615991e-08 
3.487162e+02 5.64615991e-08 
3.488143e+02 5.64615991e-08 
3.489125e+02 5.64615991e-08 
3.490106e+02 5.64615991e-08 
3.491088e+02 5.64615991e-08 
3.492069e+02 5.64615991e-08 
3.493051e+02 5.64615991e-08 
3.494032e+02 5.64615991e-08 
3.495013e+02 5.64615991e-08 
3.495995e+02 5.64615991e-08 
3.496976e+02 5.64615991e-08 
3.497958e+02 5.64615991e-08 
3.498939e+02 5.64615991e-08 
3.499920e+02 5.64615991e-08 
3.500902e+02 5.64615991e-08 
3.501883e+02 5.64615991e-08 
3.502865e+02 5.64615991e-08 
3.503846e+02 5.64615991e-08 
3.504828e+02 5.64615991e-08 
3.505809e+02 5.64615991e-08 
3.506790e+02 5.64615991e-08 
3.507772e+02 5.64615991e-08 
3.508753e+02 5.64615991e-08 
3.509735e+02 5.64615991e-08 
3.510716e+02 5.64615991e-08 
3.511697e+02 5.64615991e-08 


==> broy3d_n100_nops.dat <==
         1 1.11000000e+02 
         2 1.11000000e+02 
         3 1.11000000e+02 
         4 1.11000000e+02 
         5 1.11000000e+02 
         6 1.11000000e+02 
         7 1.11000000e+02 
         8 1.11000000e+02 
         9 1.11000000e+02 
        10 1.11000000e+02 
        11 1.11000000e+02 
        12 1.11000000e+02 
        13 1.11000000e+02 
        14 1.11000000e+02 
        15 1.11000000e+02 
        16 1.11000000e+02 
        17 1.11000000e+02 
        18 1.11000000e+02 
        19 1.11000000e+02 
        20 1.11000000e+02 
        21 1.11000000e+02 
        22 1.11000000e+02 
        23 1.11000000e+02 
        24 1.11000000e+02 
        25 1.11000000e+02 
        26 1.11000000e+02 
        27 1.11000000e+02 
        28 1.11000000e+02 
        29 1.11000000e+02 
        30 1.11000000e+02 
        31 1.11000000e+02 
        32 1.11000000e+02 
        33 1.11000000e+02 
        34 1.11000000e+02 
        35 1.11000000e+02 
        36 1.11000000e+02 
        37 1.11000000e+02 
        38 1.11000000e+02 
        39 1.11000000e+02 
        40 1.11000000e+02 
        41 1.11000000e+02 
        42 1.11000000e+02 
        43 1.11000000e+02 
        44 1.11000000e+02 
        45 1.11000000e+02 
        46 1.11000000e+02 
        47 1.11000000e+02 
        48 1.11000000e+02 
        49 1.11000000e+02 
        50 1.11000000e+02 
        51 1.11000000e+02 
        52 1.11000000e+02 
        53 1.11000000e+02 
        54 1.11000000e+02 
        55 1.11000000e+02 
        56 1.11000000e+02 
        57 1.11000000e+02 
        58 1.11000000e+02 
        59 1.11000000e+02 
        60 1.11000000e+02 
        61 1.11000000e+02 
        62 1.11000000e+02 
        63 1.11000000e+02 
        64 1.11000000e+02 
        65 1.11000000e+02 
        66 1.11000000e+02 
        67 1.11000000e+02 
        68 1.11000000e+02 
        69 1.11000000e+02 
        70 1.11000000e+02 
        71 1.11000000e+02 
        72 1.11000000e+02 
        73 1.11000000e+02 
        74 1.11000000e+02 
        75 1.11000000e+02 
        76 1.11000000e+02 
        77 1.11000000e+02 
        78 1.11000000e+02 
        79 1.11000000e+02 
        80 1.11000000e+02 
        81 1.11000000e+02 
        82 1.11000000e+02 
        83 1.11000000e+02 
        84 1.11000000e+02 
        85 1.11000000e+02 
        86 1.11000000e+02 
        87 1.11000000e+02 
        88 1.11000000e+02 
        89 1.11000000e+02 
        90 1.11000000e+02 
        91 1.11000000e+02 
        92 1.11000000e+02 
        93 1.11000000e+02 
        94 1.11000000e+02 
        95 1.11000000e+02 
        96 1.11000000e+02 
        97 1.11000000e+02 
        98 1.11000000e+02 
        99 1.11000000e+02 
       100 1.11000000e+02 
       101 1.11000000e+02 
       102 1.11000000e+02 
       103 1.11000000e+02 
       104 1.11000000e+02 
       105 1.11000000e+02 
       106 1.11000000e+02 
       107 1.11000000e+02 
       108 1.11000000e+02 
       109 1.11000000e+02 
       110 1.11000000e+02 
       111 1.11000000e+02 
       112 1.11000000e+02 
       113 1.11000000e+02 
       114 1.11000000e+02 
       115 1.11000000e+02 
       116 1.11000000e+02 
       117 1.11000000e+02 
       118 1.11000000e+02 
       119 1.11000000e+02 
       120 1.11000000e+02 
       121 1.11000000e+02 
       122 1.11000000e+02 
       123 1.11000000e+02 
       124 1.11000000e+02 
       125 1.11000000e+02 
       126 1.11000000e+02 
       127 1.11000000e+02 
       128 1.11000000e+02 
       129 1.11000000e+02 
       130 1.11000000e+02 
       131 1.11000000e+02 
       132 1.11000000e+02 
       133 1.11000000e+02 
       134 1.11000000e+02 
       135 1.11000000e+02 
       136 1.11000000e+02 
       137 1.11000000e+02 
       138 1.11000000e+02 
       139 1.11000000e+02 
       140 1.11000000e+02 
       141 1.11000000e+02 
       142 1.11000000e+02 
       143 1.11000000e+02 
       144 1.11000000e+02 
       145 1.11000000e+02 
       146 1.11000000e+02 
       147 1.11000000e+02 
       148 1.11000000e+02 
       149 1.11000000e+02 
       150 1.11000000e+02 
       151 1.11000000e+02 
       152 1.11000000e+02 
       153 1.11000000e+02 
       154 1.11000000e+02 
       155 1.11000000e+02 
       156 1.11000000e+02 
       157 1.11000000e+02 
       158 1.11000000e+02 
       159 1.11000000e+02 
       160 1.11000000e+02 
       161 1.11000000e+02 
       162 1.11000000e+02 
       163 1.11000000e+02 
       164 1.11000000e+02 
       165 1.11000000e+02 
       166 1.11000000e+02 
       167 1.11000000e+02 
       168 1.11000000e+02 
       169 1.11000000e+02 
       170 1.11000000e+02 
       171 1.11000000e+02 
       172 1.11000000e+02 
       173 1.11000000e+02 
       174 1.11000000e+02 
       175 1.11000000e+02 
       176 1.11000000e+02 
       177 1.11000000e+02 
       178 1.11000000e+02 
       179 1.11000000e+02 
       180 1.11000000e+02 
       181 1.11000000e+02 
       182 1.11000000e+02 
       183 1.11000000e+02 
       184 1.11000000e+02 
       185 1.11000000e+02 
       186 1.11000000e+02 
       187 1.11000000e+02 
       188 1.11000000e+02 
       189 1.11000000e+02 
       190 1.11000000e+02 
       191 1.11000000e+02 
       192 1.11000000e+02 
       193 1.11000000e+02 
       194 1.11000000e+02 
       195 1.11000000e+02 
       196 1.11000000e+02 
       197 1.11000000e+02 
       198 1.11000000e+02 
       199 1.11000000e+02 
       200 1.11000000e+02 
       201 1.11000000e+02 
       202 1.11000000e+02 
       203 9.39182239e+01 
       204 9.39182239e+01 
       205 7.25728743e+01 
       206 7.25728743e+01 
       207 4.77837841e+01 
       208 4.77837841e+01 
       209 2.26259463e+01 
       210 2.26259463e+01 
       211 3.99296950e+00 
       212 3.99296950e+00 
       213 3.38020848e+00 
       214 3.38020848e+00 
       215 3.38020848e+00 
       216 3.38020848e+00 
       217 3.38020848e+00 
       218 3.38020848e+00 
       219 3.38020848e+00 
       220 3.38020848e+00 
       221 3.38020848e+00 
       222 3.38020848e+00 
       223 3.38020848e+00 
       224 3.38020848e+00 
       225 3.38020848e+00 
       226 3.38020848e+00 
       227 3.38020848e+00 
       228 3.38020848e+00 
       229 3.38020848e+00 
       230 3.38020848e+00 
       231 3.38020848e+00 
       232 3.38020848e+00 
       233 3.38020848e+00 
       234 3.38020848e+00 
       235 3.38020848e+00 
       236 3.38020848e+00 
       237 3.38020848e+00 
       238 3.38020848e+00 
       239 3.38020848e+00 
       240 3.38020848e+00 
       241 3.38020848e+00 
       242 3.38020848e+00 
       243 3.38020848e+00 
       244 3.38020848e+00 
       245 3.38020848e+00 
       246 3.38020848e+00 
       247 3.38020848e+00 
       248 3.38020848e+00 
       249 3.38020848e+00 
       250 3.38020848e+00 
       251 3.38020848e+00 
       252 3.38020848e+00 
       253 3.38020848e+00 
       254 3.38020848e+00 
       255 3.38020848e+00 
       256 3.38020848e+00 
       257 3.38020848e+00 
       258 3.38020848e+00 
       259 3.38020848e+00 
       260 3.38020848e+00 
       261 3.38020848e+00 
       262 3.38020848e+00 
       263 3.38020848e+00 
       264 3.38020848e+00 
       265 3.38020848e+00 
       266 3.38020848e+00 
       267 3.38020848e+00 
       268 3.38020848e+00 
       269 3.38020848e+00 
       270 3.38020848e+00 
       271 3.38020848e+00 
       272 3.38020848e+00 
       273 3.38020848e+00 
       274 3.38020848e+00 
       275 3.38020848e+00 
       276 3.38020848e+00 
       277 3.38020848e+00 
       278 3.38020848e+00 
       279 3.38020848e+00 
       280 3.38020848e+00 
       281 3.38020848e+00 
       282 3.38020848e+00 
       283 3.38020848e+00 
       284 3.38020848e+00 
       285 3.38020848e+00 
       286 3.38020848e+00 
       287 3.38020848e+00 
       288 3.38020848e+00 
       289 3.38020848e+00 
       290 3.38020848e+00 
       291 3.38020848e+00 
       292 3.38020848e+00 
       293 3.38020848e+00 
       294 3.38020848e+00 
       295 3.38020848e+00 
       296 3.38020848e+00 
       297 3.38020848e+00 
       298 3.38020848e+00 
       299 3.38020848e+00 
       300 3.38020848e+00 
       301 3.38020848e+00 
       302 3.38020848e+00 
       303 3.38020848e+00 
       304 3.38020848e+00 
       305 3.38020848e+00 
       306 3.38020848e+00 
       307 3.38020848e+00 
       308 3.38020848e+00 
       309 3.38020848e+00 
       310 3.38020848e+00 
       311 3.38020848e+00 
       312 3.38020848e+00 
       313 3.38020848e+00 
       314 3.38020848e+00 
       315 3.38020848e+00 
       316 3.38020848e+00 
       317 3.38020848e+00 
       318 3.38020848e+00 
       319 3.38020848e+00 
       320 3.38020848e+00 
       321 3.38020848e+00 
       322 3.38020848e+00 
       323 3.38020848e+00 
       324 3.38020848e+00 
       325 3.38020848e+00 
       326 3.38020848e+00 
       327 3.38020848e+00 
       328 3.38020848e+00 
       329 3.38020848e+00 
       330 3.38020848e+00 
       331 3.38020848e+00 
       332 3.38020848e+00 
       333 3.38020848e+00 
       334 3.38020848e+00 
       335 3.38020848e+00 
       336 3.38020848e+00 
       337 3.38020848e+00 
       338 3.38020848e+00 
       339 3.38020848e+00 
       340 3.38020848e+00 
       341 3.38020848e+00 
       342 3.38020848e+00 
       343 3.38020848e+00 
       344 3.38020848e+00 
       345 3.38020848e+00 
       346 3.38020848e+00 
       347 3.38020848e+00 
       348 3.38020848e+00 
       349 3.38020848e+00 
       350 3.38020848e+00 
       351 3.38020848e+00 
       352 3.38020848e+00 
       353 3.38020848e+00 
       354 3.38020848e+00 
       355 3.38020848e+00 
       356 3.38020848e+00 
       357 3.38020848e+00 
       358 3.38020848e+00 
       359 3.38020848e+00 
       360 3.38020848e+00 
       361 3.38020848e+00 
       362 3.38020848e+00 
       363 3.38020848e+00 
       364 3.38020848e+00 
       365 3.38020848e+00 
       366 3.38020848e+00 
       367 3.38020848e+00 
       368 3.38020848e+00 
       369 3.38020848e+00 
       370 3.38020848e+00 
       371 3.38020848e+00 
       372 3.38020848e+00 
       373 3.38020848e+00 
       374 3.38020848e+00 
       375 3.38020848e+00 
       376 3.38020848e+00 
       377 3.38020848e+00 
       378 3.38020848e+00 
       379 3.38020848e+00 
       380 3.38020848e+00 
       381 3.38020848e+00 
       382 3.38020848e+00 
       383 3.38020848e+00 
       384 3.38020848e+00 
       385 3.38020848e+00 
       386 3.38020848e+00 
       387 3.38020848e+00 
       388 3.38020848e+00 
       389 3.38020848e+00 
       390 3.38020848e+00 
       391 3.38020848e+00 
       392 3.38020848e+00 
       393 3.38020848e+00 
       394 3.38020848e+00 
       395 3.38020848e+00 
       396 3.38020848e+00 
       397 3.38020848e+00 
       398 3.38020848e+00 
       399 3.38020848e+00 
       400 3.38020848e+00 
       401 3.38020848e+00 
       402 3.38020848e+00 
       403 3.38020848e+00 
       404 3.38020848e+00 
       405 3.38020848e+00 
       406 3.38020848e+00 
       407 3.38020848e+00 
       408 3.38020848e+00 
       409 3.38020848e+00 
       410 3.38020848e+00 
       411 3.38020848e+00 
       412 3.38020848e+00 
       413 3.38020848e+00 
       414 3.38020848e+00 
       415 3.38020848e+00 
       416 2.93197293e+00 
       417 2.05575367e+00 
       418 2.05575367e+00 
       419 2.05575367e+00 
       420 2.05575367e+00 
       421 2.05575367e+00 
       422 2.05575367e+00 
       423 2.05575367e+00 
       424 2.05575367e+00 
       425 2.05575367e+00 
       426 2.05575367e+00 
       427 2.05575367e+00 
       428 2.05575367e+00 
       429 2.05575367e+00 
       430 2.05575367e+00 
       431 2.05575367e+00 
       432 2.05575367e+00 
       433 2.05575367e+00 
       434 2.05575367e+00 
       435 2.05575367e+00 
       436 2.05575367e+00 
       437 2.05575367e+00 
       438 2.05575367e+00 
       439 2.05575367e+00 
       440 2.05575367e+00 
       441 2.05575367e+00 
       442 2.05575367e+00 
       443 2.05575367e+00 
       444 2.05575367e+00 
       445 2.05575367e+00 
       446 2.05575367e+00 
       447 2.05575367e+00 
       448 2.05575367e+00 
       449 2.05575367e+00 
       450 2.05575367e+00 
       451 2.05575367e+00 
       452 2.05575367e+00 
       453 2.05575367e+00 
       454 2.05575367e+00 
       455 2.05575367e+00 
       456 2.05575367e+00 
       457 2.05575367e+00 
       458 2.05575367e+00 
       459 2.05575367e+00 
       460 2.05575367e+00 
       461 2.05575367e+00 
       462 2.05575367e+00 
       463 2.05575367e+00 
       464 2.05575367e+00 
       465 2.05575367e+00 
       466 2.05575367e+00 
       467 2.05575367e+00 
       468 2.05575367e+00 
       469 2.05575367e+00 
       470 2.05575367e+00 
       471 2.05575367e+00 
       472 2.05575367e+00 
       473 2.05575367e+00 
       474 2.05575367e+00 
       475 2.05575367e+00 
       476 2.05575367e+00 
       477 2.05575367e+00 
       478 2.05575367e+00 
       479 2.05575367e+00 
       480 2.05575367e+00 
       481 2.05575367e+00 
       482 2.05575367e+00 
       483 2.05575367e+00 
       484 2.05575367e+00 
       485 2.05575367e+00 
       486 2.05575367e+00 
       487 2.05575367e+00 
       488 2.05575367e+00 
       489 2.05575367e+00 
       490 2.05575367e+00 
       491 2.05575367e+00 
       492 2.05575367e+00 
       493 2.05575367e+00 
       494 2.05575367e+00 
       495 2.05575367e+00 
       496 2.05575367e+00 
       497 2.05575367e+00 
       498 2.05575367e+00 
       499 2.05575367e+00 
       500 2.05575367e+00 
       501 2.05575367e+00 
       502 2.05575367e+00 
       503 2.05575367e+00 
       504 2.05575367e+00 
       505 2.05575367e+00 
       506 2.05575367e+00 
       507 2.05575367e+00 
       508 2.05575367e+00 
       509 2.05575367e+00 
       510 2.05575367e+00 
       511 2.05575367e+00 
       512 2.05575367e+00 
       513 2.05575367e+00 
       514 2.05575367e+00 
       515 2.05575367e+00 
       516 2.05575367e+00 
       517 2.05575367e+00 
       518 2.05575367e+00 
       519 2.05575367e+00 
       520 2.05575367e+00 
       521 2.05575367e+00 
       522 2.05575367e+00 
       523 2.05575367e+00 
       524 2.05575367e+00 
       525 2.05575367e+00 
       526 2.05575367e+00 
       527 2.05575367e+00 
       528 2.05575367e+00 
       529 2.05575367e+00 
       530 2.05575367e+00 
       531 2.05575367e+00 
       532 2.05575367e+00 
       533 2.05575367e+00 
       534 2.05575367e+00 
       535 2.05575367e+00 
       536 2.05575367e+00 
       537 2.05575367e+00 
       538 2.05575367e+00 
       539 2.05575367e+00 
       540 2.05575367e+00 
       541 2.05575367e+00 
       542 2.05575367e+00 
       543 2.05575367e+00 
       544 2.05575367e+00 
       545 2.05575367e+00 
       546 2.05575367e+00 
       547 2.05575367e+00 
       548 2.05575367e+00 
       549 2.05575367e+00 
       550 2.05575367e+00 
       551 2.05575367e+00 
       552 2.05575367e+00 
       553 2.05575367e+00 
       554 2.05575367e+00 
       555 2.05575367e+00 
       556 2.05575367e+00 
       557 2.05575367e+00 
       558 2.05575367e+00 
       559 2.05575367e+00 
       560 2.05575367e+00 
       561 2.05575367e+00 
       562 2.05575367e+00 
       563 2.05575367e+00 
       564 2.05575367e+00 
       565 2.05575367e+00 
       566 2.05575367e+00 
       567 2.05575367e+00 
       568 2.05575367e+00 
       569 2.05575367e+00 
       570 2.05575367e+00 
       571 2.05575367e+00 
       572 2.05575367e+00 
       573 2.05575367e+00 
       574 2.05575367e+00 
       575 2.05575367e+00 
       576 2.05575367e+00 
       577 2.05575367e+00 
       578 2.05575367e+00 
       579 2.05575367e+00 
       580 2.05575367e+00 
       581 2.05575367e+00 
       582 2.05575367e+00 
       583 2.05575367e+00 
       584 2.05575367e+00 
       585 2.05575367e+00 
       586 2.05575367e+00 
       587 2.05575367e+00 
       588 2.05575367e+00 
       589 2.05575367e+00 
       590 2.05575367e+00 
       591 2.05575367e+00 
       592 2.05575367e+00 
       593 2.05575367e+00 
       594 2.05575367e+00 
       595 2.05575367e+00 
       596 2.05575367e+00 
       597 2.05575367e+00 
       598 2.05575367e+00 
       599 2.05575367e+00 
       600 2.05575367e+00 
       601 2.05575367e+00 
       602 2.05575367e+00 
       603 2.05575367e+00 
       604 2.05575367e+00 
       605 2.05575367e+00 
       606 2.05575367e+00 
       607 2.05575367e+00 
       608 2.05575367e+00 
       609 2.05575367e+00 
       610 2.05575367e+00 
       611 2.05575367e+00 
       612 2.05575367e+00 
       613 2.05575367e+00 
       614 2.05575367e+00 
       615 2.05575367e+00 
       616 2.05575367e+00 
       617 2.05575367e+00 
       618 2.05575367e+00 
       619 2.05575367e+00 
       620 2.05575367e+00 
       621 1.87722894e+00 
       622 1.87722894e+00 
       623 1.87722894e+00 
       624 1.87722894e+00 
       625 1.87722894e+00 
       626 1.87722894e+00 
       627 1.87722894e+00 
       628 1.87722894e+00 
       629 1.87722894e+00 
       630 1.87722894e+00 
       631 1.87722894e+00 
       632 1.87722894e+00 
       633 1.87722894e+00 
       634 1.87722894e+00 
       635 1.87722894e+00 
       636 1.87722894e+00 
       637 1.87722894e+00 
       638 1.87722894e+00 
       639 1.87722894e+00 
       640 1.87722894e+00 
       641 1.87722894e+00 
       642 1.87722894e+00 
       643 1.87722894e+00 
       644 1.87722894e+00 
       645 1.87722894e+00 
       646 1.87722894e+00 
       647 1.87722894e+00 
       648 1.87722894e+00 
       649 1.87722894e+00 
       650 1.87722894e+00 
       651 1.87722894e+00 
       652 1.87722894e+00 
       653 1.87722894e+00 
       654 1.87722894e+00 
       655 1.87722894e+00 
       656 1.87722894e+00 
       657 1.87722894e+00 
       658 1.87722894e+00 
       659 1.87722894e+00 
       660 1.87722894e+00 
       661 1.87722894e+00 
       662 1.87722894e+00 
       663 1.87722894e+00 
       664 1.87722894e+00 
       665 1.87722894e+00 
       666 1.87722894e+00 
       667 1.87722894e+00 
       668 1.87722894e+00 
       669 1.87722894e+00 
       670 1.87722894e+00 
       671 1.87722894e+00 
       672 1.87722894e+00 
       673 1.87722894e+00 
       674 1.87722894e+00 
       675 1.87722894e+00 
       676 1.87722894e+00 
       677 1.87722894e+00 
       678 1.87722894e+00 
       679 1.87722894e+00 
       680 1.87722894e+00 
       681 1.87722894e+00 
       682 1.87722894e+00 
       683 1.87722894e+00 
       684 1.87722894e+00 
       685 1.87722894e+00 
       686 1.87722894e+00 
       687 1.87722894e+00 
       688 1.87722894e+00 
       689 1.87722894e+00 
       690 1.87722894e+00 
       691 1.87722894e+00 
       692 1.87722894e+00 
       693 1.87722894e+00 
       694 1.87722894e+00 
       695 1.87722894e+00 
       696 1.87722894e+00 
       697 1.87722894e+00 
       698 1.87722894e+00 
       699 1.87722894e+00 
       700 1.87722894e+00 
       701 1.87722894e+00 
       702 1.87722894e+00 
       703 1.87722894e+00 
       704 1.87722894e+00 
       705 1.87722894e+00 
       706 1.87722894e+00 
       707 1.87722894e+00 
       708 1.87722894e+00 
       709 1.87722894e+00 
       710 1.87722894e+00 
       711 1.87722894e+00 
       712 1.87722894e+00 
       713 1.87722894e+00 
       714 1.87722894e+00 
       715 1.87722894e+00 
       716 1.87722894e+00 
       717 1.87722894e+00 
       718 1.87722894e+00 
       719 1.87722894e+00 
       720 1.87722894e+00 
       721 1.87722894e+00 
       722 1.87722894e+00 
       723 1.87722894e+00 
       724 1.87722894e+00 
       725 1.87722894e+00 
       726 1.87722894e+00 
       727 1.87722894e+00 
       728 1.87722894e+00 
       729 1.87722894e+00 
       730 1.87722894e+00 
       731 1.87722894e+00 
       732 1.87722894e+00 
       733 1.87722894e+00 
       734 1.87722894e+00 
       735 1.87722894e+00 
       736 1.87722894e+00 
       737 1.87722894e+00 
       738 1.87722894e+00 
       739 1.87722894e+00 
       740 1.87722894e+00 
       741 1.87722894e+00 
       742 1.87722894e+00 
       743 1.87722894e+00 
       744 1.87722894e+00 
       745 1.87722894e+00 
       746 1.87722894e+00 
       747 1.87722894e+00 
       748 1.87722894e+00 
       749 1.87722894e+00 
       750 1.87722894e+00 
       751 1.87722894e+00 
       752 1.87722894e+00 
       753 1.87722894e+00 
       754 1.87722894e+00 
       755 1.87722894e+00 
       756 1.87722894e+00 
       757 1.87722894e+00 
       758 1.87722894e+00 
       759 1.87722894e+00 
       760 1.87722894e+00 
       761 1.87722894e+00 
       762 1.87722894e+00 
       763 1.87722894e+00 
       764 1.87722894e+00 
       765 1.87722894e+00 
       766 1.87722894e+00 
       767 1.87722894e+00 
       768 1.87722894e+00 
       769 1.87722894e+00 
       770 1.87722894e+00 
       771 1.87722894e+00 
       772 1.87722894e+00 
       773 1.87722894e+00 
       774 1.87722894e+00 
       775 1.87722894e+00 
       776 1.87722894e+00 
       777 1.87722894e+00 
       778 1.87722894e+00 
       779 1.87722894e+00 
       780 1.87722894e+00 
       781 1.87722894e+00 
       782 1.87722894e+00 
       783 1.87722894e+00 
       784 1.87722894e+00 
       785 1.87722894e+00 
       786 1.87722894e+00 
       787 1.87722894e+00 
       788 1.87722894e+00 
       789 1.87722894e+00 
       790 1.87722894e+00 
       791 1.87722894e+00 
       792 1.87722894e+00 
       793 1.87722894e+00 
       794 1.87722894e+00 
       795 1.87722894e+00 
       796 1.87722894e+00 
       797 1.87722894e+00 
       798 1.87722894e+00 
       799 1.87722894e+00 
       800 1.87722894e+00 
       801 1.87722894e+00 
       802 1.87722894e+00 
       803 1.87722894e+00 
       804 1.87722894e+00 
       805 1.87722894e+00 
       806 1.87722894e+00 
       807 1.87722894e+00 
       808 1.87722894e+00 
       809 1.87722894e+00 
       810 1.87722894e+00 
       811 1.87722894e+00 
       812 1.87722894e+00 
       813 1.87722894e+00 
       814 1.87722894e+00 
       815 1.87722894e+00 
       816 1.87722894e+00 
       817 1.87722894e+00 
       818 1.87722894e+00 
       819 1.87722894e+00 
       820 1.87722894e+00 
       821 1.87722894e+00 
       822 1.87722894e+00 
       823 1.87722894e+00 
       824 1.87722894e+00 
       825 1.85508608e+00 
       826 1.85508608e+00 
       827 1.85508608e+00 
       828 1.85508608e+00 
       829 1.85508608e+00 
       830 1.85508608e+00 
       831 1.83076011e+00 
       832 1.83076011e+00 
       833 1.83076011e+00 
       834 1.83076011e+00 
       835 1.83076011e+00 
       836 1.83076011e+00 
       837 1.83076011e+00 
       838 1.83076011e+00 
       839 1.83076011e+00 
       840 1.83076011e+00 
       841 1.83076011e+00 
       842 1.83076011e+00 
       843 1.83076011e+00 
       844 1.83076011e+00 
       845 1.83076011e+00 
       846 1.83076011e+00 
       847 1.83076011e+00 
       848 1.83076011e+00 
       849 1.83076011e+00 
       850 1.83076011e+00 
       851 1.83076011e+00 
       852 1.83076011e+00 
       853 1.83076011e+00 
       854 1.83076011e+00 
       855 1.83076011e+00 
       856 1.70152642e+00 
       857 1.70152642e+00 
       858 1.70152642e+00 
       859 1.70152642e+00 
       860 1.70152642e+00 
       861 1.70152642e+00 
       862 1.70152642e+00 
       863 1.70152642e+00 
       864 1.68105891e+00 
       865 1.68105891e+00 
       866 1.68105891e+00 
       867 1.68105891e+00 
       868 1.68105891e+00 
       869 1.68105891e+00 
       870 1.68105891e+00 
       871 1.68105891e+00 
       872 1.68105891e+00 
       873 1.68105891e+00 
       874 1.68105891e+00 
       875 1.68105891e+00 
       876 1.68105891e+00 
       877 1.68105891e+00 
       878 1.68105891e+00 
       879 1.68105891e+00 
       880 1.68105891e+00 
       881 1.68105891e+00 
       882 1.68105891e+00 
       883 1.68105891e+00 
       884 1.68105891e+00 
       885 1.68105891e+00 
       886 1.68105891e+00 
       887 1.68105891e+00 
       888 1.68105891e+00 
       889 1.68105891e+00 
       890 1.68105891e+00 
       891 1.68105891e+00 
       892 1.68105891e+00 
       893 1.68105891e+00 
       894 1.68105891e+00 
       895 1.68105891e+00 
       896 1.68105891e+00 
       897 1.68105891e+00 
       898 1.68105891e+00 
       899 1.68105891e+00 
       900 1.68105891e+00 
       901 1.68105891e+00 
       902 1.68105891e+00 
       903 1.68105891e+00 
       904 1.68105891e+00 
       905 1.68105891e+00 
       906 1.68105891e+00 
       907 1.68105891e+00 
       908 1.68105891e+00 
       909 1.68105891e+00 
       910 1.68105891e+00 
       911 1.68105891e+00 
       912 1.68105891e+00 
       913 1.68105891e+00 
       914 1.68105891e+00 
       915 1.68105891e+00 
       916 1.68105891e+00 
       917 1.68105891e+00 
       918 1.68105891e+00 
       919 1.68105891e+00 
       920 1.68105891e+00 
       921 1.68105891e+00 
       922 1.68105891e+00 
       923 1.68105891e+00 
       924 1.68105891e+00 
       925 1.68105891e+00 
       926 1.68105891e+00 
       927 1.68105891e+00 
       928 1.68105891e+00 
       929 1.68105891e+00 
       930 1.68105891e+00 
       931 1.68105891e+00 
       932 1.68105891e+00 
       933 1.68105891e+00 
       934 1.68105891e+00 
       935 1.68105891e+00 
       936 1.68105891e+00 
       937 1.68105891e+00 
       938 1.68105891e+00 
       939 1.68105891e+00 
       940 1.68105891e+00 
       941 1.68105891e+00 
       942 1.68105891e+00 
       943 1.68105891e+00 
       944 1.68105891e+00 
       945 1.68105891e+00 
       946 1.68105891e+00 
       947 1.68105891e+00 
       948 1.68105891e+00 
       949 1.68105891e+00 
       950 1.68105891e+00 
       951 1.68105891e+00 
       952 1.68105891e+00 
       953 1.68105891e+00 
       954 1.68105891e+00 
       955 1.68105891e+00 
       956 1.68105891e+00 
       957 1.68105891e+00 
       958 1.68105891e+00 
       959 1.68105891e+00 
       960 1.68105891e+00 
       961 1.68105891e+00 
       962 1.68105891e+00 
       963 1.68105891e+00 
       964 1.68105891e+00 
       965 1.68105891e+00 
       966 1.68105891e+00 
       967 1.68105891e+00 
       968 1.68105891e+00 
       969 1.68105891e+00 
       970 1.68105891e+00 
       971 1.68105891e+00 
       972 1.68105891e+00 
       973 1.68105891e+00 
       974 1.68105891e+00 
       975 1.68105891e+00 
       976 1.68105891e+00 
       977 1.68105891e+00 
       978 1.68105891e+00 
       979 1.68105891e+00 
       980 1.68105891e+00 
       981 1.68105891e+00 
       982 1.68105891e+00 
       983 1.68105891e+00 
       984 1.68105891e+00 
       985 1.68105891e+00 
       986 1.68105891e+00 
       987 1.68105891e+00 
       988 1.68105891e+00 
       989 1.68105891e+00 
       990 1.68105891e+00 
       991 1.68105891e+00 
       992 1.68105891e+00 
       993 1.68105891e+00 
       994 1.68105891e+00 
       995 1.68105891e+00 
       996 1.68105891e+00 
       997 1.68105891e+00 
       998 1.68105891e+00 
       999 1.68105891e+00 
      1000 1.68105891e+00 
      1001 1.68105891e+00 
      1002 1.68105891e+00 
      1003 1.68105891e+00 
      1004 1.68105891e+00 
      1005 1.68105891e+00 
      1006 1.68105891e+00 
      1007 1.68105891e+00 
      1008 1.68105891e+00 
      1009 1.68105891e+00 
      1010 1.68105891e+00 
      1011 1.68105891e+00 
      1012 1.68105891e+00 
      1013 1.68105891e+00 
      1014 1.68105891e+00 
      1015 1.68105891e+00 
      1016 1.68105891e+00 
      1017 1.68105891e+00 
      1018 1.68105891e+00 
      1019 1.68105891e+00 
      1020 1.68105891e+00 
      1021 1.68105891e+00 
      1022 1.68105891e+00 
      1023 1.68105891e+00 
      1024 1.68105891e+00 
      1025 1.68105891e+00 
      1026 1.68105891e+00 
      1027 1.68105891e+00 
      1028 1.68105891e+00 
      1029 1.68105891e+00 
      1030 1.68105891e+00 
      1031 1.68105891e+00 
      1032 1.68105891e+00 
      1033 1.68105891e+00 
      1034 1.68105891e+00 
      1035 1.68105891e+00 
      1036 1.68105891e+00 
      1037 1.68105891e+00 
      1038 1.68105891e+00 
      1039 1.68105891e+00 
      1040 1.68105891e+00 
      1041 1.68105891e+00 
      1042 1.68105891e+00 
      1043 1.68105891e+00 
      1044 1.68105891e+00 
      1045 1.68105891e+00 
      1046 1.68105891e+00 
      1047 1.68105891e+00 
      1048 1.68105891e+00 
      1049 1.68105891e+00 
      1050 1.68105891e+00 
      1051 1.68105891e+00 
      1052 1.68105891e+00 
      1053 1.68105891e+00 
      1054 1.68105891e+00 
      1055 1.68105891e+00 
      1056 1.68105891e+00 
      1057 1.68105891e+00 
      1058 1.68105891e+00 
      1059 1.68105891e+00 
      1060 1.68105891e+00 
      1061 1.68105891e+00 
      1062 1.68105891e+00 
      1063 1.68105891e+00 
      1064 1.68105891e+00 
      1065 1.67809119e+00 
      1066 1.67448503e+00 
      1067 1.67448503e+00 
      1068 1.67448503e+00 
      1069 1.66995419e+00 
      1070 1.54044841e+00 
      1071 1.54044841e+00 
      1072 1.08095263e+00 
      1073 1.08095263e+00 
      1074 1.08095263e+00 
      1075 1.08095263e+00 
      1076 1.08095263e+00 
      1077 1.08095263e+00 
      1078 1.08095263e+00 
      1079 1.08095263e+00 
      1080 1.08095263e+00 
      1081 1.08095263e+00 
      1082 1.08095263e+00 
      1083 1.08095263e+00 
      1084 1.08095263e+00 
      1085 1.08095263e+00 
      1086 1.08095263e+00 
      1087 1.08095263e+00 
      1088 1.08095263e+00 
      1089 1.08095263e+00 
      1090 1.08095263e+00 
      1091 1.08095263e+00 
      1092 1.08095263e+00 
      1093 1.08095263e+00 
      1094 1.08095263e+00 
      1095 1.08095263e+00 
      1096 1.08095263e+00 
      1097 1.08095263e+00 
      1098 1.08095263e+00 
      1099 1.08095263e+00 
      1100 1.08095263e+00 
      1101 1.08095263e+00 
      1102 1.08095263e+00 
      1103 1.08095263e+00 
      1104 1.08095263e+00 
      1105 1.08095263e+00 
      1106 1.08095263e+00 
      1107 1.08095263e+00 
      1108 1.08095263e+00 
      1109 1.08095263e+00 
      1110 1.08095263e+00 
      1111 1.08095263e+00 
      1112 1.08095263e+00 
      1113 1.08095263e+00 
      1114 1.08095263e+00 
      1115 1.08095263e+00 
      1116 1.08095263e+00 
      1117 1.08095263e+00 
      1118 1.08095263e+00 
      1119 1.08095263e+00 
      1120 1.08095263e+00 
      1121 1.08095263e+00 
      1122 1.08095263e+00 
      1123 1.08095263e+00 
      1124 1.08095263e+00 
      1125 1.08095263e+00 
      1126 1.08095263e+00 
      1127 1.08095263e+00 
      1128 1.08095263e+00 
      1129 1.08095263e+00 
      1130 1.08095263e+00 
      1131 1.08095263e+00 
      1132 1.08095263e+00 
      1133 1.08095263e+00 
      1134 1.08095263e+00 
      1135 1.08095263e+00 
      1136 1.08095263e+00 
      1137 1.08095263e+00 
      1138 1.08095263e+00 
      1139 1.08095263e+00 
      1140 1.08095263e+00 
      1141 1.08095263e+00 
      1142 1.08095263e+00 
      1143 1.08095263e+00 
      1144 1.08095263e+00 
      1145 1.08095263e+00 
      1146 1.08095263e+00 
      1147 1.08095263e+00 
      1148 1.08095263e+00 
      1149 1.08095263e+00 
      1150 1.08095263e+00 
      1151 1.08095263e+00 
      1152 1.08095263e+00 
      1153 1.08095263e+00 
      1154 1.08095263e+00 
      1155 1.08095263e+00 
      1156 1.08095263e+00 
      1157 1.08095263e+00 
      1158 1.08095263e+00 
      1159 1.08095263e+00 
      1160 1.08095263e+00 
      1161 1.08095263e+00 
      1162 1.08095263e+00 
      1163 1.08095263e+00 
      1164 1.08095263e+00 
      1165 1.08095263e+00 
      1166 1.08095263e+00 
      1167 1.08095263e+00 
      1168 1.08095263e+00 
      1169 1.08095263e+00 
      1170 1.08095263e+00 
      1171 1.08095263e+00 
      1172 1.08095263e+00 
      1173 1.08095263e+00 
      1174 1.08095263e+00 
      1175 1.08095263e+00 
      1176 1.08095263e+00 
      1177 1.08095263e+00 
      1178 1.08095263e+00 
      1179 1.08095263e+00 
      1180 1.08095263e+00 
      1181 1.08095263e+00 
      1182 1.08095263e+00 
      1183 1.08095263e+00 
      1184 1.08095263e+00 
      1185 1.08095263e+00 
      1186 1.08095263e+00 
      1187 1.08095263e+00 
      1188 1.08095263e+00 
      1189 1.08095263e+00 
      1190 1.08095263e+00 
      1191 1.08095263e+00 
      1192 1.08095263e+00 
      1193 1.08095263e+00 
      1194 1.08095263e+00 
      1195 1.08095263e+00 
      1196 1.08095263e+00 
      1197 1.08095263e+00 
      1198 1.08095263e+00 
      1199 1.08095263e+00 
      1200 1.08095263e+00 
      1201 1.08095263e+00 
      1202 1.08095263e+00 
      1203 1.08095263e+00 
      1204 1.08095263e+00 
      1205 1.08095263e+00 
      1206 1.08095263e+00 
      1207 1.08095263e+00 
      1208 1.08095263e+00 
      1209 1.08095263e+00 
      1210 1.08095263e+00 
      1211 1.08095263e+00 
      1212 1.08095263e+00 
      1213 1.08095263e+00 
      1214 1.08095263e+00 
      1215 1.08095263e+00 
      1216 1.08095263e+00 
      1217 1.08095263e+00 
      1218 1.08095263e+00 
      1219 1.08095263e+00 
      1220 1.08095263e+00 
      1221 1.08095263e+00 
      1222 1.08095263e+00 
      1223 1.08095263e+00 
      1224 1.08095263e+00 
      1225 1.08095263e+00 
      1226 1.08095263e+00 
      1227 1.08095263e+00 
      1228 1.08095263e+00 
      1229 1.08095263e+00 
      1230 1.08095263e+00 
      1231 1.08095263e+00 
      1232 1.08095263e+00 
      1233 1.08095263e+00 
      1234 1.08095263e+00 
      1235 1.08095263e+00 
      1236 1.08095263e+00 
      1237 1.08095263e+00 
      1238 1.08095263e+00 
      1239 1.08095263e+00 
      1240 1.08095263e+00 
      1241 1.08095263e+00 
      1242 1.08095263e+00 
      1243 1.08095263e+00 
      1244 1.08095263e+00 
      1245 1.08095263e+00 
      1246 1.08095263e+00 
      1247 1.08095263e+00 
      1248 1.08095263e+00 
      1249 1.08095263e+00 
      1250 1.08095263e+00 
      1251 1.08095263e+00 
      1252 1.08095263e+00 
      1253 1.08095263e+00 
      1254 1.08095263e+00 
      1255 1.08095263e+00 
      1256 1.08095263e+00 
      1257 1.08095263e+00 
      1258 1.08095263e+00 
      1259 1.08095263e+00 
      1260 1.08095263e+00 
      1261 1.08095263e+00 
      1262 1.08095263e+00 
      1263 1.08095263e+00 
      1264 1.08095263e+00 
      1265 1.08095263e+00 
      1266 1.08095263e+00 
      1267 1.08095263e+00 
      1268 1.08095263e+00 
      1269 1.08095263e+00 
      1270 1.08095263e+00 
      1271 1.08095263e+00 
      1272 1.08095263e+00 
      1273 1.08095263e+00 
      1274 1.08095263e+00 
      1275 1.08095263e+00 
      1276 1.08095263e+00 
      1277 1.08095263e+00 
      1278 1.08095263e+00 
      1279 1.08095263e+00 
      1280 1.08095263e+00 
      1281 1.08095263e+00 
      1282 1.08095263e+00 
      1283 1.08095263e+00 
      1284 1.08095263e+00 
      1285 1.08095263e+00 
      1286 1.08095263e+00 
      1287 1.08095263e+00 
      1288 1.08095263e+00 
      1289 1.08095263e+00 
      1290 1.08095263e+00 
      1291 1.08095263e+00 
      1292 1.08095263e+00 
      1293 1.08095263e+00 
      1294 1.08095263e+00 
      1295 1.08095263e+00 
      1296 1.07742212e+00 
      1297 1.07742212e+00 
      1298 1.07742212e+00 
      1299 1.07742212e+00 
      1300 1.07742212e+00 
      1301 1.07742212e+00 
      1302 1.07742212e+00 
      1303 1.07742212e+00 
      1304 1.07324774e+00 
      1305 1.07324774e+00 
      1306 1.07324774e+00 
      1307 1.07324774e+00 
      1308 1.07324774e+00 
      1309 1.07324774e+00 
      1310 1.07324774e+00 
      1311 1.07324774e+00 
      1312 1.07324774e+00 
      1313 1.07324774e+00 
      1314 1.07324774e+00 
      1315 1.07324774e+00 
      1316 1.07324774e+00 
      1317 1.07324774e+00 
      1318 1.07324774e+00 
      1319 1.07324774e+00 
      1320 1.07324774e+00 
      1321 1.07324774e+00 
      1322 1.07324774e+00 
      1323 1.07324774e+00 
      1324 1.07324774e+00 
      1325 1.07324774e+00 
      1326 1.07324774e+00 
      1327 1.07324774e+00 
      1328 1.07324774e+00 
      1329 1.07324774e+00 
      1330 1.07324774e+00 
      1331 1.07324774e+00 
      1332 1.07324774e+00 
      1333 1.07324774e+00 
      1334 1.07324774e+00 
      1335 1.07324774e+00 
      1336 1.07324774e+00 
      1337 1.07324774e+00 
      1338 1.07324774e+00 
      1339 1.07324774e+00 
      1340 1.07324774e+00 
      1341 1.07324774e+00 
      1342 1.07324774e+00 
      1343 1.07324774e+00 
      1344 1.07324774e+00 
      1345 1.07324774e+00 
      1346 1.07324774e+00 
      1347 1.07324774e+00 
      1348 1.07324774e+00 
      1349 1.07324774e+00 
      1350 1.07324774e+00 
      1351 1.07324774e+00 
      1352 1.07324774e+00 
      1353 1.07324774e+00 
      1354 1.07324774e+00 
      1355 1.07324774e+00 
      1356 1.07324774e+00 
      1357 1.07324774e+00 
      1358 1.07324774e+00 
      1359 1.07324774e+00 
      1360 1.07324774e+00 
      1361 1.07324774e+00 
      1362 1.07324774e+00 
      1363 1.07324774e+00 
      1364 1.07324774e+00 
      1365 1.07324774e+00 
      1366 1.07324774e+00 
      1367 1.07324774e+00 
      1368 1.07324774e+00 
      1369 1.07324774e+00 
      1370 1.07324774e+00 
      1371 1.07324774e+00 
      1372 1.07324774e+00 
      1373 1.07324774e+00 
      1374 1.07324774e+00 
      1375 1.07324774e+00 
      1376 1.07324774e+00 
      1377 1.07324774e+00 
      1378 1.07324774e+00 
      1379 1.07324774e+00 
      1380 1.07324774e+00 
      1381 1.07324774e+00 
      1382 1.07324774e+00 
      1383 1.07324774e+00 
      1384 1.07324774e+00 
      1385 1.07324774e+00 
      1386 1.07324774e+00 
      1387 1.07324774e+00 
      1388 1.07324774e+00 
      1389 1.07324774e+00 
      1390 1.07324774e+00 
      1391 1.07324774e+00 
      1392 1.07324774e+00 
      1393 1.07324774e+00 
      1394 1.07324774e+00 
      1395 1.07324774e+00 
      1396 1.07324774e+00 
      1397 1.07324774e+00 
      1398 1.07324774e+00 
      1399 1.07324774e+00 
      1400 1.07324774e+00 
      1401 1.07324774e+00 
      1402 1.07324774e+00 
      1403 1.07324774e+00 
      1404 1.07324774e+00 
      1405 1.07324774e+00 
      1406 1.07324774e+00 
      1407 1.07324774e+00 
      1408 1.07324774e+00 
      1409 1.07324774e+00 
      1410 1.07324774e+00 
      1411 1.07324774e+00 
      1412 1.07324774e+00 
      1413 1.07324774e+00 
      1414 1.07324774e+00 
      1415 1.07324774e+00 
      1416 1.07324774e+00 
      1417 1.07324774e+00 
      1418 1.07324774e+00 
      1419 1.07324774e+00 
      1420 1.07324774e+00 
      1421 1.07324774e+00 
      1422 1.07324774e+00 
      1423 1.07324774e+00 
      1424 1.07324774e+00 
      1425 1.07324774e+00 
      1426 1.07324774e+00 
      1427 1.07324774e+00 
      1428 1.07324774e+00 
      1429 1.07324774e+00 
      1430 1.07324774e+00 
      1431 1.07324774e+00 
      1432 1.07324774e+00 
      1433 1.07324774e+00 
      1434 1.07324774e+00 
      1435 1.07324774e+00 
      1436 1.07324774e+00 
      1437 1.07324774e+00 
      1438 1.07324774e+00 
      1439 1.07324774e+00 
      1440 1.07324774e+00 
      1441 1.07324774e+00 
      1442 1.07324774e+00 
      1443 1.07324774e+00 
      1444 1.07324774e+00 
      1445 1.07324774e+00 
      1446 1.07324774e+00 
      1447 1.07324774e+00 
      1448 1.07324774e+00 
      1449 1.07324774e+00 
      1450 1.07324774e+00 
      1451 1.07324774e+00 
      1452 1.07324774e+00 
      1453 1.07324774e+00 
      1454 1.07324774e+00 
      1455 1.07324774e+00 
      1456 1.07324774e+00 
      1457 1.07324774e+00 
      1458 1.07324774e+00 
      1459 1.07324774e+00 
      1460 1.07324774e+00 
      1461 1.07324774e+00 
      1462 1.07324774e+00 
      1463 1.07324774e+00 
      1464 1.07324774e+00 
      1465 1.07324774e+00 
      1466 1.07324774e+00 
      1467 1.07324774e+00 
      1468 1.07324774e+00 
      1469 1.07324774e+00 
      1470 1.07324774e+00 
      1471 1.07324774e+00 
      1472 1.07324774e+00 
      1473 1.07324774e+00 
      1474 1.07324774e+00 
      1475 1.07324774e+00 
      1476 1.07324774e+00 
      1477 1.07324774e+00 
      1478 1.07324774e+00 
      1479 1.07324774e+00 
      1480 1.07324774e+00 
      1481 1.07324774e+00 
      1482 1.07324774e+00 
      1483 1.07324774e+00 
      1484 1.07324774e+00 
      1485 1.07324774e+00 
      1486 1.07324774e+00 
      1487 1.07324774e+00 
      1488 1.07324774e+00 
      1489 1.07324774e+00 
      1490 1.07324774e+00 
      1491 1.07324774e+00 
      1492 1.07324774e+00 
      1493 1.07324774e+00 
      1494 1.07324774e+00 
      1495 1.07324774e+00 
      1496 1.07324774e+00 
      1497 1.07324774e+00 
      1498 1.07324774e+00 
      1499 1.07324774e+00 
      1500 1.07324774e+00 
      1501 1.07324774e+00 
      1502 1.07324774e+00 
      1503 1.07324774e+00 
      1504 1.01051732e+00 
      1505 1.01051732e+00 
      1506 1.01051732e+00 
      1507 1.01051732e+00 
      1508 1.01051732e+00 
      1509 1.01051732e+00 
      1510 1.01051732e+00 
      1511 1.01051732e+00 
      1512 1.01051732e+00 
      1513 1.01051732e+00 
      1514 1.01051732e+00 
      1515 1.01051732e+00 
      1516 1.01051732e+00 
      1517 1.01051732e+00 
      1518 1.01051732e+00 
      1519 1.01051732e+00 
      1520 1.01051732e+00 
      1521 1.01051732e+00 
      1522 1.01051732e+00 
      1523 1.01051732e+00 
      1524 1.01051732e+00 
      1525 1.01051732e+00 
      1526 1.01051732e+00 
      1527 1.01051732e+00 
      1528 1.01051732e+00 
      1529 1.01051732e+00 
      1530 1.01051732e+00 
      1531 1.01051732e+00 
      1532 1.01051732e+00 
      1533 1.01051732e+00 
      1534 1.01051732e+00 
      1535 1.01051732e+00 
      1536 1.01051732e+00 
      1537 1.01051732e+00 
      1538 1.01051732e+00 
      1539 1.01051732e+00 
      1540 1.01051732e+00 
      1541 1.01051732e+00 
      1542 1.01051732e+00 
      1543 1.01051732e+00 
      1544 1.01051732e+00 
      1545 1.01051732e+00 
      1546 1.01051732e+00 
      1547 1.01051732e+00 
      1548 1.01051732e+00 
      1549 1.01051732e+00 
      1550 1.01051732e+00 
      1551 1.01051732e+00 
      1552 1.01051732e+00 
      1553 1.01051732e+00 
      1554 1.01051732e+00 
      1555 1.01051732e+00 
      1556 1.01051732e+00 
      1557 1.01051732e+00 
      1558 1.01051732e+00 
      1559 1.01051732e+00 
      1560 1.01051732e+00 
      1561 1.01051732e+00 
      1562 1.01051732e+00 
      1563 1.01051732e+00 
      1564 1.01051732e+00 
      1565 1.01051732e+00 
      1566 1.01051732e+00 
      1567 1.01051732e+00 
      1568 1.01051732e+00 
      1569 1.01051732e+00 
      1570 1.01051732e+00 
      1571 1.01051732e+00 
      1572 1.01051732e+00 
      1573 1.01051732e+00 
      1574 1.01051732e+00 
      1575 1.01051732e+00 
      1576 1.01051732e+00 
      1577 1.01051732e+00 
      1578 1.01051732e+00 
      1579 1.01051732e+00 
      1580 1.01051732e+00 
      1581 1.01051732e+00 
      1582 1.01051732e+00 
      1583 1.01051732e+00 
      1584 1.01051732e+00 
      1585 1.01051732e+00 
      1586 1.01051732e+00 
      1587 1.01051732e+00 
      1588 1.01051732e+00 
      1589 1.01051732e+00 
      1590 1.01051732e+00 
      1591 1.01051732e+00 
      1592 1.01051732e+00 
      1593 1.01051732e+00 
      1594 1.01051732e+00 
      1595 1.01051732e+00 
      1596 1.01051732e+00 
      1597 1.01051732e+00 
      1598 1.01051732e+00 
      1599 1.01051732e+00 
      1600 1.01051732e+00 
      1601 1.01051732e+00 
      1602 1.01051732e+00 
      1603 1.01051732e+00 
      1604 1.01051732e+00 
      1605 1.01051732e+00 
      1606 1.01051732e+00 
      1607 1.01051732e+00 
      1608 1.01051732e+00 
      1609 1.01051732e+00 
      1610 1.01051732e+00 
      1611 1.01051732e+00 
      1612 1.01051732e+00 
      1613 1.01051732e+00 
      1614 1.01051732e+00 
      1615 1.01051732e+00 
      1616 1.01051732e+00 
      1617 1.01051732e+00 
      1618 1.01051732e+00 
      1619 1.01051732e+00 
      1620 1.01051732e+00 
      1621 1.01051732e+00 
      1622 1.01051732e+00 
      1623 1.01051732e+00 
      1624 1.01051732e+00 
      1625 1.01051732e+00 
      1626 1.01051732e+00 
      1627 1.01051732e+00 
      1628 1.01051732e+00 
      1629 1.01051732e+00 
      1630 1.01051732e+00 
      1631 1.01051732e+00 
      1632 1.01051732e+00 
      1633 1.01051732e+00 
      1634 1.01051732e+00 
      1635 1.01051732e+00 
      1636 1.01051732e+00 
      1637 1.01051732e+00 
      1638 1.01051732e+00 
      1639 1.01051732e+00 
      1640 1.01051732e+00 
      1641 1.01051732e+00 
      1642 1.01051732e+00 
      1643 1.01051732e+00 
      1644 1.01051732e+00 
      1645 1.01051732e+00 
      1646 1.01051732e+00 
      1647 1.01051732e+00 
      1648 1.01051732e+00 
      1649 1.01051732e+00 
      1650 1.01051732e+00 
      1651 1.01051732e+00 
      1652 1.01051732e+00 
      1653 1.01051732e+00 
      1654 1.01051732e+00 
      1655 1.01051732e+00 
      1656 1.01051732e+00 
      1657 1.01051732e+00 
      1658 1.01051732e+00 
      1659 1.01051732e+00 
      1660 1.01051732e+00 
      1661 1.01051732e+00 
      1662 1.01051732e+00 
      1663 1.01051732e+00 
      1664 1.01051732e+00 
      1665 1.01051732e+00 
      1666 1.01051732e+00 
      1667 1.01051732e+00 
      1668 1.01051732e+00 
      1669 1.01051732e+00 
      1670 1.01051732e+00 
      1671 1.01051732e+00 
      1672 1.01051732e+00 
      1673 1.01051732e+00 
      1674 1.01051732e+00 
      1675 1.01051732e+00 
      1676 1.01051732e+00 
      1677 1.01051732e+00 
      1678 1.01051732e+00 
      1679 1.01051732e+00 
      1680 1.01051732e+00 
      1681 1.01051732e+00 
      1682 1.01051732e+00 
      1683 1.01051732e+00 
      1684 1.01051732e+00 
      1685 1.01051732e+00 
      1686 1.01051732e+00 
      1687 1.01051732e+00 
      1688 1.01051732e+00 
      1689 1.01051732e+00 
      1690 1.01051732e+00 
      1691 1.01051732e+00 
      1692 1.01051732e+00 
      1693 1.01051732e+00 
      1694 1.01051732e+00 
      1695 1.01051732e+00 
      1696 1.01051732e+00 
      1697 1.01051732e+00 
      1698 1.01051732e+00 
      1699 1.01051732e+00 
      1700 1.01051732e+00 
      1701 1.01051732e+00 
      1702 1.01051732e+00 
      1703 1.01051732e+00 
      1704 1.01051732e+00 
      1705 1.01051732e+00 
      1706 1.01051732e+00 
      1707 1.01051732e+00 
      1708 1.00479045e+00 
      1709 1.00479045e+00 
      1710 9.95937992e-01 
      1711 9.95937992e-01 
      1712 9.95937992e-01 
      1713 9.95937992e-01 
      1714 9.67271770e-01 
      1715 9.67271770e-01 
      1716 9.67271770e-01 
      1717 9.67271770e-01 
      1718 9.67271770e-01 
      1719 9.67271770e-01 
      1720 9.67271770e-01 
      1721 9.67271770e-01 
      1722 9.67271770e-01 
      1723 9.67271770e-01 
      1724 9.67271770e-01 
      1725 9.67271770e-01 
      1726 9.67271770e-01 
      1727 9.67271770e-01 
      1728 9.67271770e-01 
      1729 9.67271770e-01 
      1730 9.67271770e-01 
      1731 9.67271770e-01 
      1732 9.67271770e-01 
      1733 9.67271770e-01 
      1734 9.67271770e-01 
      1735 9.67271770e-01 
      1736 9.67271770e-01 
      1737 9.67271770e-01 
      1738 9.67271770e-01 
      1739 9.53168529e-01 
      1740 9.53168529e-01 
      1741 9.53168529e-01 
      1742 9.53168529e-01 
      1743 9.53168529e-01 
      1744 9.53168529e-01 
      1745 9.53168529e-01 
      1746 9.53168529e-01 
      1747 9.53168529e-01 
      1748 9.53168529e-01 
      1749 9.53168529e-01 
      1750 9.53168529e-01 
      1751 9.53168529e-01 
      1752 9.53168529e-01 
      1753 9.53168529e-01 
      1754 9.53168529e-01 
      1755 9.53168529e-01 
      1756 9.53168529e-01 
      1757 9.53168529e-01 
      1758 9.53168529e-01 
      1759 9.53168529e-01 
      1760 9.53168529e-01 
      1761 9.53168529e-01 
      1762 9.53168529e-01 
      1763 9.53168529e-01 
      1764 9.53168529e-01 
      1765 9.53168529e-01 
      1766 9.53168529e-01 
      1767 9.53168529e-01 
      1768 9.53168529e-01 
      1769 9.53168529e-01 
      1770 9.53168529e-01 
      1771 9.53168529e-01 
      1772 9.53168529e-01 
      1773 9.53168529e-01 
      1774 9.53168529e-01 
      1775 9.53168529e-01 
      1776 9.53168529e-01 
      1777 9.53168529e-01 
      1778 9.53168529e-01 
      1779 9.53168529e-01 
      1780 9.53168529e-01 
      1781 9.53168529e-01 
      1782 9.53168529e-01 
      1783 9.53168529e-01 
      1784 9.53168529e-01 
      1785 9.53168529e-01 
      1786 9.53168529e-01 
      1787 9.53168529e-01 
      1788 9.53168529e-01 
      1789 9.53168529e-01 
      1790 9.53168529e-01 
      1791 9.53168529e-01 
      1792 9.53168529e-01 
      1793 9.53168529e-01 
      1794 9.53168529e-01 
      1795 9.53168529e-01 
      1796 9.53168529e-01 
      1797 9.53168529e-01 
      1798 9.53168529e-01 
      1799 9.53168529e-01 
      1800 9.53168529e-01 
      1801 9.53168529e-01 
      1802 9.53168529e-01 
      1803 9.53168529e-01 
      1804 9.53168529e-01 
      1805 9.53168529e-01 
      1806 9.53168529e-01 
      1807 9.53168529e-01 
      1808 9.53168529e-01 
      1809 9.53168529e-01 
      1810 9.53168529e-01 
      1811 9.53168529e-01 
      1812 9.53168529e-01 
      1813 9.53168529e-01 
      1814 9.53168529e-01 
      1815 9.53168529e-01 
      1816 9.53168529e-01 
      1817 9.53168529e-01 
      1818 9.53168529e-01 
      1819 9.53168529e-01 
      1820 9.53168529e-01 
      1821 9.53168529e-01 
      1822 9.53168529e-01 
      1823 9.53168529e-01 
      1824 9.53168529e-01 
      1825 9.53168529e-01 
      1826 9.53168529e-01 
      1827 9.53168529e-01 
      1828 9.53168529e-01 
      1829 9.53168529e-01 
      1830 9.53168529e-01 
      1831 9.53168529e-01 
      1832 9.53168529e-01 
      1833 9.53168529e-01 
      1834 9.53168529e-01 
      1835 9.53168529e-01 
      1836 9.53168529e-01 
      1837 9.53168529e-01 
      1838 9.53168529e-01 
      1839 9.53168529e-01 
      1840 9.53168529e-01 
      1841 9.53168529e-01 
      1842 9.53168529e-01 
      1843 9.53168529e-01 
      1844 9.53168529e-01 
      1845 9.53168529e-01 
      1846 9.53168529e-01 
      1847 9.53168529e-01 
      1848 9.53168529e-01 
      1849 9.53168529e-01 
      1850 9.53168529e-01 
      1851 9.53168529e-01 
      1852 9.53168529e-01 
      1853 9.53168529e-01 
      1854 9.53168529e-01 
      1855 9.53168529e-01 
      1856 9.53168529e-01 
      1857 9.53168529e-01 
      1858 9.53168529e-01 
      1859 9.53168529e-01 
      1860 9.53168529e-01 
      1861 9.53168529e-01 
      1862 9.53168529e-01 
      1863 9.53168529e-01 
      1864 9.53168529e-01 
      1865 9.53168529e-01 
      1866 9.53168529e-01 
      1867 9.53168529e-01 
      1868 9.53168529e-01 
      1869 9.53168529e-01 
      1870 9.53168529e-01 
      1871 9.53168529e-01 
      1872 9.53168529e-01 
      1873 9.53168529e-01 
      1874 9.53168529e-01 
      1875 9.53168529e-01 
      1876 9.53168529e-01 
      1877 9.53168529e-01 
      1878 9.53168529e-01 
      1879 9.53168529e-01 
      1880 9.53168529e-01 
      1881 9.53168529e-01 
      1882 9.53168529e-01 
      1883 9.53168529e-01 
      1884 9.53168529e-01 
      1885 9.53168529e-01 
      1886 9.53168529e-01 
      1887 9.53168529e-01 
      1888 9.53168529e-01 
      1889 9.53168529e-01 
      1890 9.53168529e-01 
      1891 9.53168529e-01 
      1892 9.53168529e-01 
      1893 9.53168529e-01 
      1894 9.53168529e-01 
      1895 9.53168529e-01 
      1896 9.53168529e-01 
      1897 9.53168529e-01 
      1898 9.53168529e-01 
      1899 9.53168529e-01 
      1900 9.53168529e-01 
      1901 9.53168529e-01 
      1902 9.53168529e-01 
      1903 9.53168529e-01 
      1904 9.53168529e-01 
      1905 9.53168529e-01 
      1906 9.53168529e-01 
      1907 9.53168529e-01 
      1908 9.53168529e-01 
      1909 9.53168529e-01 
      1910 9.53168529e-01 
      1911 9.53168529e-01 
      1912 9.53168529e-01 
      1913 9.53168529e-01 
      1914 9.53168529e-01 
      1915 9.53168529e-01 
      1916 9.53168529e-01 
      1917 9.53168529e-01 
      1918 9.53168529e-01 
      1919 9.53168529e-01 
      1920 9.53168529e-01 
      1921 9.53168529e-01 
      1922 9.53168529e-01 
      1923 9.53168529e-01 
      1924 9.53168529e-01 
      1925 9.53168529e-01 
      1926 9.53168529e-01 
      1927 9.53168529e-01 
      1928 9.53168529e-01 
      1929 9.53168529e-01 
      1930 9.53168529e-01 
      1931 9.53168529e-01 
      1932 9.53168529e-01 
      1933 9.53168529e-01 
      1934 9.53168529e-01 
      1935 9.53168529e-01 
      1936 9.53168529e-01 
      1937 9.53168529e-01 
      1938 9.53168529e-01 
      1939 9.53168529e-01 
      1940 9.32554166e-01 
      1941 9.32554166e-01 
      1942 9.32554166e-01 
      1943 9.28244361e-01 
      1944 9.28244361e-01 
      1945 9.28244361e-01 
      1946 9.28244361e-01 
      1947 9.28244361e-01 
      1948 9.28244361e-01 
      1949 9.28244361e-01 
      1950 9.28244361e-01 
      1951 9.28244361e-01 
      1952 9.28244361e-01 
      1953 9.28244361e-01 
      1954 9.28244361e-01 
      1955 9.18900992e-01 
      1956 8.92414376e-01 
      1957 8.92414376e-01 
      1958 8.92414376e-01 
      1959 8.92414376e-01 
      1960 8.76056300e-01 
      1961 8.76056300e-01 
      1962 8.76056300e-01 
      1963 8.76056300e-01 
      1964 8.76056300e-01 
      1965 8.76056300e-01 
      1966 8.76056300e-01 
      1967 8.76056300e-01 
      1968 8.76056300e-01 
      1969 8.76056300e-01 
      1970 8.76056300e-01 
      1971 8.76056300e-01 
      1972 8.76056300e-01 
      1973 8.76056300e-01 
      1974 8.76056300e-01 
      1975 8.76056300e-01 
      1976 8.76056300e-01 
      1977 8.76056300e-01 
      1978 8.76056300e-01 
      1979 8.76056300e-01 
      1980 8.76056300e-01 
      1981 8.76056300e-01 
      1982 8.76056300e-01 
      1983 8.76056300e-01 
      1984 8.76056300e-01 
      1985 8.76056300e-01 
      1986 8.76056300e-01 
      1987 8.76056300e-01 
      1988 8.76056300e-01 
      1989 8.76056300e-01 
      1990 8.76056300e-01 
      1991 8.76056300e-01 
      1992 8.76056300e-01 
      1993 8.76056300e-01 
      1994 8.76056300e-01 
      1995 8.76056300e-01 
      1996 8.76056300e-01 
      1997 8.76056300e-01 
      1998 8.76056300e-01 
      1999 8.76056300e-01 
      2000 8.76056300e-01 
      2001 8.76056300e-01 
      2002 8.76056300e-01 
      2003 8.76056300e-01 
      2004 8.76056300e-01 
      2005 8.76056300e-01 
      2006 8.76056300e-01 
      2007 8.76056300e-01 
      2008 8.76056300e-01 
      2009 8.76056300e-01 
      2010 8.76056300e-01 
      2011 8.76056300e-01 
      2012 8.76056300e-01 
      2013 8.76056300e-01 
      2014 8.76056300e-01 
      2015 8.76056300e-01 
      2016 8.76056300e-01 
      2017 8.76056300e-01 
      2018 8.76056300e-01 
      2019 8.76056300e-01 
      2020 8.76056300e-01 
      2021 8.76056300e-01 
      2022 8.76056300e-01 
      2023 8.76056300e-01 
      2024 8.76056300e-01 
      2025 8.76056300e-01 
      2026 8.76056300e-01 
      2027 8.76056300e-01 
      2028 8.76056300e-01 
      2029 8.76056300e-01 
      2030 8.76056300e-01 
      2031 8.76056300e-01 
      2032 8.76056300e-01 
      2033 8.76056300e-01 
      2034 8.76056300e-01 
      2035 8.76056300e-01 
      2036 8.76056300e-01 
      2037 8.76056300e-01 
      2038 8.76056300e-01 
      2039 8.76056300e-01 
      2040 8.76056300e-01 
      2041 8.76056300e-01 
      2042 8.76056300e-01 
      2043 8.76056300e-01 
      2044 8.76056300e-01 
      2045 8.76056300e-01 
      2046 8.76056300e-01 
      2047 8.76056300e-01 
      2048 8.76056300e-01 
      2049 8.76056300e-01 
      2050 8.76056300e-01 
      2051 8.76056300e-01 
      2052 8.76056300e-01 
      2053 8.76056300e-01 
      2054 8.76056300e-01 
      2055 8.76056300e-01 
      2056 8.76056300e-01 
      2057 8.76056300e-01 
      2058 8.76056300e-01 
      2059 8.76056300e-01 
      2060 8.76056300e-01 
      2061 8.76056300e-01 
      2062 8.76056300e-01 
      2063 8.76056300e-01 
      2064 8.76056300e-01 
      2065 8.76056300e-01 
      2066 8.76056300e-01 
      2067 8.76056300e-01 
      2068 8.76056300e-01 
      2069 8.76056300e-01 
      2070 8.76056300e-01 
      2071 8.76056300e-01 
      2072 8.76056300e-01 
      2073 8.76056300e-01 
      2074 8.76056300e-01 
      2075 8.76056300e-01 
      2076 8.76056300e-01 
      2077 8.76056300e-01 
      2078 8.76056300e-01 
      2079 8.76056300e-01 
      2080 8.76056300e-01 
      2081 8.76056300e-01 
      2082 8.76056300e-01 
      2083 8.76056300e-01 
      2084 8.76056300e-01 
      2085 8.76056300e-01 
      2086 8.76056300e-01 
      2087 8.76056300e-01 
      2088 8.76056300e-01 
      2089 8.76056300e-01 
      2090 8.76056300e-01 
      2091 8.76056300e-01 
      2092 8.76056300e-01 
      2093 8.76056300e-01 
      2094 8.76056300e-01 
      2095 8.76056300e-01 
      2096 8.76056300e-01 
      2097 8.76056300e-01 
      2098 8.76056300e-01 
      2099 8.76056300e-01 
      2100 8.76056300e-01 
      2101 8.76056300e-01 
      2102 8.76056300e-01 
      2103 8.76056300e-01 
      2104 8.76056300e-01 
      2105 8.76056300e-01 
      2106 8.76056300e-01 
      2107 8.76056300e-01 
      2108 8.76056300e-01 
      2109 8.76056300e-01 
      2110 8.76056300e-01 
      2111 8.76056300e-01 
      2112 8.76056300e-01 
      2113 8.76056300e-01 
      2114 8.76056300e-01 
      2115 8.76056300e-01 
      2116 8.76056300e-01 
      2117 8.76056300e-01 
      2118 8.76056300e-01 
      2119 8.76056300e-01 
      2120 8.76056300e-01 
      2121 8.76056300e-01 
      2122 8.76056300e-01 
      2123 8.76056300e-01 
      2124 8.76056300e-01 
      2125 8.76056300e-01 
      2126 8.76056300e-01 
      2127 8.76056300e-01 
      2128 8.76056300e-01 
      2129 8.76056300e-01 
      2130 8.76056300e-01 
      2131 8.76056300e-01 
      2132 8.76056300e-01 
      2133 8.76056300e-01 
      2134 8.76056300e-01 
      2135 8.76056300e-01 
      2136 8.76056300e-01 
      2137 8.76056300e-01 
      2138 8.76056300e-01 
      2139 8.76056300e-01 
      2140 8.76056300e-01 
      2141 8.76056300e-01 
      2142 8.76056300e-01 
      2143 8.76056300e-01 
      2144 8.76056300e-01 
      2145 8.76056300e-01 
      2146 8.76056300e-01 
      2147 8.76056300e-01 
      2148 8.76056300e-01 
      2149 8.76056300e-01 
      2150 8.76056300e-01 
      2151 8.76056300e-01 
      2152 8.76056300e-01 
      2153 8.76056300e-01 
      2154 8.76056300e-01 
      2155 8.76056300e-01 
      2156 8.76056300e-01 
      2157 8.76056300e-01 
      2158 8.76056300e-01 
      2159 8.76056300e-01 
      2160 8.76056300e-01 
      2161 8.76056300e-01 
      2162 8.70841258e-01 
      2163 8.37033262e-01 
      2164 8.37033262e-01 
      2165 8.37033262e-01 
      2166 8.37033262e-01 
      2167 8.37033262e-01 
      2168 8.37033262e-01 
      2169 8.37033262e-01 
      2170 8.37033262e-01 
      2171 8.37033262e-01 
      2172 8.37033262e-01 
      2173 8.37033262e-01 
      2174 8.37033262e-01 
      2175 8.37033262e-01 
      2176 8.37033262e-01 
      2177 8.28351554e-01 
      2178 8.28351554e-01 
      2179 8.28351554e-01 
      2180 8.28351554e-01 
      2181 8.28351554e-01 
      2182 8.28351554e-01 
      2183 8.28351554e-01 
      2184 8.28351554e-01 
      2185 8.28351554e-01 
      2186 8.28351554e-01 
      2187 8.28351554e-01 
      2188 8.28351554e-01 
      2189 8.28351554e-01 
      2190 8.28351554e-01 
      2191 8.28351554e-01 
      2192 8.28351554e-01 
      2193 8.28351554e-01 
      2194 8.28351554e-01 
      2195 8.28351554e-01 
      2196 8.28351554e-01 
      2197 8.28351554e-01 
      2198 8.21030178e-01 
      2199 8.21030178e-01 
      2200 8.21030178e-01 
      2201 8.21030178e-01 
      2202 8.21030178e-01 
      2203 8.21030178e-01 
      2204 8.21030178e-01 
      2205 8.21030178e-01 
      2206 8.21030178e-01 
      2207 8.21030178e-01 
      2208 8.21030178e-01 
      2209 8.21030178e-01 
      2210 8.21030178e-01 
      2211 8.21030178e-01 
      2212 8.21030178e-01 
      2213 8.21030178e-01 
      2214 8.21030178e-01 
      2215 8.21030178e-01 
      2216 8.21030178e-01 
      2217 8.21030178e-01 
      2218 8.21030178e-01 
      2219 8.21030178e-01 
      2220 8.21030178e-01 
      2221 8.21030178e-01 
      2222 8.21030178e-01 
      2223 8.21030178e-01 
      2224 8.21030178e-01 
      2225 8.21030178e-01 
      2226 8.21030178e-01 
      2227 8.21030178e-01 
      2228 8.21030178e-01 
      2229 8.21030178e-01 
      2230 8.21030178e-01 
      2231 8.21030178e-01 
      2232 8.21030178e-01 
      2233 8.21030178e-01 
      2234 8.21030178e-01 
      2235 8.21030178e-01 
      2236 8.21030178e-01 
      2237 8.21030178e-01 
      2238 8.21030178e-01 
      2239 8.21030178e-01 
      2240 8.21030178e-01 
      2241 8.21030178e-01 
      2242 8.21030178e-01 
      2243 8.21030178e-01 
      2244 8.21030178e-01 
      2245 8.21030178e-01 
      2246 8.21030178e-01 
      2247 8.21030178e-01 
      2248 8.21030178e-01 
      2249 8.21030178e-01 
      2250 8.21030178e-01 
      2251 8.21030178e-01 
      2252 8.21030178e-01 
      2253 8.21030178e-01 
      2254 8.21030178e-01 
      2255 8.21030178e-01 
      2256 8.21030178e-01 
      2257 8.21030178e-01 
      2258 8.21030178e-01 
      2259 8.21030178e-01 
      2260 8.21030178e-01 
      2261 8.21030178e-01 
      2262 8.21030178e-01 
      2263 8.21030178e-01 
      2264 8.21030178e-01 
      2265 8.21030178e-01 
      2266 8.21030178e-01 
      2267 8.21030178e-01 
      2268 8.21030178e-01 
      2269 8.21030178e-01 
      2270 8.21030178e-01 
      2271 8.21030178e-01 
      2272 8.21030178e-01 
      2273 8.21030178e-01 
      2274 8.21030178e-01 
      2275 8.21030178e-01 
      2276 8.21030178e-01 
      2277 8.21030178e-01 
      2278 8.21030178e-01 
      2279 8.21030178e-01 
      2280 8.21030178e-01 
      2281 8.21030178e-01 
      2282 8.21030178e-01 
      2283 8.21030178e-01 
      2284 8.21030178e-01 
      2285 8.21030178e-01 
      2286 8.21030178e-01 
      2287 8.21030178e-01 
      2288 8.21030178e-01 
      2289 8.21030178e-01 
      2290 8.21030178e-01 
      2291 8.21030178e-01 
      2292 8.21030178e-01 
      2293 8.21030178e-01 
      2294 8.21030178e-01 
      2295 8.21030178e-01 
      2296 8.21030178e-01 
      2297 8.21030178e-01 
      2298 8.21030178e-01 
      2299 8.21030178e-01 
      2300 8.21030178e-01 
      2301 8.21030178e-01 
      2302 8.21030178e-01 
      2303 8.21030178e-01 
      2304 8.21030178e-01 
      2305 8.21030178e-01 
      2306 8.21030178e-01 
      2307 8.21030178e-01 
      2308 8.21030178e-01 
      2309 8.21030178e-01 
      2310 8.21030178e-01 
      2311 8.21030178e-01 
      2312 8.21030178e-01 
      2313 8.21030178e-01 
      2314 8.21030178e-01 
      2315 8.21030178e-01 
      2316 8.21030178e-01 
      2317 8.21030178e-01 
      2318 8.21030178e-01 
      2319 8.21030178e-01 
      2320 8.21030178e-01 
      2321 8.21030178e-01 
      2322 8.21030178e-01 
      2323 8.21030178e-01 
      2324 8.21030178e-01 
      2325 8.21030178e-01 
      2326 8.21030178e-01 
      2327 8.21030178e-01 
      2328 8.21030178e-01 
      2329 8.21030178e-01 
      2330 8.21030178e-01 
      2331 8.21030178e-01 
      2332 8.21030178e-01 
      2333 8.21030178e-01 
      2334 8.21030178e-01 
      2335 8.21030178e-01 
      2336 8.21030178e-01 
      2337 8.21030178e-01 
      2338 8.21030178e-01 
      2339 8.21030178e-01 
      2340 8.21030178e-01 
      2341 8.21030178e-01 
      2342 8.21030178e-01 
      2343 8.21030178e-01 
      2344 8.21030178e-01 
      2345 8.21030178e-01 
      2346 8.21030178e-01 
      2347 8.21030178e-01 
      2348 8.21030178e-01 
      2349 8.21030178e-01 
      2350 8.21030178e-01 
      2351 8.21030178e-01 
      2352 8.21030178e-01 
      2353 8.21030178e-01 
      2354 8.21030178e-01 
      2355 8.21030178e-01 
      2356 8.21030178e-01 
      2357 8.21030178e-01 
      2358 8.21030178e-01 
      2359 8.21030178e-01 
      2360 8.21030178e-01 
      2361 8.21030178e-01 
      2362 8.21030178e-01 
      2363 8.21030178e-01 
      2364 8.21030178e-01 
      2365 8.21030178e-01 
      2366 8.21030178e-01 
      2367 8.21030178e-01 
      2368 8.21030178e-01 
      2369 8.21030178e-01 
      2370 8.21030178e-01 
      2371 8.21030178e-01 
      2372 8.21030178e-01 
      2373 8.21030178e-01 
      2374 8.21030178e-01 
      2375 8.21030178e-01 
      2376 8.21030178e-01 
      2377 8.21030178e-01 
      2378 8.21030178e-01 
      2379 8.21030178e-01 
      2380 8.21030178e-01 
      2381 8.21030178e-01 
      2382 8.21030178e-01 
      2383 8.21030178e-01 
      2384 8.21030178e-01 
      2385 8.21030178e-01 
      2386 8.21030178e-01 
      2387 8.21030178e-01 
      2388 8.21030178e-01 
      2389 8.21030178e-01 
      2390 8.21030178e-01 
      2391 8.21030178e-01 
      2392 8.21030178e-01 
      2393 8.21030178e-01 
      2394 8.21030178e-01 
      2395 8.21030178e-01 
      2396 8.21030178e-01 
      2397 8.21030178e-01 
      2398 8.21030178e-01 
      2399 8.12709815e-01 
      2400 8.12709815e-01 
      2401 7.67379861e-01 
      2402 7.67379861e-01 
      2403 7.67379861e-01 
      2404 7.58191958e-01 
      2405 7.58191958e-01 
      2406 7.58191958e-01 
      2407 7.58191958e-01 
      2408 7.58191958e-01 
      2409 7.58191958e-01 
      2410 7.58191958e-01 
      2411 7.58191958e-01 
      2412 7.58191958e-01 
      2413 7.58191958e-01 
      2414 7.58191958e-01 
      2415 7.58191958e-01 
      2416 7.58191958e-01 
      2417 7.58191958e-01 
      2418 7.58191958e-01 
      2419 7.58191958e-01 
      2420 7.58191958e-01 
      2421 7.58191958e-01 
      2422 7.58191958e-01 
      2423 7.58191958e-01 
      2424 7.49432310e-01 
      2425 7.49432310e-01 
      2426 7.49432310e-01 
      2427 7.49432310e-01 
      2428 7.49432310e-01 
      2429 7.49432310e-01 
      2430 7.49432310e-01 
      2431 7.49432310e-01 
      2432 7.49432310e-01 
      2433 7.49432310e-01 
      2434 7.49432310e-01 
      2435 7.49432310e-01 
      2436 7.49432310e-01 
      2437 7.49432310e-01 
      2438 7.49432310e-01 
      2439 7.49432310e-01 
      2440 7.49432310e-01 
      2441 7.49432310e-01 
      2442 7.49432310e-01 
      2443 7.49432310e-01 
      2444 7.49432310e-01 
      2445 7.49432310e-01 
      2446 7.49432310e-01 
      2447 7.49432310e-01 
      2448 7.49432310e-01 
      2449 7.49432310e-01 
      2450 7.49432310e-01 
      2451 7.49432310e-01 
      2452 7.49432310e-01 
      2453 7.49432310e-01 
      2454 7.49432310e-01 
      2455 7.49432310e-01 
      2456 7.49432310e-01 
      2457 7.49432310e-01 
      2458 7.49432310e-01 
      2459 7.49432310e-01 
      2460 7.49432310e-01 
      2461 7.49432310e-01 
      2462 7.49432310e-01 
      2463 7.49432310e-01 
      2464 7.49432310e-01 
      2465 7.49432310e-01 
      2466 7.49432310e-01 
      2467 7.49432310e-01 
      2468 7.49432310e-01 
      2469 7.49432310e-01 
      2470 7.49432310e-01 
      2471 7.49432310e-01 
      2472 7.49432310e-01 
      2473 7.49432310e-01 
      2474 7.49432310e-01 
      2475 7.49432310e-01 
      2476 7.49432310e-01 
      2477 7.49432310e-01 
      2478 7.49432310e-01 
      2479 7.49432310e-01 
      2480 7.49432310e-01 
      2481 7.49432310e-01 
      2482 7.49432310e-01 
      2483 7.49432310e-01 
      2484 7.49432310e-01 
      2485 7.49432310e-01 
      2486 7.49432310e-01 
      2487 7.49432310e-01 
      2488 7.49432310e-01 
      2489 7.49432310e-01 
      2490 7.49432310e-01 
      2491 7.49432310e-01 
      2492 7.49432310e-01 
      2493 7.49432310e-01 
      2494 7.49432310e-01 
      2495 7.49432310e-01 
      2496 7.49432310e-01 
      2497 7.49432310e-01 
      2498 7.49432310e-01 
      2499 7.49432310e-01 
      2500 7.49432310e-01 
      2501 7.49432310e-01 
      2502 7.49432310e-01 
      2503 7.49432310e-01 
      2504 7.49432310e-01 
      2505 7.49432310e-01 
      2506 7.49432310e-01 
      2507 7.49432310e-01 
      2508 7.49432310e-01 
      2509 7.49432310e-01 
      2510 7.49432310e-01 
      2511 7.49432310e-01 
      2512 7.49432310e-01 
      2513 7.49432310e-01 
      2514 7.49432310e-01 
      2515 7.49432310e-01 
      2516 7.49432310e-01 
      2517 7.49432310e-01 
      2518 7.49432310e-01 
      2519 7.49432310e-01 
      2520 7.49432310e-01 
      2521 7.49432310e-01 
      2522 7.49432310e-01 
      2523 7.49432310e-01 
      2524 7.49432310e-01 
      2525 7.49432310e-01 
      2526 7.49432310e-01 
      2527 7.49432310e-01 
      2528 7.49432310e-01 
      2529 7.49432310e-01 
      2530 7.49432310e-01 
      2531 7.49432310e-01 
      2532 7.49432310e-01 
      2533 7.49432310e-01 
      2534 7.49432310e-01 
      2535 7.49432310e-01 
      2536 7.49432310e-01 
      2537 7.49432310e-01 
      2538 7.49432310e-01 
      2539 7.49432310e-01 
      2540 7.49432310e-01 
      2541 7.49432310e-01 
      2542 7.49432310e-01 
      2543 7.49432310e-01 
      2544 7.49432310e-01 
      2545 7.49432310e-01 
      2546 7.49432310e-01 
      2547 7.49432310e-01 
      2548 7.49432310e-01 
      2549 7.49432310e-01 
      2550 7.49432310e-01 
      2551 7.49432310e-01 
      2552 7.49432310e-01 
      2553 7.49432310e-01 
      2554 7.49432310e-01 
      2555 7.49432310e-01 
      2556 7.49432310e-01 
      2557 7.49432310e-01 
      2558 7.49432310e-01 
      2559 7.49432310e-01 
      2560 7.49432310e-01 
      2561 7.49432310e-01 
      2562 7.49432310e-01 
      2563 7.49432310e-01 
      2564 7.49432310e-01 
      2565 7.49432310e-01 
      2566 7.49432310e-01 
      2567 7.49432310e-01 
      2568 7.49432310e-01 
      2569 7.49432310e-01 
      2570 7.49432310e-01 
      2571 7.49432310e-01 
      2572 7.49432310e-01 
      2573 7.49432310e-01 
      2574 7.49432310e-01 
      2575 7.49432310e-01 
      2576 7.49432310e-01 
      2577 7.49432310e-01 
      2578 7.49432310e-01 
      2579 7.49432310e-01 
      2580 7.49432310e-01 
      2581 7.49432310e-01 
      2582 7.49432310e-01 
      2583 7.49432310e-01 
      2584 7.49432310e-01 
      2585 7.49432310e-01 
      2586 7.49432310e-01 
      2587 7.49432310e-01 
      2588 7.49432310e-01 
      2589 7.49432310e-01 
      2590 7.49432310e-01 
      2591 7.49432310e-01 
      2592 7.49432310e-01 
      2593 7.49432310e-01 
      2594 7.49432310e-01 
      2595 7.49432310e-01 
      2596 7.49432310e-01 
      2597 7.49432310e-01 
      2598 7.49432310e-01 
      2599 7.49432310e-01 
      2600 7.49432310e-01 
      2601 7.49432310e-01 
      2602 7.49432310e-01 
      2603 7.49432310e-01 
      2604 7.49432310e-01 
      2605 7.49432310e-01 
      2606 7.49432310e-01 
      2607 7.49432310e-01 
      2608 7.49432310e-01 
      2609 7.49432310e-01 
      2610 7.49432310e-01 
      2611 7.49432310e-01 
      2612 7.49432310e-01 
      2613 7.49432310e-01 
      2614 7.49432310e-01 
      2615 7.49432310e-01 
      2616 7.49432310e-01 
      2617 7.49432310e-01 
      2618 7.49432310e-01 
      2619 7.49432310e-01 
      2620 7.49432310e-01 
      2621 7.49432310e-01 
      2622 7.49432310e-01 
      2623 7.49432310e-01 
      2624 7.49432310e-01 
      2625 7.49432310e-01 
      2626 7.40167803e-01 
      2627 7.40167803e-01 
      2628 7.09916680e-01 
      2629 7.09916680e-01 
      2630 7.09916680e-01 
      2631 7.09916680e-01 
      2632 7.09916680e-01 
      2633 7.01256986e-01 
      2634 7.01256986e-01 
      2635 7.01256986e-01 
      2636 7.01256986e-01 
      2637 7.01256986e-01 
      2638 7.01256986e-01 
      2639 7.01256986e-01 
      2640 7.01256986e-01 
      2641 7.01256986e-01 
      2642 7.01256986e-01 
      2643 7.01256986e-01 
      2644 7.01256986e-01 
      2645 7.01256986e-01 
      2646 7.01256986e-01 
      2647 7.01256986e-01 
      2648 7.01256986e-01 
      2649 7.01256986e-01 
      2650 7.01256986e-01 
      2651 7.01256986e-01 
      2652 7.01256986e-01 
      2653 7.01256986e-01 
      2654 7.01256986e-01 
      2655 7.01256986e-01 
      2656 7.01256986e-01 
      2657 7.01256986e-01 
      2658 7.01256986e-01 
      2659 7.01256986e-01 
      2660 7.01256986e-01 
      2661 7.01256986e-01 
      2662 7.01256986e-01 
      2663 7.01256986e-01 
      2664 7.01256986e-01 
      2665 7.01256986e-01 
      2666 7.01256986e-01 
      2667 7.01256986e-01 
      2668 6.92164732e-01 
      2669 6.92164732e-01 
      2670 6.92164732e-01 
      2671 6.92164732e-01 
      2672 6.92164732e-01 
      2673 6.92164732e-01 
      2674 6.92164732e-01 
      2675 6.92164732e-01 
      2676 6.92164732e-01 
      2677 6.92164732e-01 
      2678 6.92164732e-01 
      2679 6.92164732e-01 
      2680 6.92164732e-01 
      2681 6.92164732e-01 
      2682 6.92164732e-01 
      2683 6.92164732e-01 
      2684 6.92164732e-01 
      2685 6.92164732e-01 
      2686 6.92164732e-01 
      2687 6.92164732e-01 
      2688 6.92164732e-01 
      2689 6.92164732e-01 
      2690 6.92164732e-01 
      2691 6.92164732e-01 
      2692 6.92164732e-01 
      2693 6.92164732e-01 
      2694 6.92164732e-01 
      2695 6.92164732e-01 
      2696 6.92164732e-01 
      2697 6.92164732e-01 
      2698 6.92164732e-01 
      2699 6.92164732e-01 
      2700 6.92164732e-01 
      2701 6.92164732e-01 
      2702 6.92164732e-01 
      2703 6.92164732e-01 
      2704 6.92164732e-01 
      2705 6.92164732e-01 
      2706 6.92164732e-01 
      2707 6.92164732e-01 
      2708 6.92164732e-01 
      2709 6.92164732e-01 
      2710 6.92164732e-01 
      2711 6.92164732e-01 
      2712 6.92164732e-01 
      2713 6.92164732e-01 
      2714 6.92164732e-01 
      2715 6.92164732e-01 
      2716 6.92164732e-01 
      2717 6.92164732e-01 
      2718 6.92164732e-01 
      2719 6.92164732e-01 
      2720 6.92164732e-01 
      2721 6.92164732e-01 
      2722 6.92164732e-01 
      2723 6.92164732e-01 
      2724 6.92164732e-01 
      2725 6.92164732e-01 
      2726 6.92164732e-01 
      2727 6.92164732e-01 
      2728 6.92164732e-01 
      2729 6.92164732e-01 
      2730 6.92164732e-01 
      2731 6.92164732e-01 
      2732 6.92164732e-01 
      2733 6.92164732e-01 
      2734 6.92164732e-01 
      2735 6.92164732e-01 
      2736 6.92164732e-01 
      2737 6.92164732e-01 
      2738 6.92164732e-01 
      2739 6.92164732e-01 
      2740 6.92164732e-01 
      2741 6.92164732e-01 
      2742 6.92164732e-01 
      2743 6.92164732e-01 
      2744 6.92164732e-01 
      2745 6.92164732e-01 
      2746 6.92164732e-01 
      2747 6.92164732e-01 
      2748 6.92164732e-01 
      2749 6.92164732e-01 
      2750 6.92164732e-01 
      2751 6.92164732e-01 
      2752 6.92164732e-01 
      2753 6.92164732e-01 
      2754 6.92164732e-01 
      2755 6.75482240e-01 
      2756 6.75482240e-01 
      2757 6.75482240e-01 
      2758 6.75482240e-01 
      2759 6.75482240e-01 
      2760 6.75482240e-01 
      2761 6.75482240e-01 
      2762 6.75482240e-01 
      2763 6.75482240e-01 
      2764 6.75482240e-01 
      2765 6.75482240e-01 
      2766 6.75482240e-01 
      2767 6.75482240e-01 
      2768 6.75482240e-01 
      2769 6.75482240e-01 
      2770 6.75482240e-01 
      2771 6.75482240e-01 
      2772 6.75482240e-01 
      2773 6.75482240e-01 
      2774 6.75482240e-01 
      2775 6.75482240e-01 
      2776 6.75482240e-01 
      2777 6.75482240e-01 
      2778 6.75482240e-01 
      2779 6.75482240e-01 
      2780 6.75482240e-01 
      2781 6.75482240e-01 
      2782 6.75482240e-01 
      2783 6.75482240e-01 
      2784 6.75482240e-01 
      2785 6.75482240e-01 
      2786 6.75482240e-01 
      2787 6.75482240e-01 
      2788 6.75482240e-01 
      2789 6.75482240e-01 
      2790 6.75482240e-01 
      2791 6.75482240e-01 
      2792 6.75482240e-01 
      2793 6.75482240e-01 
      2794 6.75482240e-01 
      2795 6.75482240e-01 
      2796 6.75482240e-01 
      2797 6.75482240e-01 
      2798 6.75482240e-01 
      2799 6.75482240e-01 
      2800 6.75482240e-01 
      2801 6.75482240e-01 
      2802 6.75482240e-01 
      2803 6.75482240e-01 
      2804 6.75482240e-01 
      2805 6.75482240e-01 
      2806 6.75482240e-01 
      2807 6.75482240e-01 
      2808 6.75482240e-01 
      2809 6.75482240e-01 
      2810 6.75482240e-01 
      2811 6.75482240e-01 
      2812 6.75482240e-01 
      2813 6.75482240e-01 
      2814 6.75482240e-01 
      2815 6.75482240e-01 
      2816 6.75482240e-01 
      2817 6.75482240e-01 
      2818 6.75482240e-01 
      2819 6.75482240e-01 
      2820 6.75482240e-01 
      2821 6.75482240e-01 
      2822 6.75482240e-01 
      2823 6.75482240e-01 
      2824 6.75482240e-01 
      2825 6.75482240e-01 
      2826 6.75482240e-01 
      2827 6.75482240e-01 
      2828 6.75482240e-01 
      2829 6.75482240e-01 
      2830 6.75482240e-01 
      2831 6.75482240e-01 
      2832 6.75482240e-01 
      2833 6.75482240e-01 
      2834 6.75482240e-01 
      2835 6.75482240e-01 
      2836 6.75482240e-01 
      2837 6.75482240e-01 
      2838 6.75482240e-01 
      2839 6.75482240e-01 
      2840 6.75482240e-01 
      2841 6.75482240e-01 
      2842 6.75482240e-01 
      2843 6.75482240e-01 
      2844 6.75482240e-01 
      2845 6.75482240e-01 
      2846 6.75482240e-01 
      2847 6.75482240e-01 
      2848 6.75482240e-01 
      2849 6.75482240e-01 
      2850 6.75482240e-01 
      2851 6.75482240e-01 
      2852 6.75482240e-01 
      2853 6.75482240e-01 
      2854 6.75482240e-01 
      2855 6.75482240e-01 
      2856 6.75482240e-01 
      2857 6.75482240e-01 
      2858 6.75482240e-01 
      2859 6.75482240e-01 
      2860 6.75482240e-01 
      2861 6.75482240e-01 
      2862 6.75482240e-01 
      2863 6.75482240e-01 
      2864 6.75482240e-01 
      2865 6.75482240e-01 
      2866 6.75482240e-01 
      2867 6.75482240e-01 
      2868 6.75482240e-01 
      2869 6.75482240e-01 
      2870 6.75482240e-01 
      2871 6.75482240e-01 
      2872 6.75482240e-01 
      2873 6.75482240e-01 
      2874 6.75482240e-01 
      2875 6.75482240e-01 
      2876 6.75482240e-01 
      2877 6.75482240e-01 
      2878 6.75482240e-01 
      2879 6.75482240e-01 
      2880 6.75482240e-01 
      2881 6.75482240e-01 
      2882 6.75482240e-01 
      2883 6.75482240e-01 
      2884 6.75482240e-01 
      2885 6.75482240e-01 
      2886 6.75482240e-01 
      2887 6.75482240e-01 
      2888 6.75482240e-01 
      2889 6.75482240e-01 
      2890 6.75482240e-01 
      2891 6.75482240e-01 
      2892 6.75482240e-01 
      2893 6.75482240e-01 
      2894 6.75482240e-01 
      2895 6.75482240e-01 
      2896 6.75482240e-01 
      2897 6.75482240e-01 
      2898 6.75482240e-01 
      2899 6.75482240e-01 
      2900 6.75482240e-01 
      2901 6.75482240e-01 
      2902 6.75482240e-01 
      2903 6.75482240e-01 
      2904 6.75482240e-01 
      2905 6.75482240e-01 
      2906 6.75482240e-01 
      2907 6.75482240e-01 
      2908 6.75482240e-01 
      2909 6.75482240e-01 
      2910 6.75482240e-01 
      2911 6.75482240e-01 
      2912 6.75482240e-01 
      2913 6.75482240e-01 
      2914 6.75482240e-01 
      2915 6.75482240e-01 
      2916 6.75482240e-01 
      2917 6.75482240e-01 
      2918 6.75482240e-01 
      2919 6.75482240e-01 
      2920 6.75482240e-01 
      2921 6.75482240e-01 
      2922 6.75482240e-01 
      2923 6.75482240e-01 
      2924 6.75482240e-01 
      2925 6.75482240e-01 
      2926 6.75482240e-01 
      2927 6.75482240e-01 
      2928 6.75482240e-01 
      2929 6.75482240e-01 
      2930 6.75482240e-01 
      2931 6.75482240e-01 
      2932 6.75482240e-01 
      2933 6.75482240e-01 
      2934 6.75482240e-01 
      2935 6.75482240e-01 
      2936 6.75482240e-01 
      2937 6.75482240e-01 
      2938 6.75482240e-01 
      2939 6.75482240e-01 
      2940 6.75482240e-01 
      2941 6.75482240e-01 
      2942 6.75482240e-01 
      2943 6.75482240e-01 
      2944 6.75482240e-01 
      2945 6.75482240e-01 
      2946 6.75482240e-01 
      2947 6.75482240e-01 
      2948 6.75482240e-01 
      2949 6.75482240e-01 
      2950 6.75482240e-01 
      2951 6.75482240e-01 
      2952 6.75482240e-01 
      2953 6.75482240e-01 
      2954 6.75482240e-01 
      2955 6.75482240e-01 
      2956 6.75482240e-01 
      2957 6.75482240e-01 
      2958 6.75482240e-01 
      2959 6.75482240e-01 
      2960 6.75482240e-01 
      2961 6.75482240e-01 
      2962 6.73181081e-01 
      2963 6.73181081e-01 
      2964 6.21972223e-01 
      2965 6.21972223e-01 
      2966 6.21972223e-01 
      2967 6.21972223e-01 
      2968 6.21972223e-01 
      2969 6.21972223e-01 
      2970 6.21972223e-01 
      2971 6.21972223e-01 
      2972 6.21972223e-01 
      2973 6.21972223e-01 
      2974 6.21972223e-01 
      2975 6.21972223e-01 
      2976 6.21972223e-01 
      2977 6.21972223e-01 
      2978 6.21972223e-01 
      2979 6.21972223e-01 
      2980 6.21972223e-01 
      2981 6.21972223e-01 
      2982 6.21972223e-01 
      2983 6.21972223e-01 
      2984 6.21972223e-01 
      2985 6.21972223e-01 
      2986 6.21972223e-01 
      2987 6.21972223e-01 
      2988 6.21972223e-01 
      2989 6.21972223e-01 
      2990 6.21972223e-01 
      2991 6.21972223e-01 
      2992 6.21972223e-01 
      2993 6.21972223e-01 
      2994 6.05770243e-01 
      2995 6.05770243e-01 
      2996 6.05770243e-01 
      2997 6.05770243e-01 
      2998 6.05770243e-01 
      2999 6.05770243e-01 
      3000 6.05770243e-01 
      3001 6.05770243e-01 
      3002 6.05770243e-01 
      3003 6.05770243e-01 
      3004 6.05770243e-01 
      3005 6.05770243e-01 
      3006 6.05770243e-01 
      3007 6.05770243e-01 
      3008 6.05770243e-01 
      3009 6.05770243e-01 
      3010 6.05770243e-01 
      3011 6.05770243e-01 
      3012 6.05770243e-01 
      3013 6.05770243e-01 
      3014 6.05770243e-01 
      3015 6.05770243e-01 
      3016 6.05770243e-01 
      3017 6.05770243e-01 
      3018 6.05770243e-01 
      3019 6.05770243e-01 
      3020 6.05770243e-01 
      3021 6.05770243e-01 
      3022 6.05770243e-01 
      3023 6.05770243e-01 
      3024 6.05770243e-01 
      3025 6.05770243e-01 
      3026 6.05770243e-01 
      3027 6.05770243e-01 
      3028 6.05770243e-01 
      3029 6.05770243e-01 
      3030 6.05770243e-01 
      3031 6.05770243e-01 
      3032 6.05770243e-01 
      3033 6.05770243e-01 
      3034 6.05770243e-01 
      3035 6.05770243e-01 
      3036 6.05770243e-01 
      3037 6.05770243e-01 
      3038 6.05770243e-01 
      3039 6.05770243e-01 
      3040 6.05770243e-01 
      3041 6.05770243e-01 
      3042 6.05770243e-01 
      3043 6.05770243e-01 
      3044 6.05770243e-01 
      3045 6.05770243e-01 
      3046 6.05770243e-01 
      3047 6.05770243e-01 
      3048 6.05770243e-01 
      3049 6.05770243e-01 
      3050 6.05770243e-01 
      3051 6.05770243e-01 
      3052 6.05770243e-01 
      3053 6.05770243e-01 
      3054 6.05770243e-01 
      3055 6.05770243e-01 
      3056 6.05770243e-01 
      3057 6.05770243e-01 
      3058 6.05770243e-01 
      3059 6.05770243e-01 
      3060 6.05770243e-01 
      3061 6.05770243e-01 
      3062 6.05770243e-01 
      3063 6.05770243e-01 
      3064 6.05770243e-01 
      3065 6.05770243e-01 
      3066 6.05770243e-01 
      3067 6.05770243e-01 
      3068 6.05770243e-01 
      3069 6.05770243e-01 
      3070 6.05770243e-01 
      3071 6.05770243e-01 
      3072 6.05770243e-01 
      3073 6.05770243e-01 
      3074 6.05770243e-01 
      3075 6.05770243e-01 
      3076 6.05770243e-01 
      3077 6.05770243e-01 
      3078 6.05770243e-01 
      3079 6.05770243e-01 
      3080 6.05770243e-01 
      3081 6.05770243e-01 
      3082 6.05770243e-01 
      3083 6.05770243e-01 
      3084 6.05770243e-01 
      3085 6.05770243e-01 
      3086 6.05770243e-01 
      3087 6.05770243e-01 
      3088 6.05770243e-01 
      3089 6.05770243e-01 
      3090 6.05770243e-01 
      3091 6.05770243e-01 
      3092 6.05770243e-01 
      3093 6.05770243e-01 
      3094 6.05770243e-01 
      3095 6.05770243e-01 
      3096 6.05770243e-01 
      3097 6.05770243e-01 
      3098 6.05770243e-01 
      3099 6.05770243e-01 
      3100 6.05770243e-01 
      3101 6.05770243e-01 
      3102 6.05770243e-01 
      3103 6.05770243e-01 
      3104 6.05770243e-01 
      3105 6.05770243e-01 
      3106 6.05770243e-01 
      3107 6.05770243e-01 
      3108 6.05770243e-01 
      3109 6.05770243e-01 
      3110 6.05770243e-01 
      3111 6.05770243e-01 
      3112 6.05770243e-01 
      3113 6.05770243e-01 
      3114 6.05770243e-01 
      3115 6.05770243e-01 
      3116 6.05770243e-01 
      3117 6.05770243e-01 
      3118 6.05770243e-01 
      3119 6.05770243e-01 
      3120 6.05770243e-01 
      3121 6.05770243e-01 
      3122 6.05770243e-01 
      3123 6.05770243e-01 
      3124 6.05770243e-01 
      3125 6.05770243e-01 
      3126 6.05770243e-01 
      3127 6.05770243e-01 
      3128 6.05770243e-01 
      3129 6.05770243e-01 
      3130 6.05770243e-01 
      3131 6.05770243e-01 
      3132 6.05770243e-01 
      3133 6.05770243e-01 
      3134 6.05770243e-01 
      3135 6.05770243e-01 
      3136 6.05770243e-01 
      3137 6.05770243e-01 
      3138 6.05770243e-01 
      3139 6.05770243e-01 
      3140 6.05770243e-01 
      3141 6.05770243e-01 
      3142 6.05770243e-01 
      3143 6.05770243e-01 
      3144 6.05770243e-01 
      3145 6.05770243e-01 
      3146 6.05770243e-01 
      3147 6.05770243e-01 
      3148 6.05770243e-01 
      3149 6.05770243e-01 
      3150 6.05770243e-01 
      3151 6.05770243e-01 
      3152 6.05770243e-01 
      3153 6.05770243e-01 
      3154 6.05770243e-01 
      3155 6.05770243e-01 
      3156 6.05770243e-01 
      3157 6.05770243e-01 
      3158 6.05770243e-01 
      3159 6.05770243e-01 
      3160 6.05770243e-01 
      3161 6.05770243e-01 
      3162 6.05770243e-01 
      3163 6.05770243e-01 
      3164 6.05770243e-01 
      3165 6.05770243e-01 
      3166 6.05770243e-01 
      3167 6.05770243e-01 
      3168 6.05770243e-01 
      3169 6.05770243e-01 
      3170 6.05770243e-01 
      3171 6.05770243e-01 
      3172 6.05770243e-01 
      3173 6.05770243e-01 
      3174 6.05770243e-01 
      3175 6.05770243e-01 
      3176 6.05770243e-01 
      3177 6.05770243e-01 
      3178 6.05770243e-01 
      3179 6.05770243e-01 
      3180 6.05770243e-01 
      3181 6.05770243e-01 
      3182 6.05770243e-01 
      3183 6.05770243e-01 
      3184 6.05770243e-01 
      3185 6.05770243e-01 
      3186 6.05770243e-01 
      3187 6.05770243e-01 
      3188 6.05770243e-01 
      3189 6.05770243e-01 
      3190 6.05770243e-01 
      3191 6.05770243e-01 
      3192 6.05770243e-01 
      3193 6.05770243e-01 
      3194 6.05770243e-01 
      3195 6.05770243e-01 
      3196 6.04690168e-01 
      3197 6.04690168e-01 
      3198 5.98046453e-01 
      3199 5.98046453e-01 
      3200 5.98046453e-01 
      3201 5.92508916e-01 
      3202 5.92508916e-01 
      3203 5.92508916e-01 
      3204 5.92508916e-01 
      3205 5.92508916e-01 
      3206 5.92508916e-01 
      3207 5.92508916e-01 
      3208 5.92508916e-01 
      3209 5.89345864e-01 
      3210 5.89345864e-01 
      3211 5.89345864e-01 
      3212 5.89345864e-01 
      3213 5.89345864e-01 
      3214 5.89345864e-01 
      3215 5.89345864e-01 
      3216 5.89345864e-01 
      3217 5.89345864e-01 
      3218 5.89345864e-01 
      3219 5.89345864e-01 
      3220 5.89345864e-01 
      3221 5.89345864e-01 
      3222 5.89345864e-01 
      3223 5.89345864e-01 
      3224 5.89345864e-01 
      3225 5.89345864e-01 
      3226 5.89345864e-01 
      3227 5.89345864e-01 
      3228 5.89345864e-01 
      3229 5.89345864e-01 
      3230 5.89345864e-01 
      3231 5.89345864e-01 
      3232 5.89345864e-01 
      3233 5.89345864e-01 
      3234 5.89345864e-01 
      3235 5.89345864e-01 
      3236 5.89345864e-01 
      3237 5.89345864e-01 
      3238 5.89345864e-01 
      3239 5.89345864e-01 
      3240 5.89345864e-01 
      3241 5.69885993e-01 
      3242 5.69885993e-01 
      3243 5.69885993e-01 
      3244 5.69885993e-01 
      3245 5.69885993e-01 
      3246 5.69885993e-01 
      3247 5.69885993e-01 
      3248 5.69885993e-01 
      3249 5.69885993e-01 
      3250 5.69885993e-01 
      3251 5.69885993e-01 
      3252 5.69885993e-01 
      3253 5.69885993e-01 
      3254 5.69885993e-01 
      3255 5.69885993e-01 
      3256 5.69885993e-01 
      3257 5.69885993e-01 
      3258 5.69885993e-01 
      3259 5.69885993e-01 
      3260 5.69885993e-01 
      3261 5.69885993e-01 
      3262 5.69885993e-01 
      3263 5.69885993e-01 
      3264 5.69885993e-01 
      3265 5.69885993e-01 
      3266 5.69885993e-01 
      3267 5.69885993e-01 
      3268 5.69885993e-01 
      3269 5.69885993e-01 
      3270 5.69885993e-01 
      3271 5.69885993e-01 
      3272 5.69885993e-01 
      3273 5.69885993e-01 
      3274 5.69885993e-01 
      3275 5.69885993e-01 
      3276 5.69885993e-01 
      3277 5.69885993e-01 
      3278 5.69885993e-01 
      3279 5.69885993e-01 
      3280 5.69885993e-01 
      3281 5.69885993e-01 
      3282 5.69885993e-01 
      3283 5.69885993e-01 
      3284 5.69885993e-01 
      3285 5.69885993e-01 
      3286 5.69885993e-01 
      3287 5.69885993e-01 
      3288 5.69885993e-01 
      3289 5.69885993e-01 
      3290 5.69885993e-01 
      3291 5.69885993e-01 
      3292 5.69885993e-01 
      3293 5.69885993e-01 
      3294 5.69885993e-01 
      3295 5.69885993e-01 
      3296 5.69885993e-01 
      3297 5.69885993e-01 
      3298 5.69885993e-01 
      3299 5.69885993e-01 
      3300 5.69885993e-01 
      3301 5.69885993e-01 
      3302 5.69885993e-01 
      3303 5.69885993e-01 
      3304 5.69885993e-01 
      3305 5.69885993e-01 
      3306 5.69885993e-01 
      3307 5.69885993e-01 
      3308 5.69885993e-01 
      3309 5.69885993e-01 
      3310 5.69885993e-01 
      3311 5.69885993e-01 
      3312 5.69885993e-01 
      3313 5.69885993e-01 
      3314 5.69885993e-01 
      3315 5.69885993e-01 
      3316 5.69885993e-01 
      3317 5.69885993e-01 
      3318 5.69885993e-01 
      3319 5.69885993e-01 
      3320 5.69885993e-01 
      3321 5.69885993e-01 
      3322 5.69885993e-01 
      3323 5.69885993e-01 
      3324 5.69885993e-01 
      3325 5.69885993e-01 
      3326 5.69885993e-01 
      3327 5.69885993e-01 
      3328 5.69885993e-01 
      3329 5.69885993e-01 
      3330 5.69885993e-01 
      3331 5.69885993e-01 
      3332 5.69885993e-01 
      3333 5.69885993e-01 
      3334 5.69885993e-01 
      3335 5.69885993e-01 
      3336 5.69885993e-01 
      3337 5.69885993e-01 
      3338 5.69885993e-01 
      3339 5.69885993e-01 
      3340 5.69885993e-01 
      3341 5.69885993e-01 
      3342 5.69885993e-01 
      3343 5.69885993e-01 
      3344 5.69885993e-01 
      3345 5.69885993e-01 
      3346 5.69885993e-01 
      3347 5.69885993e-01 
      3348 5.69885993e-01 
      3349 5.69885993e-01 
      3350 5.69885993e-01 
      3351 5.69885993e-01 
      3352 5.69885993e-01 
      3353 5.69885993e-01 
      3354 5.69885993e-01 
      3355 5.69885993e-01 
      3356 5.69885993e-01 
      3357 5.69885993e-01 
      3358 5.69885993e-01 
      3359 5.69885993e-01 
      3360 5.69885993e-01 
      3361 5.69885993e-01 
      3362 5.69885993e-01 
      3363 5.69885993e-01 
      3364 5.69885993e-01 
      3365 5.69885993e-01 
      3366 5.69885993e-01 
      3367 5.69885993e-01 
      3368 5.69885993e-01 
      3369 5.69885993e-01 
      3370 5.69885993e-01 
      3371 5.69885993e-01 
      3372 5.69885993e-01 
      3373 5.69885993e-01 
      3374 5.69885993e-01 
      3375 5.69885993e-01 
      3376 5.69885993e-01 
      3377 5.69885993e-01 
      3378 5.69885993e-01 
      3379 5.69885993e-01 
      3380 5.69885993e-01 
      3381 5.69885993e-01 
      3382 5.69885993e-01 
      3383 5.69885993e-01 
      3384 5.69885993e-01 
      3385 5.69885993e-01 
      3386 5.69885993e-01 
      3387 5.69885993e-01 
      3388 5.69885993e-01 
      3389 5.69885993e-01 
      3390 5.69885993e-01 
      3391 5.69885993e-01 
      3392 5.69885993e-01 
      3393 5.69885993e-01 
      3394 5.69885993e-01 
      3395 5.69885993e-01 
      3396 5.69885993e-01 
      3397 5.69885993e-01 
      3398 5.69885993e-01 
      3399 5.69885993e-01 
      3400 5.69885993e-01 
      3401 5.69885993e-01 
      3402 5.69885993e-01 
      3403 5.69885993e-01 
      3404 5.69885993e-01 
      3405 5.69885993e-01 
      3406 5.69885993e-01 
      3407 5.69885993e-01 
      3408 5.69885993e-01 
      3409 5.69885993e-01 
      3410 5.69885993e-01 
      3411 5.69885993e-01 
      3412 5.69885993e-01 
      3413 5.69885993e-01 
      3414 5.69885993e-01 
      3415 5.69885993e-01 
      3416 5.69885993e-01 
      3417 5.69885993e-01 
      3418 5.69885993e-01 
      3419 5.69885993e-01 
      3420 5.69885993e-01 
      3421 5.69885993e-01 
      3422 5.69885993e-01 
      3423 5.69885993e-01 
      3424 5.69885993e-01 
      3425 5.69885993e-01 
      3426 5.69885993e-01 
      3427 5.69885993e-01 
      3428 5.69885993e-01 
      3429 5.69885993e-01 
      3430 5.69885993e-01 
      3431 5.69885993e-01 
      3432 5.69885993e-01 
      3433 5.69885993e-01 
      3434 5.69885993e-01 
      3435 5.69885993e-01 
      3436 5.69885993e-01 
      3437 5.69885993e-01 
      3438 5.69885993e-01 
      3439 5.69885993e-01 
      3440 5.69885993e-01 
      3441 5.69885993e-01 
      3442 5.68863551e-01 
      3443 5.68863551e-01 
      3444 5.58482645e-01 
      3445 5.58482645e-01 
      3446 5.58482645e-01 
      3447 5.58482645e-01 
      3448 5.57031336e-01 
      3449 5.57031336e-01 
      3450 5.57031336e-01 
      3451 5.57031336e-01 
      3452 5.57031336e-01 
      3453 5.57031336e-01 
      3454 5.52537656e-01 
      3455 5.52537656e-01 
      3456 5.52537656e-01 
      3457 5.52537656e-01 
      3458 5.52537656e-01 
      3459 5.52537656e-01 
      3460 5.52537656e-01 
      3461 5.52537656e-01 
      3462 5.52537656e-01 
      3463 5.52537656e-01 
      3464 5.52537656e-01 
      3465 5.52537656e-01 
      3466 5.52537656e-01 
      3467 5.52537656e-01 
      3468 5.52537656e-01 
      3469 5.52537656e-01 
      3470 5.52537656e-01 
      3471 5.52537656e-01 
      3472 5.52537656e-01 
      3473 5.52537656e-01 
      3474 5.52537656e-01 
      3475 5.52537656e-01 
      3476 5.52537656e-01 
      3477 5.52537656e-01 
      3478 5.52537656e-01 
      3479 5.52537656e-01 
      3480 5.52537656e-01 
      3481 5.52537656e-01 
      3482 5.52537656e-01 
      3483 5.52537656e-01 
      3484 5.52537656e-01 
      3485 5.52537656e-01 
      3486 5.52537656e-01 
      3487 5.52537656e-01 
      3488 5.52537656e-01 
      3489 5.52537656e-01 
      3490 5.52537656e-01 
      3491 5.52537656e-01 
      3492 5.52537656e-01 
      3493 5.52537656e-01 
      3494 5.52537656e-01 
      3495 5.52537656e-01 
      3496 5.52537656e-01 
      3497 5.52537656e-01 
      3498 5.52537656e-01 
      3499 5.52537656e-01 
      3500 5.52537656e-01 
      3501 5.52537656e-01 
      3502 5.52537656e-01 
      3503 5.52537656e-01 
      3504 5.52537656e-01 
      3505 5.52537656e-01 
      3506 5.52537656e-01 
      3507 5.52537656e-01 
      3508 5.52537656e-01 
      3509 5.52537656e-01 
      3510 5.52537656e-01 
      3511 5.41457531e-01 
      3512 5.41457531e-01 
      3513 5.41457531e-01 
      3514 5.41457531e-01 
      3515 5.41457531e-01 
      3516 5.41457531e-01 
      3517 5.41457531e-01 
      3518 5.41457531e-01 
      3519 5.41457531e-01 
      3520 5.41457531e-01 
      3521 5.41457531e-01 
      3522 5.41457531e-01 
      3523 5.41457531e-01 
      3524 5.41457531e-01 
      3525 5.41457531e-01 
      3526 5.41457531e-01 
      3527 5.41457531e-01 
      3528 5.41457531e-01 
      3529 5.41457531e-01 
      3530 5.41457531e-01 
      3531 5.41457531e-01 
      3532 5.41457531e-01 
      3533 5.41457531e-01 
      3534 5.41457531e-01 
      3535 5.41457531e-01 
      3536 5.41457531e-01 
      3537 5.41457531e-01 
      3538 5.41457531e-01 
      3539 5.41457531e-01 
      3540 5.41457531e-01 
      3541 5.41457531e-01 
      3542 5.41457531e-01 
      3543 5.41457531e-01 
      3544 5.41457531e-01 
      3545 5.41457531e-01 
      3546 5.41457531e-01 
      3547 5.41457531e-01 
      3548 5.41457531e-01 
      3549 5.41457531e-01 
      3550 5.41457531e-01 
      3551 5.41457531e-01 
      3552 5.41457531e-01 
      3553 5.41457531e-01 
      3554 5.41457531e-01 
      3555 5.41457531e-01 
      3556 5.41457531e-01 
      3557 5.41457531e-01 
      3558 5.41457531e-01 
      3559 5.41457531e-01 
      3560 5.41457531e-01 
      3561 5.41457531e-01 
      3562 5.41457531e-01 
      3563 5.41457531e-01 
      3564 5.41457531e-01 
      3565 5.41457531e-01 
      3566 5.41457531e-01 
      3567 5.41457531e-01 
      3568 5.41457531e-01 
      3569 5.41457531e-01 
      3570 5.41457531e-01 
      3571 5.41457531e-01 
      3572 5.41457531e-01 
      3573 5.41457531e-01 
      3574 5.41457531e-01 
      3575 5.41457531e-01 
      3576 5.41457531e-01 
      3577 5.41457531e-01 
      3578 5.41457531e-01 
      3579 5.41457531e-01 
      3580 5.41457531e-01 
      3581 5.41457531e-01 
      3582 5.41457531e-01 
      3583 5.41457531e-01 
      3584 5.41457531e-01 
      3585 5.41457531e-01 
      3586 5.41457531e-01 
      3587 5.41457531e-01 
      3588 5.41457531e-01 
      3589 5.41457531e-01 
      3590 5.41457531e-01 
      3591 5.41457531e-01 
      3592 5.41457531e-01 
      3593 5.41457531e-01 
      3594 5.41457531e-01 
      3595 5.41457531e-01 
      3596 5.41457531e-01 
      3597 5.41457531e-01 
      3598 5.41457531e-01 
      3599 5.41457531e-01 
      3600 5.41457531e-01 
      3601 5.41457531e-01 
      3602 5.41457531e-01 
      3603 5.41457531e-01 
      3604 5.41457531e-01 
      3605 5.41457531e-01 
      3606 5.41457531e-01 
      3607 5.41457531e-01 
      3608 5.41457531e-01 
      3609 5.41457531e-01 
      3610 5.41457531e-01 
      3611 5.41457531e-01 
      3612 5.41457531e-01 
      3613 5.41457531e-01 
      3614 5.41457531e-01 
      3615 5.41457531e-01 
      3616 5.41457531e-01 
      3617 5.41457531e-01 
      3618 5.41457531e-01 
      3619 5.41457531e-01 
      3620 5.41457531e-01 
      3621 5.41457531e-01 
      3622 5.41457531e-01 
      3623 5.41457531e-01 
      3624 5.41457531e-01 
      3625 5.41457531e-01 
      3626 5.41457531e-01 
      3627 5.41457531e-01 
      3628 5.41457531e-01 
      3629 5.41457531e-01 
      3630 5.41457531e-01 
      3631 5.41457531e-01 
      3632 5.41457531e-01 
      3633 5.41457531e-01 
      3634 5.41457531e-01 
      3635 5.41457531e-01 
      3636 5.41457531e-01 
      3637 5.41457531e-01 
      3638 5.41457531e-01 
      3639 5.41457531e-01 
      3640 5.41457531e-01 
      3641 5.41457531e-01 
      3642 5.41457531e-01 
      3643 5.41457531e-01 
      3644 5.41457531e-01 
      3645 5.41457531e-01 
      3646 5.41457531e-01 
      3647 5.41457531e-01 
      3648 5.41457531e-01 
      3649 5.41457531e-01 
      3650 5.41457531e-01 
      3651 5.41457531e-01 
      3652 5.41457531e-01 
      3653 5.41457531e-01 
      3654 5.41457531e-01 
      3655 5.41457531e-01 
      3656 5.41457531e-01 
      3657 5.41457531e-01 
      3658 5.41457531e-01 
      3659 5.41457531e-01 
      3660 5.41457531e-01 
      3661 5.41457531e-01 
      3662 5.41457531e-01 
      3663 5.41457531e-01 
      3664 5.41457531e-01 
      3665 5.41457531e-01 
      3666 5.41457531e-01 
      3667 5.41457531e-01 
      3668 5.41457531e-01 
      3669 5.41457531e-01 
      3670 5.41457531e-01 
      3671 5.41457531e-01 
      3672 5.41457531e-01 
      3673 5.41457531e-01 
      3674 5.41457531e-01 
      3675 5.41457531e-01 
      3676 5.16994552e-01 
      3677 5.16994552e-01 
      3678 5.16994552e-01 
      3679 5.16994552e-01 
      3680 5.16994552e-01 
      3681 5.16994552e-01 
      3682 5.16994552e-01 
      3683 5.16994552e-01 
      3684 5.16994552e-01 
      3685 5.16994552e-01 
      3686 5.16994552e-01 
      3687 5.16994552e-01 
      3688 5.16994552e-01 
      3689 5.16994552e-01 
      3690 5.16994552e-01 
      3691 5.16994552e-01 
      3692 5.16994552e-01 
      3693 5.16994552e-01 
      3694 5.16994552e-01 
      3695 5.16994552e-01 
      3696 5.16994552e-01 
      3697 5.16994552e-01 
      3698 5.16994552e-01 
      3699 5.16994552e-01 
      3700 5.16994552e-01 
      3701 5.16994552e-01 
      3702 5.16994552e-01 
      3703 5.16994552e-01 
      3704 5.16994552e-01 
      3705 5.16994552e-01 
      3706 5.16994552e-01 
      3707 5.16994552e-01 
      3708 5.16994552e-01 
      3709 5.16994552e-01 
      3710 5.16994552e-01 



==> broy3d_n100_ps.dat <==
         1 1.11000000e+02 
1.095728e+00 1.11000000e+02 
1.191456e+00 1.11000000e+02 
1.287185e+00 1.11000000e+02 
1.382913e+00 1.11000000e+02 
1.478641e+00 1.11000000e+02 
1.574369e+00 1.11000000e+02 
1.670098e+00 1.11000000e+02 
1.765826e+00 1.11000000e+02 
1.861554e+00 1.11000000e+02 
1.957282e+00 1.11000000e+02 
2.053011e+00 1.11000000e+02 
2.148739e+00 1.11000000e+02 
2.244467e+00 1.11000000e+02 
2.340195e+00 1.11000000e+02 
2.435924e+00 1.11000000e+02 
2.531652e+00 1.11000000e+02 
2.627380e+00 1.11000000e+02 
2.723108e+00 1.11000000e+02 
2.818836e+00 1.11000000e+02 
2.914565e+00 1.11000000e+02 
3.010293e+00 1.11000000e+02 
3.106021e+00 1.11000000e+02 
3.201749e+00 1.11000000e+02 
3.297478e+00 1.11000000e+02 
3.393206e+00 1.11000000e+02 
3.488934e+00 1.11000000e+02 
3.584662e+00 1.11000000e+02 
3.680391e+00 1.11000000e+02 
3.776119e+00 1.11000000e+02 
3.871847e+00 1.11000000e+02 
3.967575e+00 1.11000000e+02 
4.063304e+00 1.11000000e+02 
4.159032e+00 1.11000000e+02 
4.254760e+00 1.11000000e+02 
4.350488e+00 1.11000000e+02 
4.446217e+00 1.11000000e+02 
4.541945e+00 1.11000000e+02 
4.637673e+00 1.11000000e+02 
4.733401e+00 1.11000000e+02 
4.829129e+00 1.11000000e+02 
4.924858e+00 1.11000000e+02 
5.020586e+00 1.11000000e+02 
5.116314e+00 1.11000000e+02 
5.212042e+00 1.11000000e+02 
5.307771e+00 1.11000000e+02 
5.403499e+00 1.11000000e+02 
5.499227e+00 1.11000000e+02 
5.594955e+00 1.11000000e+02 
5.690684e+00 1.11000000e+02 
5.786412e+00 1.11000000e+02 
5.882140e+00 1.11000000e+02 
5.977868e+00 1.11000000e+02 
6.073597e+00 1.11000000e+02 
6.169325e+00 1.11000000e+02 
6.265053e+00 1.11000000e+02 
6.360781e+00 1.11000000e+02 
6.456509e+00 1.11000000e+02 
6.552238e+00 1.11000000e+02 
6.647966e+00 1.11000000e+02 
6.743694e+00 1.11000000e+02 
6.839422e+00 1.11000000e+02 
6.935151e+00 1.11000000e+02 
7.030879e+00 1.11000000e+02 
7.126607e+00 1.11000000e+02 
7.222335e+00 1.11000000e+02 
7.318064e+00 1.11000000e+02 
7.413792e+00 1.11000000e+02 
7.509520e+00 1.11000000e+02 
7.605248e+00 1.11000000e+02 
7.700977e+00 1.11000000e+02 
7.796705e+00 1.11000000e+02 
7.892433e+00 1.11000000e+02 
7.988161e+00 1.11000000e+02 
8.083890e+00 1.11000000e+02 
8.179618e+00 1.11000000e+02 
8.275346e+00 1.11000000e+02 
8.371074e+00 1.11000000e+02 
8.466802e+00 1.11000000e+02 
8.562531e+00 1.11000000e+02 
8.658259e+00 1.11000000e+02 
8.753987e+00 1.11000000e+02 
8.849715e+00 1.11000000e+02 
8.945444e+00 1.11000000e+02 
9.041172e+00 1.11000000e+02 
9.136900e+00 1.11000000e+02 
9.232628e+00 1.11000000e+02 
9.328357e+00 1.11000000e+02 
9.424085e+00 1.11000000e+02 
9.519813e+00 1.11000000e+02 
9.615541e+00 1.11000000e+02 
9.711270e+00 1.11000000e+02 
9.806998e+00 1.11000000e+02 
9.902726e+00 1.11000000e+02 
9.998454e+00 1.11000000e+02 
1.009418e+01 1.11000000e+02 
1.018991e+01 1.11000000e+02 
1.028564e+01 1.11000000e+02 
1.038137e+01 1.11000000e+02 
1.047710e+01 1.11000000e+02 
1.057282e+01 1.11000000e+02 
1.066855e+01 1.07717960e+02 
1.076428e+01 1.07717960e+02 
1.086001e+01 1.07717960e+02 
1.095574e+01 1.07717960e+02 
1.105146e+01 1.07717960e+02 
1.114719e+01 1.07717960e+02 
1.124292e+01 1.07717960e+02 
1.133865e+01 1.07717960e+02 
1.143438e+01 1.07717960e+02 
1.153011e+01 1.07717960e+02 
1.162583e+01 1.07717960e+02 
1.172156e+01 1.07717960e+02 
1.181729e+01 1.07717960e+02 
1.191302e+01 1.07717960e+02 
1.200875e+01 1.07717960e+02 
1.210448e+01 1.07717960e+02 
1.220020e+01 1.07717960e+02 
1.229593e+01 1.07717960e+02 
1.239166e+01 1.07717960e+02 
1.248739e+01 1.07717960e+02 
1.258312e+01 1.07717960e+02 
1.267884e+01 1.07717960e+02 
1.277457e+01 1.07717960e+02 
1.287030e+01 1.07717960e+02 
1.296603e+01 1.07717960e+02 
1.306176e+01 1.07717960e+02 
1.315749e+01 1.07717960e+02 
1.325321e+01 1.07717960e+02 
1.334894e+01 1.07717960e+02 
1.344467e+01 1.07717960e+02 
1.354040e+01 1.07717960e+02 
1.363613e+01 1.07717960e+02 
1.373186e+01 1.07717960e+02 
1.382758e+01 1.01226104e+02 
1.392331e+01 1.00155409e+02 
1.401904e+01 1.00155409e+02 
1.411477e+01 1.00155409e+02 
1.421050e+01 1.00155409e+02 
1.430622e+01 1.00155409e+02 
1.440195e+01 1.00155409e+02 
1.449768e+01 1.00155409e+02 
1.459341e+01 1.00155409e+02 
1.468914e+01 1.00155409e+02 
1.478487e+01 1.00155409e+02 
1.488059e+01 1.00155409e+02 
1.497632e+01 1.00155409e+02 
1.507205e+01 1.00155409e+02 
1.516778e+01 1.00155409e+02 
1.526351e+01 1.00155409e+02 
1.535924e+01 1.00155409e+02 
1.545496e+01 1.00155409e+02 
1.555069e+01 1.00155409e+02 
1.564642e+01 1.00155409e+02 
1.574215e+01 1.00155409e+02 
1.583788e+01 1.00155409e+02 
1.593360e+01 1.00155409e+02 
1.602933e+01 1.00155409e+02 
1.612506e+01 1.00155409e+02 
1.622079e+01 1.00155409e+02 
1.631652e+01 1.00155409e+02 
1.641225e+01 1.00155409e+02 
1.650797e+01 1.00155409e+02 
1.660370e+01 1.00155409e+02 
1.669943e+01 1.00155409e+02 
1.679516e+01 1.00155409e+02 
1.689089e+01 1.00155409e+02 
1.698662e+01 1.00155409e+02 
1.708234e+01 9.93074759e+01 
1.717807e+01 9.93074759e+01 
1.727380e+01 9.93074759e+01 
1.736953e+01 9.93074759e+01 
1.746526e+01 9.93074759e+01 
1.756098e+01 9.93074759e+01 
1.765671e+01 9.93074759e+01 
1.775244e+01 9.93074759e+01 
1.784817e+01 9.93074759e+01 
1.794390e+01 9.93074759e+01 
1.803963e+01 9.93074759e+01 
1.813535e+01 9.93074759e+01 
1.823108e+01 9.93074759e+01 
1.832681e+01 9.93074759e+01 
1.842254e+01 9.93074759e+01 
1.851827e+01 9.93074759e+01 
1.861400e+01 9.93074759e+01 
1.870972e+01 9.93074759e+01 
1.880545e+01 9.93074759e+01 
1.890118e+01 9.93074759e+01 
1.899691e+01 9.93074759e+01 
1.909264e+01 9.93074759e+01 
1.918836e+01 9.93074759e+01 
1.928409e+01 9.93074759e+01 
1.937982e+01 9.93074759e+01 
1.947555e+01 9.93074759e+01 
1.957128e+01 9.93074759e+01 
1.966701e+01 9.93074759e+01 
1.976273e+01 9.93074759e+01 
1.985846e+01 9.93074759e+01 
1.995419e+01 9.93074759e+01 
2.004992e+01 9.93074759e+01 
2.014565e+01 9.75271139e+01 
2.024138e+01 9.75271139e+01 
2.033710e+01 9.64930479e+01 
2.043283e+01 9.62461726e+01 
2.052856e+01 9.59992973e+01 
2.062429e+01 9.57524220e+01 
2.072002e+01 9.55055467e+01 
2.081574e+01 9.52586714e+01 
2.091147e+01 9.50117961e+01 
2.100720e+01 9.47649208e+01 
2.110293e+01 9.45180455e+01 
2.119866e+01 9.42711702e+01 
2.129439e+01 9.40242949e+01 
2.139011e+01 9.37774197e+01 
2.148584e+01 9.35305444e+01 
2.158157e+01 9.32836691e+01 
2.167730e+01 9.30367938e+01 
2.177303e+01 9.27899185e+01 
2.186876e+01 9.25430432e+01 
2.196448e+01 9.22961679e+01 
2.206021e+01 9.20492926e+01 
2.215594e+01 9.18024173e+01 
2.225167e+01 9.15555420e+01 
2.234740e+01 9.13086667e+01 
2.244313e+01 9.10617914e+01 
2.253885e+01 9.08149161e+01 
2.263458e+01 9.05680408e+01 
2.273031e+01 9.03211655e+01 
2.282604e+01 9.00742902e+01 
2.292177e+01 8.98274149e+01 
2.301749e+01 8.95805396e+01 
2.311322e+01 8.93336643e+01 
2.320895e+01 8.90867890e+01 
2.330468e+01 8.88874425e+01 
2.340041e+01 8.88874425e+01 
2.349614e+01 8.88874425e+01 
2.359186e+01 8.80227886e+01 
2.368759e+01 8.74060296e+01 
2.378332e+01 8.67892707e+01 
2.387905e+01 8.61725118e+01 
2.397478e+01 8.55557529e+01 
2.407051e+01 8.49389940e+01 
2.416623e+01 8.43222350e+01 
2.426196e+01 8.37054761e+01 
2.435769e+01 8.30887172e+01 
2.445342e+01 8.24719583e+01 
2.454915e+01 8.18551994e+01 
2.464487e+01 8.12384404e+01 
2.474060e+01 8.06216815e+01 
2.483633e+01 8.00049226e+01 
2.493206e+01 7.93881637e+01 
2.502779e+01 7.87714048e+01 
2.512352e+01 7.81546459e+01 
2.521924e+01 7.75378869e+01 
2.531497e+01 7.69211280e+01 
2.541070e+01 7.63043691e+01 
2.550643e+01 7.56876102e+01 
2.560216e+01 7.50708513e+01 
2.569789e+01 7.44540923e+01 
2.579361e+01 7.38373334e+01 
2.588934e+01 7.32205745e+01 
2.598507e+01 7.26038156e+01 
2.608080e+01 7.19870567e+01 
2.617653e+01 7.13702977e+01 
2.627225e+01 7.07535388e+01 
2.636798e+01 7.01367799e+01 
2.646371e+01 6.94963949e+01 
2.655944e+01 6.82881752e+01 
2.665517e+01 6.82881752e+01 
2.675090e+01 6.73334239e+01 
2.684662e+01 6.63168276e+01 
2.694235e+01 6.53002314e+01 
2.703808e+01 6.42836352e+01 
2.713381e+01 6.32670390e+01 
2.722954e+01 6.22504427e+01 
2.732527e+01 6.12338465e+01 
2.742099e+01 6.02172503e+01 
2.751672e+01 5.92006540e+01 
2.761245e+01 5.81840578e+01 
2.770818e+01 5.71674616e+01 
2.780391e+01 5.61508653e+01 
2.789963e+01 5.51342691e+01 
2.799536e+01 5.41176729e+01 
2.809109e+01 5.31010766e+01 
2.818682e+01 5.20844804e+01 
2.828255e+01 5.10678842e+01 
2.837828e+01 5.00512880e+01 
2.847400e+01 4.90346917e+01 
2.856973e+01 4.80180955e+01 
2.866546e+01 4.70014993e+01 
2.876119e+01 4.59849030e+01 
2.885692e+01 4.49683068e+01 
2.895265e+01 4.39517106e+01 
2.904837e+01 4.29351143e+01 
2.914410e+01 4.19185181e+01 
2.923983e+01 4.09019219e+01 
2.933556e+01 3.98853256e+01 
2.943129e+01 3.88687294e+01 
2.952701e+01 3.78521332e+01 
2.962274e+01 3.71391440e+01 
2.971847e+01 3.71391440e+01 
2.981420e+01 3.70078201e+01 
2.990993e+01 3.70078201e+01 
3.000566e+01 3.67381020e+01 
3.010138e+01 3.64683838e+01 
3.019711e+01 3.61986657e+01 
3.029284e+01 3.59289475e+01 
3.038857e+01 3.56592294e+01 
3.048430e+01 3.53895112e+01 
3.058003e+01 3.51197931e+01 
3.067575e+01 3.48500749e+01 
3.077148e+01 3.45803568e+01 
3.086721e+01 3.43106386e+01 
3.096294e+01 3.40409205e+01 
3.105867e+01 3.37712023e+01 
3.115439e+01 3.35014842e+01 
3.125012e+01 3.32317660e+01 
3.134585e+01 3.29620479e+01 
3.144158e+01 3.26923297e+01 
3.153731e+01 3.24226116e+01 
3.163304e+01 3.21528934e+01 
3.172876e+01 3.18831753e+01 
3.182449e+01 3.16134571e+01 
3.192022e+01 3.13437390e+01 
3.201595e+01 3.10740208e+01 
3.211168e+01 3.08043027e+01 
3.220741e+01 3.05345845e+01 
3.230313e+01 3.02648664e+01 
3.239886e+01 2.99951482e+01 
3.249459e+01 2.97254300e+01 
3.259032e+01 2.94557119e+01 
3.268605e+01 2.91859937e+01 
3.278177e+01 2.88866058e+01 
3.287750e+01 2.80043085e+01 
3.297323e+01 2.77881182e+01 
3.306896e+01 2.76817977e+01 
3.316469e+01 2.71518339e+01 
3.326042e+01 2.65957502e+01 
3.335614e+01 2.60396664e+01 
3.345187e+01 2.54835827e+01 
3.354760e+01 2.49274989e+01 
3.364333e+01 2.43714152e+01 
3.373906e+01 2.38153314e+01 
3.383479e+01 2.32592477e+01 
3.393051e+01 2.27031639e+01 
3.402624e+01 2.21470802e+01 
3.412197e+01 2.15909965e+01 
3.421770e+01 2.10349127e+01 
3.431343e+01 2.04788290e+01 
3.440915e+01 1.99227452e+01 
3.450488e+01 1.93666615e+01 
3.460061e+01 1.88105777e+01 
3.469634e+01 1.82544940e+01 
3.479207e+01 1.76984102e+01 
3.488780e+01 1.71423265e+01 
3.498352e+01 1.65862427e+01 
3.507925e+01 1.60301590e+01 
3.517498e+01 1.54740753e+01 
3.527071e+01 1.49179915e+01 
3.536644e+01 1.43619078e+01 
3.546217e+01 1.38058240e+01 
3.555789e+01 1.32497403e+01 
3.565362e+01 1.26936565e+01 
3.574935e+01 1.21375728e+01 
3.584508e+01 1.15814890e+01 
3.594081e+01 1.10254053e+01 
3.603653e+01 1.07729693e+01 
3.613226e+01 1.07729693e+01 
3.622799e+01 1.07729693e+01 
3.632372e+01 1.07558728e+01 
3.641945e+01 1.07398203e+01 
3.651518e+01 1.07237678e+01 
3.661090e+01 1.07077153e+01 
3.670663e+01 1.06916628e+01 
3.680236e+01 1.06756102e+01 
3.689809e+01 1.06595577e+01 
3.699382e+01 1.06435052e+01 
3.708955e+01 1.06274527e+01 
3.718527e+01 1.06114002e+01 
3.728100e+01 1.05953477e+01 
3.737673e+01 1.05792951e+01 
3.747246e+01 1.05632426e+01 
3.756819e+01 1.05471901e+01 
3.766391e+01 1.05311376e+01 
3.775964e+01 1.05150851e+01 
3.785537e+01 1.04990326e+01 
3.795110e+01 1.04829801e+01 
3.804683e+01 1.04669275e+01 
3.814256e+01 1.04508750e+01 
3.823828e+01 1.04348225e+01 
3.833401e+01 1.04187700e+01 
3.842974e+01 1.04027175e+01 
3.852547e+01 1.03866650e+01 
3.862120e+01 1.03706124e+01 
3.871693e+01 1.03545599e+01 
3.881265e+01 1.03385074e+01 
3.890838e+01 1.03224549e+01 
3.900411e+01 1.03064024e+01 
3.909984e+01 1.02804599e+01 
3.919557e+01 9.90352300e+00 
3.929129e+01 9.60237785e+00 
3.938702e+01 9.60237785e+00 
3.948275e+01 9.55095950e+00 
3.957848e+01 9.45007390e+00 
3.967421e+01 9.34918830e+00 
3.976994e+01 9.24830270e+00 
3.986566e+01 9.14741710e+00 
3.996139e+01 9.04653150e+00 
4.005712e+01 8.94564590e+00 
4.015285e+01 8.84476030e+00 
4.024858e+01 8.74387470e+00 
4.034431e+01 8.64298910e+00 
4.044003e+01 8.54210351e+00 
4.053576e+01 8.44121791e+00 
4.063149e+01 8.34033231e+00 
4.072722e+01 8.23944671e+00 
4.082295e+01 8.13856111e+00 
4.091867e+01 8.03767551e+00 
4.101440e+01 7.93678991e+00 
4.111013e+01 7.83590431e+00 
4.120586e+01 7.73501871e+00 
4.130159e+01 7.63413311e+00 
4.139732e+01 7.53324751e+00 
4.149304e+01 7.43236191e+00 
4.158877e+01 7.33147631e+00 
4.168450e+01 7.23059071e+00 
4.178023e+01 7.12970511e+00 
4.187596e+01 7.02881951e+00 
4.197169e+01 6.92793391e+00 
4.206741e+01 6.82704832e+00 
4.216314e+01 6.72616272e+00 
4.225887e+01 6.62527712e+00 
4.235460e+01 6.62527712e+00 
4.245033e+01 6.62527712e+00 
4.254605e+01 6.62527712e+00 
4.264178e+01 6.62527712e+00 
4.273751e+01 6.62417610e+00 
4.283324e+01 6.58041461e+00 
4.292897e+01 6.53665312e+00 
4.302470e+01 6.49289164e+00 
4.312042e+01 6.44913015e+00 
4.321615e+01 6.40536867e+00 
4.331188e+01 6.36160718e+00 
4.340761e+01 6.31784570e+00 
4.350334e+01 6.27408421e+00 
4.359907e+01 6.23032273e+00 
4.369479e+01 6.18656124e+00 
4.379052e+01 6.14279976e+00 
4.388625e+01 6.09903827e+00 
4.398198e+01 6.05527679e+00 
4.407771e+01 6.01151530e+00 
4.417343e+01 5.96775381e+00 
4.426916e+01 5.92399233e+00 
4.436489e+01 5.88023084e+00 
4.446062e+01 5.83646936e+00 
4.455635e+01 5.79270787e+00 
4.465208e+01 5.74894639e+00 
4.474780e+01 5.70518490e+00 
4.484353e+01 5.66142342e+00 
4.493926e+01 5.61766193e+00 
4.503499e+01 5.57390045e+00 
4.513072e+01 5.53013896e+00 
4.522645e+01 5.48637747e+00 
4.532217e+01 5.44261599e+00 
4.541790e+01 5.39885450e+00 
4.551363e+01 5.34100182e+00 
4.560936e+01 5.34100182e+00 
4.570509e+01 5.24968170e+00 
4.580081e+01 5.19864458e+00 
4.589654e+01 5.19864458e+00 
4.599227e+01 5.19864458e+00 
4.608800e+01 5.19864458e+00 
4.618373e+01 5.19864458e+00 
4.627946e+01 5.19864458e+00 
4.637518e+01 5.19864458e+00 
4.647091e+01 5.19864458e+00 
4.656664e+01 5.19864458e+00 
4.666237e+01 5.19864458e+00 
4.675810e+01 5.19864458e+00 
4.685383e+01 5.19864458e+00 
4.694955e+01 5.19864458e+00 
4.704528e+01 5.19864458e+00 
4.714101e+01 5.19864458e+00 
4.723674e+01 5.19864458e+00 
4.733247e+01 5.19864458e+00 
4.742819e+01 5.19864458e+00 
4.752392e+01 5.19864458e+00 
4.761965e+01 5.19864458e+00 
4.771538e+01 5.19864458e+00 
4.781111e+01 5.19864458e+00 
4.790684e+01 5.19864458e+00 
4.800256e+01 5.19864458e+00 
4.809829e+01 5.19864458e+00 
4.819402e+01 5.19864458e+00 
4.828975e+01 5.19864458e+00 
4.838548e+01 5.19864458e+00 
4.848121e+01 5.19864458e+00 
4.857693e+01 5.19864458e+00 
4.867266e+01 5.19864458e+00 
4.876839e+01 5.19864458e+00 
4.886412e+01 5.10706537e+00 
4.895985e+01 5.07074052e+00 
4.905557e+01 4.95302710e+00 
4.915130e+01 4.95302710e+00 
4.924703e+01 4.95302710e+00 
4.934276e+01 4.95302710e+00 
4.943849e+01 4.95302710e+00 
4.953422e+01 4.95302710e+00 
4.962994e+01 4.95302710e+00 
4.972567e+01 4.95302710e+00 
4.982140e+01 4.95302710e+00 
4.991713e+01 4.95302710e+00 
5.001286e+01 4.95302710e+00 
5.010859e+01 4.95302710e+00 
5.020431e+01 4.95302710e+00 
5.030004e+01 4.95302710e+00 
5.039577e+01 4.95302710e+00 
5.049150e+01 4.95302710e+00 
5.058723e+01 4.95302710e+00 
5.068295e+01 4.95302710e+00 
5.077868e+01 4.95302710e+00 
5.087441e+01 4.95302710e+00 
5.097014e+01 4.95302710e+00 
5.106587e+01 4.95302710e+00 
5.116160e+01 4.95302710e+00 
5.125732e+01 4.95302710e+00 
5.135305e+01 4.95302710e+00 
5.144878e+01 4.95302710e+00 
5.154451e+01 4.95302710e+00 
5.164024e+01 4.95302710e+00 
5.173597e+01 4.95302710e+00 
5.183169e+01 4.95302710e+00 
5.192742e+01 4.91646461e+00 
5.202315e+01 4.88444725e+00 
5.211888e+01 4.73813883e+00 
5.221461e+01 4.72516265e+00 
5.231033e+01 4.72516265e+00 
5.240606e+01 4.72516265e+00 
5.250179e+01 4.72516265e+00 
5.259752e+01 4.72516265e+00 
5.269325e+01 4.72516265e+00 
5.278898e+01 4.72516265e+00 
5.288470e+01 4.72516265e+00 
5.298043e+01 4.72516265e+00 
5.307616e+01 4.72516265e+00 
5.317189e+01 4.72516265e+00 
5.326762e+01 4.72516265e+00 
5.336335e+01 4.72516265e+00 
5.345907e+01 4.72516265e+00 
5.355480e+01 4.72516265e+00 
5.365053e+01 4.72516265e+00 
5.374626e+01 4.72516265e+00 
5.384199e+01 4.72516265e+00 
5.393771e+01 4.72516265e+00 
5.403344e+01 4.72516265e+00 
5.412917e+01 4.72516265e+00 
5.422490e+01 4.72516265e+00 
5.432063e+01 4.72516265e+00 
5.441636e+01 4.72516265e+00 
5.451208e+01 4.72516265e+00 
5.460781e+01 4.72516265e+00 
5.470354e+01 4.72516265e+00 
5.479927e+01 4.72516265e+00 
5.489500e+01 4.72516265e+00 
5.499073e+01 4.72516265e+00 
5.508645e+01 4.72516265e+00 
5.518218e+01 4.60576753e+00 
5.527791e+01 4.52686849e+00 
5.537364e+01 4.49513079e+00 
5.546937e+01 4.47791064e+00 
5.556509e+01 4.45916352e+00 
5.566082e+01 4.44041640e+00 
5.575655e+01 4.42166929e+00 
5.585228e+01 4.40292217e+00 
5.594801e+01 4.38417505e+00 
5.604374e+01 4.36542794e+00 
5.613946e+01 4.34668082e+00 
5.623519e+01 4.32793370e+00 
5.633092e+01 4.30918659e+00 
5.642665e+01 4.29043947e+00 
5.652238e+01 4.27169235e+00 
5.661811e+01 4.25294524e+00 
5.671383e+01 4.23419812e+00 
5.680956e+01 4.21545100e+00 
5.690529e+01 4.19670389e+00 
5.700102e+01 4.17795677e+00 
5.709675e+01 4.15920965e+00 
5.719247e+01 4.14046254e+00 
5.728820e+01 4.12171542e+00 
5.738393e+01 4.10296830e+00 
5.747966e+01 4.08422119e+00 
5.757539e+01 4.06547407e+00 
5.767112e+01 4.04672695e+00 
5.776684e+01 4.02797984e+00 
5.786257e+01 4.00923272e+00 
5.795830e+01 3.99048560e+00 
5.805403e+01 3.97173849e+00 
5.814976e+01 3.95299137e+00 
5.824549e+01 3.92932918e+00 
5.834121e+01 3.73302126e+00 
5.843694e+01 3.73302126e+00 
5.853267e+01 3.73302126e+00 
5.862840e+01 3.69600810e+00 
5.872413e+01 3.60881626e+00 
5.881985e+01 3.52162442e+00 
5.891558e+01 3.43443259e+00 
5.901131e+01 3.34724075e+00 
5.910704e+01 3.26004891e+00 
5.920277e+01 3.17285708e+00 
5.929850e+01 3.08566524e+00 
5.939422e+01 2.99847340e+00 
5.948995e+01 2.91128157e+00 
5.958568e+01 2.82408973e+00 
5.968141e+01 2.73689789e+00 
5.977714e+01 2.64970606e+00 
5.987287e+01 2.56251422e+00 
5.996859e+01 2.47532238e+00 
6.006432e+01 2.38813055e+00 
6.016005e+01 2.30093871e+00 
6.025578e+01 2.21374687e+00 
6.035151e+01 2.12655504e+00 
6.044723e+01 2.03936320e+00 
6.054296e+01 1.95217136e+00 
6.063869e+01 1.86497953e+00 
6.073442e+01 1.77778769e+00 
6.083015e+01 1.69059585e+00 
6.092588e+01 1.60340402e+00 
6.102160e+01 1.51621218e+00 
6.111733e+01 1.42902034e+00 
6.121306e+01 1.34182851e+00 
6.130879e+01 1.25463667e+00 
6.140452e+01 1.16744483e+00 
6.150025e+01 1.16744483e+00 
6.159597e+01 1.11153370e+00 
6.169170e+01 1.11153370e+00 
6.178743e+01 1.10063331e+00 
6.188316e+01 1.10063331e+00 
6.197889e+01 1.10063331e+00 
6.207461e+01 1.10063331e+00 
6.217034e+01 1.10063331e+00 
6.226607e+01 1.10063331e+00 
6.236180e+01 1.10063331e+00 
6.245753e+01 1.10063331e+00 
6.255326e+01 1.10063331e+00 
6.264898e+01 1.10063331e+00 
6.274471e+01 1.10063331e+00 
6.284044e+01 1.10063331e+00 
6.293617e+01 1.10063331e+00 
6.303190e+01 1.10063331e+00 
6.312763e+01 1.10063331e+00 
6.322335e+01 1.10063331e+00 
6.331908e+01 1.10063331e+00 
6.341481e+01 1.10063331e+00 
6.351054e+01 1.10063331e+00 
6.360627e+01 1.10063331e+00 
6.370199e+01 1.10063331e+00 
6.379772e+01 1.10063331e+00 
6.389345e+01 1.10063331e+00 
6.398918e+01 1.10063331e+00 
6.408491e+01 1.10063331e+00 
6.418064e+01 1.10063331e+00 
6.427636e+01 1.10063331e+00 
6.437209e+01 1.10063331e+00 
6.446782e+01 1.10063331e+00 
6.456355e+01 1.10063331e+00 
6.465928e+01 1.10063331e+00 
6.475501e+01 1.02434872e+00 
6.485073e+01 1.01714311e+00 
6.494646e+01 1.01034132e+00 
6.504219e+01 9.89538814e-01 
6.513792e+01 9.67529927e-01 
6.523365e+01 9.45521041e-01 
6.532938e+01 9.23512154e-01 
6.542510e+01 9.01503267e-01 
6.552083e+01 8.79494380e-01 
6.561656e+01 8.57485494e-01 
6.571229e+01 8.35476607e-01 
6.580802e+01 8.13467720e-01 
6.590374e+01 7.91458833e-01 
6.599947e+01 7.69449947e-01 
6.609520e+01 7.47441060e-01 
6.619093e+01 7.25432173e-01 
6.628666e+01 7.03423286e-01 
6.638239e+01 6.81414400e-01 
6.647811e+01 6.59405513e-01 
6.657384e+01 6.37396626e-01 
6.666957e+01 6.15387739e-01 
6.676530e+01 5.93378853e-01 
6.686103e+01 5.71369966e-01 
6.695676e+01 5.49361079e-01 
6.705248e+01 5.27352192e-01 
6.714821e+01 5.05343306e-01 
6.724394e+01 4.83334419e-01 
6.733967e+01 4.61325532e-01 
6.743540e+01 4.39316646e-01 
6.753112e+01 4.17307759e-01 
6.762685e+01 3.95298872e-01 
6.772258e+01 3.73289985e-01 
6.781831e+01 3.73289985e-01 
6.791404e+01 3.48648898e-01 
6.800977e+01 3.16385891e-01 
6.810549e+01 3.11818453e-01 
6.820122e+01 3.11818453e-01 
6.829695e+01 3.11818453e-01 
6.839268e+01 3.11818453e-01 
6.848841e+01 3.11818453e-01 
6.858414e+01 3.11818453e-01 
6.867986e+01 3.11818453e-01 
6.877559e+01 3.11818453e-01 
6.887132e+01 3.11818453e-01 
6.896705e+01 3.11818453e-01 
6.906278e+01 3.11818453e-01 
6.915850e+01 3.11818453e-01 
6.925423e+01 3.11818453e-01 
6.934996e+01 3.11818453e-01 
6.944569e+01 3.11818453e-01 
6.954142e+01 3.11818453e-01 
6.963715e+01 3.11818453e-01 
6.973287e+01 3.11818453e-01 
6.982860e+01 3.11818453e-01 
6.992433e+01 3.11818453e-01 
7.002006e+01 3.11818453e-01 
7.011579e+01 3.11818453e-01 
7.021152e+01 3.11818453e-01 
7.030724e+01 3.11818453e-01 
7.040297e+01 3.11818453e-01 
7.049870e+01 3.11818453e-01 
7.059443e+01 3.11818453e-01 
7.069016e+01 3.11818453e-01 
7.078588e+01 3.11818453e-01 
7.088161e+01 3.11818453e-01 
7.097734e+01 3.11818453e-01 
7.107307e+01 2.81079897e-01 
7.116880e+01 2.67129705e-01 
7.126453e+01 2.66070036e-01 
7.136025e+01 2.66070036e-01 
7.145598e+01 2.66014883e-01 
7.155171e+01 2.66014883e-01 
7.164744e+01 2.66014883e-01 
7.174317e+01 2.66014883e-01 
7.183890e+01 2.66014883e-01 
7.193462e+01 2.66014883e-01 
7.203035e+01 2.66014883e-01 
7.212608e+01 2.66014883e-01 
7.222181e+01 2.66014883e-01 
7.231754e+01 2.66014883e-01 
7.241326e+01 2.66014883e-01 
7.250899e+01 2.66014883e-01 
7.260472e+01 2.66014883e-01 
7.270045e+01 2.66014883e-01 
7.279618e+01 2.66014883e-01 
7.289191e+01 2.66014883e-01 
7.298763e+01 2.66014883e-01 
7.308336e+01 2.66014883e-01 
7.317909e+01 2.66014883e-01 
7.327482e+01 2.66014883e-01 
7.337055e+01 2.66014883e-01 
7.346628e+01 2.66014883e-01 
7.356200e+01 2.66014883e-01 
7.365773e+01 2.66014883e-01 
7.375346e+01 2.66014883e-01 
7.384919e+01 2.66014883e-01 
7.394492e+01 2.66014883e-01 
7.404064e+01 2.66014883e-01 
7.413637e+01 2.66014883e-01 
7.423210e+01 2.60676489e-01 
7.432783e+01 2.51651055e-01 
7.442356e+01 2.51651055e-01 
7.451929e+01 2.51651055e-01 
7.461501e+01 2.51651055e-01 
7.471074e+01 2.51651055e-01 
7.480647e+01 2.51651055e-01 
7.490220e+01 2.51651055e-01 
7.499793e+01 2.51651055e-01 
7.509366e+01 2.51651055e-01 
7.518938e+01 2.51651055e-01 
7.528511e+01 2.51651055e-01 
7.538084e+01 2.51651055e-01 
7.547657e+01 2.51651055e-01 
7.557230e+01 2.51651055e-01 
7.566802e+01 2.51651055e-01 
7.576375e+01 2.51651055e-01 
7.585948e+01 2.51651055e-01 
7.595521e+01 2.51651055e-01 
7.605094e+01 2.51651055e-01 
7.614667e+01 2.51651055e-01 
7.624239e+01 2.51651055e-01 
7.633812e+01 2.51651055e-01 
7.643385e+01 2.51651055e-01 
7.652958e+01 2.51651055e-01 
7.662531e+01 2.51651055e-01 
7.672104e+01 2.51651055e-01 
7.681676e+01 2.51651055e-01 
7.691249e+01 2.51651055e-01 
7.700822e+01 2.51651055e-01 
7.710395e+01 2.51651055e-01 
7.719968e+01 2.51651055e-01 
7.729540e+01 2.51651055e-01 
7.739113e+01 2.49758741e-01 
7.748686e+01 2.36016708e-01 
7.758259e+01 2.36016708e-01 
7.767832e+01 2.36016708e-01 
7.777405e+01 2.34993060e-01 
7.786977e+01 2.31785085e-01 
7.796550e+01 2.28447465e-01 
7.806123e+01 2.25109846e-01 
7.815696e+01 2.21772226e-01 
7.825269e+01 2.18434607e-01 
7.834842e+01 2.15096987e-01 
7.844414e+01 2.11759368e-01 
7.853987e+01 2.08421748e-01 
7.863560e+01 2.05084129e-01 
7.873133e+01 2.01746509e-01 
7.882706e+01 1.98408890e-01 
7.892278e+01 1.95071270e-01 
7.901851e+01 1.91733651e-01 
7.911424e+01 1.88396031e-01 
7.920997e+01 1.85058412e-01 
7.930570e+01 1.81720792e-01 
7.940143e+01 1.78383173e-01 
7.949715e+01 1.75045553e-01 
7.959288e+01 1.71707933e-01 
7.968861e+01 1.68370314e-01 
7.978434e+01 1.65032694e-01 
7.988007e+01 1.61695075e-01 
7.997580e+01 1.58357455e-01 
8.007152e+01 1.55019836e-01 
8.016725e+01 1.51682216e-01 
8.026298e+01 1.48344597e-01 
8.035871e+01 1.45006977e-01 
8.045444e+01 1.41669358e-01 
8.055016e+01 1.40585334e-01 
8.064589e+01 1.21171079e-01 
8.074162e+01 1.21171079e-01 
8.083735e+01 1.21171079e-01 
8.093308e+01 1.18112094e-01 
8.102881e+01 1.18112094e-01 
8.112453e+01 1.18112094e-01 
8.122026e+01 1.18112094e-01 
8.131599e+01 1.18112094e-01 
8.141172e+01 1.18112094e-01 
8.150745e+01 1.18112094e-01 
8.160318e+01 1.18112094e-01 
8.169890e+01 1.18112094e-01 
8.179463e+01 1.18112094e-01 
8.189036e+01 1.18112094e-01 
8.198609e+01 1.18112094e-01 
8.208182e+01 1.18112094e-01 
8.217754e+01 1.18112094e-01 
8.227327e+01 1.18112094e-01 
8.236900e+01 1.18112094e-01 
8.246473e+01 1.18112094e-01 
8.256046e+01 1.18112094e-01 
8.265619e+01 1.18112094e-01 
8.275191e+01 1.18112094e-01 
8.284764e+01 1.18112094e-01 
8.294337e+01 1.18112094e-01 
8.303910e+01 1.18112094e-01 
8.313483e+01 1.18112094e-01 
8.323056e+01 1.18112094e-01 
8.332628e+01 1.18112094e-01 
8.342201e+01 1.18112094e-01 
8.351774e+01 1.18112094e-01 
8.361347e+01 1.18112094e-01 
8.370920e+01 1.18112094e-01 
8.380492e+01 1.17634189e-01 
8.390065e+01 1.17634189e-01 
8.399638e+01 1.15811187e-01 
8.409211e+01 1.15811187e-01 
8.418784e+01 1.15623594e-01 
8.428357e+01 1.15623594e-01 
8.437929e+01 1.15623594e-01 
8.447502e+01 1.15623594e-01 
8.457075e+01 1.15623594e-01 
8.466648e+01 1.15623594e-01 
8.476221e+01 1.15623594e-01 
8.485794e+01 1.15623594e-01 
8.495366e+01 1.15623594e-01 
8.504939e+01 1.15623594e-01 
8.514512e+01 1.15623594e-01 
8.524085e+01 1.15623594e-01 
8.533658e+01 1.15623594e-01 
8.543230e+01 1.15623594e-01 
8.552803e+01 1.15623594e-01 
8.562376e+01 1.15623594e-01 
8.571949e+01 1.15623594e-01 
8.581522e+01 1.15623594e-01 
8.591095e+01 1.15623594e-01 
8.600667e+01 1.15623594e-01 
8.610240e+01 1.15623594e-01 
8.619813e+01 1.15623594e-01 
8.629386e+01 1.15623594e-01 
8.638959e+01 1.15623594e-01 
8.648532e+01 1.15623594e-01 
8.658104e+01 1.15623594e-01 
8.667677e+01 1.15623594e-01 
8.677250e+01 1.15623594e-01 
8.686823e+01 1.15623594e-01 
8.696396e+01 1.10014675e-01 
8.705968e+01 1.10014675e-01 
8.715541e+01 1.06214238e-01 
8.725114e+01 1.05646802e-01 
8.734687e+01 1.05646802e-01 
8.744260e+01 1.04436160e-01 
8.753833e+01 1.04436160e-01 
8.763405e+01 1.04436160e-01 
8.772978e+01 1.04436160e-01 
8.782551e+01 1.04436160e-01 
8.792124e+01 1.04436160e-01 
8.801697e+01 1.04436160e-01 
8.811270e+01 1.04436160e-01 
8.820842e+01 1.04436160e-01 
8.830415e+01 1.04436160e-01 
8.839988e+01 1.04436160e-01 
8.849561e+01 1.04436160e-01 
8.859134e+01 1.04436160e-01 
8.868706e+01 1.04436160e-01 
8.878279e+01 1.04436160e-01 
8.887852e+01 1.04436160e-01 
8.897425e+01 1.04436160e-01 
8.906998e+01 1.04436160e-01 
8.916571e+01 1.04436160e-01 
8.926143e+01 1.04436160e-01 
8.935716e+01 1.04436160e-01 
8.945289e+01 1.04436160e-01 
8.954862e+01 1.04436160e-01 
8.964435e+01 1.04436160e-01 
8.974008e+01 1.04436160e-01 
8.983580e+01 1.04436160e-01 
8.993153e+01 1.04436160e-01 
9.002726e+01 1.04436160e-01 
9.012299e+01 1.04436160e-01 
9.021872e+01 9.75120729e-02 
9.031444e+01 8.49832753e-02 
9.041017e+01 8.42712302e-02 
9.050590e+01 8.39538106e-02 
9.060163e+01 8.39309002e-02 
9.069736e+01 8.39309002e-02 
9.079309e+01 8.39309002e-02 
9.088881e+01 8.39309002e-02 
9.098454e+01 8.39309002e-02 
9.108027e+01 8.39309002e-02 
9.117600e+01 8.39309002e-02 
9.127173e+01 8.39309002e-02 
9.136746e+01 8.39309002e-02 
9.146318e+01 8.39309002e-02 
9.155891e+01 8.39309002e-02 
9.165464e+01 8.39309002e-02 
9.175037e+01 8.39309002e-02 
9.184610e+01 8.39309002e-02 
9.194182e+01 8.39309002e-02 
9.203755e+01 8.39309002e-02 
9.213328e+01 8.39309002e-02 
9.222901e+01 8.39309002e-02 
9.232474e+01 8.39309002e-02 
9.242047e+01 8.39309002e-02 
9.251619e+01 8.39309002e-02 
9.261192e+01 8.39309002e-02 
9.270765e+01 8.39309002e-02 
9.280338e+01 8.39309002e-02 
9.289911e+01 8.39309002e-02 
9.299484e+01 8.39309002e-02 
9.309056e+01 8.39309002e-02 
9.318629e+01 8.39309002e-02 
9.328202e+01 8.39309002e-02 
9.337775e+01 8.39309002e-02 
9.347348e+01 7.76975129e-02 
9.356920e+01 7.29480931e-02 
9.366493e+01 7.29480931e-02 
9.376066e+01 7.29480931e-02 
9.385639e+01 7.29480931e-02 
9.395212e+01 7.29480931e-02 
9.404785e+01 7.29480931e-02 
9.414357e+01 7.29480931e-02 
9.423930e+01 7.29480931e-02 
9.433503e+01 7.29480931e-02 
9.443076e+01 7.29480931e-02 
9.452649e+01 7.29480931e-02 
9.462222e+01 7.29480931e-02 
9.471794e+01 7.29480931e-02 
9.481367e+01 7.29480931e-02 
9.490940e+01 7.29480931e-02 
9.500513e+01 7.29480931e-02 
9.510086e+01 7.29480931e-02 
9.519658e+01 7.29480931e-02 
9.529231e+01 7.29480931e-02 
9.538804e+01 7.29480931e-02 
9.548377e+01 7.29480931e-02 
9.557950e+01 7.29480931e-02 
9.567523e+01 7.29480931e-02 
9.577095e+01 7.29480931e-02 
9.586668e+01 7.29480931e-02 
9.596241e+01 7.29480931e-02 
9.605814e+01 7.29480931e-02 
9.615387e+01 7.29480931e-02 
9.624960e+01 7.29480931e-02 
9.634532e+01 7.29480931e-02 
9.644105e+01 7.29480931e-02 
9.653678e+01 7.29480931e-02 
9.663251e+01 7.29480931e-02 
9.672824e+01 6.87485288e-02 
9.682396e+01 6.87485288e-02 
9.691969e+01 6.87485288e-02 
9.701542e+01 6.87485288e-02 
9.711115e+01 6.84681586e-02 
9.720688e+01 6.81877884e-02 
9.730261e+01 6.79074181e-02 
9.739833e+01 6.76270479e-02 
9.749406e+01 6.73466777e-02 
9.758979e+01 6.70663075e-02 
9.768552e+01 6.67859373e-02 
9.778125e+01 6.65055670e-02 
9.787698e+01 6.62251968e-02 
9.797270e+01 6.59448266e-02 
9.806843e+01 6.56644564e-02 
9.816416e+01 6.53840861e-02 
9.825989e+01 6.51037159e-02 
9.835562e+01 6.48233457e-02 
9.845134e+01 6.45429755e-02 
9.854707e+01 6.42626053e-02 
9.864280e+01 6.39822350e-02 
9.873853e+01 6.37018648e-02 
9.883426e+01 6.34214946e-02 
9.892999e+01 6.31411244e-02 
9.902571e+01 6.28607542e-02 
9.912144e+01 6.25803839e-02 
9.921717e+01 6.23000137e-02 
9.931290e+01 6.20196435e-02 
9.940863e+01 6.17392733e-02 
9.950436e+01 6.14589030e-02 
9.960008e+01 6.11785328e-02 
9.969581e+01 6.11785328e-02 
9.979154e+01 6.11785328e-02 
9.988727e+01 6.11785328e-02 
9.998300e+01 6.11785328e-02 
1.000787e+02 6.11785328e-02 
1.001745e+02 6.11785328e-02 
1.002702e+02 6.10026189e-02 
1.003659e+02 6.09485379e-02 
1.004616e+02 6.08944569e-02 
1.005574e+02 6.08403760e-02 
1.006531e+02 6.07862950e-02 
1.007488e+02 6.07322141e-02 
1.008446e+02 6.06781331e-02 
1.009403e+02 6.06240521e-02 
1.010360e+02 6.05699712e-02 
1.011317e+02 6.05158902e-02 
1.012275e+02 6.04618093e-02 
1.013232e+02 6.04077283e-02 
1.014189e+02 6.03536473e-02 
1.015146e+02 6.02995664e-02 
1.016104e+02 6.02454854e-02 
1.017061e+02 6.01914045e-02 
1.018018e+02 6.01373235e-02 
1.018976e+02 6.00832426e-02 
1.019933e+02 6.00291616e-02 
1.020890e+02 5.99750806e-02 
1.021847e+02 5.99209997e-02 
1.022805e+02 5.98669187e-02 
1.023762e+02 5.98128378e-02 
1.024719e+02 5.97587568e-02 
1.025677e+02 5.97046758e-02 
1.026634e+02 5.96505949e-02 
1.027591e+02 5.95965139e-02 
1.028548e+02 5.95340975e-02 
1.029506e+02 5.88843594e-02 
1.030463e+02 5.88843594e-02 
1.031420e+02 5.88843594e-02 
1.032378e+02 5.88843594e-02 
1.033335e+02 5.87441478e-02 
1.034292e+02 5.82395192e-02 
1.035249e+02 5.78084084e-02 
1.036207e+02 5.73772975e-02 
1.037164e+02 5.69461866e-02 
1.038121e+02 5.65150758e-02 
1.039079e+02 5.60839649e-02 
1.040036e+02 5.56528540e-02 
1.040993e+02 5.52217432e-02 
1.041950e+02 5.47906323e-02 
1.042908e+02 5.43595214e-02 
1.043865e+02 5.39284106e-02 
1.044822e+02 5.34972997e-02 
1.045780e+02 5.30661888e-02 
1.046737e+02 5.26350779e-02 
1.047694e+02 5.22039671e-02 
1.048651e+02 5.17728562e-02 
1.049609e+02 5.13417453e-02 
1.050566e+02 5.09106345e-02 
1.051523e+02 5.04795236e-02 
1.052480e+02 5.00484127e-02 
1.053438e+02 4.96173019e-02 
1.054395e+02 4.91861910e-02 
1.055352e+02 4.87550801e-02 
1.056310e+02 4.83239693e-02 
1.057267e+02 4.78928584e-02 
1.058224e+02 4.74617475e-02 
1.059181e+02 4.70306366e-02 
1.060139e+02 4.67813661e-02 
1.061096e+02 4.61428073e-02 
1.062053e+02 4.60148169e-02 
1.063011e+02 4.60148169e-02 
1.063968e+02 4.56196627e-02 
1.064925e+02 4.56196627e-02 
1.065882e+02 4.54874730e-02 
1.066840e+02 4.51332311e-02 
1.067797e+02 4.47701343e-02 
1.068754e+02 4.44070375e-02 
1.069712e+02 4.40439408e-02 
1.070669e+02 4.36808440e-02 
1.071626e+02 4.33177472e-02 
1.072583e+02 4.29546504e-02 
1.073541e+02 4.25915537e-02 
1.074498e+02 4.22284569e-02 
1.075455e+02 4.18653601e-02 
1.076413e+02 4.15022633e-02 
1.077370e+02 4.11391666e-02 
1.078327e+02 4.07760698e-02 
1.079284e+02 4.04129730e-02 
1.080242e+02 4.00498763e-02 
1.081199e+02 3.96867795e-02 
1.082156e+02 3.93236827e-02 
1.083114e+02 3.89605859e-02 
1.084071e+02 3.85974892e-02 
1.085028e+02 3.82343924e-02 
1.085985e+02 3.78712956e-02 
1.086943e+02 3.75081988e-02 
1.087900e+02 3.71451021e-02 
1.088857e+02 3.67820053e-02 
1.089815e+02 3.64189085e-02 
1.090772e+02 3.60558117e-02 
1.091729e+02 3.56640318e-02 
1.092686e+02 3.52068804e-02 
1.093644e+02 3.42378438e-02 
1.094601e+02 3.41302976e-02 
1.095558e+02 3.37361067e-02 
1.096515e+02 3.35028466e-02 
1.097473e+02 3.32961043e-02 
1.098430e+02 3.30297243e-02 
1.099387e+02 3.26958875e-02 
1.100345e+02 3.23620507e-02 
1.101302e+02 3.20282140e-02 
1.102259e+02 3.16943772e-02 
1.103216e+02 3.13605404e-02 
1.104174e+02 3.10267036e-02 
1.105131e+02 3.06928668e-02 
1.106088e+02 3.03590300e-02 
1.107046e+02 3.00251932e-02 
1.108003e+02 2.96913564e-02 
1.108960e+02 2.93575196e-02 
1.109917e+02 2.90236828e-02 
1.110875e+02 2.86898460e-02 
1.111832e+02 2.83560092e-02 
1.112789e+02 2.80221724e-02 
1.113747e+02 2.76883356e-02 
1.114704e+02 2.73544989e-02 
1.115661e+02 2.70206621e-02 
1.116618e+02 2.66868253e-02 
1.117576e+02 2.63529885e-02 
1.118533e+02 2.60191517e-02 
1.119490e+02 2.56853149e-02 
1.120448e+02 2.53514781e-02 
1.121405e+02 2.50176413e-02 
1.122362e+02 2.46838045e-02 
1.123319e+02 2.43499677e-02 
1.124277e+02 2.42177003e-02 
1.125234e+02 2.39735901e-02 
1.126191e+02 2.32993967e-02 
1.127149e+02 2.17431880e-02 
1.128106e+02 2.17431880e-02 
1.129063e+02 2.17431880e-02 
1.130020e+02 2.17098197e-02 
1.130978e+02 2.17098197e-02 
1.131935e+02 2.17098197e-02 
1.132892e+02 2.17098197e-02 
1.133849e+02 2.17098197e-02 
1.134807e+02 2.17098197e-02 
1.135764e+02 2.17098197e-02 
1.136721e+02 2.17098197e-02 
1.137679e+02 2.17098197e-02 
1.138636e+02 2.17098197e-02 
1.139593e+02 2.17098197e-02 
1.140550e+02 2.17098197e-02 
1.141508e+02 2.17098197e-02 
1.142465e+02 2.17098197e-02 
1.143422e+02 2.17098197e-02 
1.144380e+02 2.17098197e-02 
1.145337e+02 2.17098197e-02 
1.146294e+02 2.17098197e-02 
1.147251e+02 2.17098197e-02 
1.148209e+02 2.17098197e-02 
1.149166e+02 2.17098197e-02 
1.150123e+02 2.17098197e-02 
1.151081e+02 2.17098197e-02 
1.152038e+02 2.17098197e-02 
1.152995e+02 2.17098197e-02 
1.153952e+02 2.17098197e-02 
1.154910e+02 2.17098197e-02 
1.155867e+02 2.14464201e-02 
1.156824e+02 2.11631631e-02 
1.157782e+02 2.11631631e-02 
1.158739e+02 1.96804496e-02 
1.159696e+02 1.95420258e-02 
1.160653e+02 1.95314342e-02 
1.161611e+02 1.95314342e-02 
1.162568e+02 1.93101428e-02 
1.163525e+02 1.93101428e-02 
1.164483e+02 1.93101428e-02 
1.165440e+02 1.93101428e-02 
1.166397e+02 1.93101428e-02 
1.167354e+02 1.93101428e-02 
1.168312e+02 1.93101428e-02 
1.169269e+02 1.93101428e-02 
1.170226e+02 1.93101428e-02 
1.171184e+02 1.93101428e-02 
1.172141e+02 1.93101428e-02 
1.173098e+02 1.93101428e-02 
1.174055e+02 1.93101428e-02 
1.175013e+02 1.93101428e-02 
1.175970e+02 1.93101428e-02 
1.176927e+02 1.93101428e-02 
1.177884e+02 1.93101428e-02 
1.178842e+02 1.93101428e-02 
1.179799e+02 1.93101428e-02 
1.180756e+02 1.93101428e-02 
1.181714e+02 1.93101428e-02 
1.182671e+02 1.93101428e-02 
1.183628e+02 1.93101428e-02 
1.184585e+02 1.93101428e-02 
1.185543e+02 1.93101428e-02 
1.186500e+02 1.93101428e-02 
1.187457e+02 1.93101428e-02 
1.188415e+02 1.90544998e-02 
1.189372e+02 1.88993377e-02 
1.190329e+02 1.86202411e-02 
1.191286e+02 1.83957514e-02 
1.192244e+02 1.83957514e-02 
1.193201e+02 1.83957514e-02 
1.194158e+02 1.83600470e-02 
1.195116e+02 1.83075149e-02 
1.196073e+02 1.83010709e-02 
1.197030e+02 1.82946269e-02 
1.197987e+02 1.82881829e-02 
1.198945e+02 1.82817389e-02 
1.199902e+02 1.82752949e-02 
1.200859e+02 1.82688509e-02 
1.201817e+02 1.82624069e-02 
1.202774e+02 1.82559629e-02 
1.203731e+02 1.82495189e-02 
1.204688e+02 1.82430749e-02 
1.205646e+02 1.82366309e-02 
1.206603e+02 1.82301869e-02 
1.207560e+02 1.82237429e-02 
1.208518e+02 1.82172989e-02 
1.209475e+02 1.82108549e-02 
1.210432e+02 1.82044109e-02 
1.211389e+02 1.81979669e-02 
1.212347e+02 1.81915229e-02 
1.213304e+02 1.81850789e-02 
1.214261e+02 1.81786349e-02 
1.215218e+02 1.81721908e-02 
1.216176e+02 1.81657468e-02 
1.217133e+02 1.81593028e-02 
1.218090e+02 1.81528588e-02 
1.219048e+02 1.81464148e-02 
1.220005e+02 1.80749473e-02 
1.220962e+02 1.80749473e-02 
1.221919e+02 1.79485092e-02 
1.222877e+02 1.74941672e-02 
1.223834e+02 1.74661788e-02 
1.224791e+02 1.74599171e-02 
1.225749e+02 1.74599171e-02 
1.226706e+02 1.73715781e-02 
1.227663e+02 1.73042635e-02 
1.228620e+02 1.72369490e-02 
1.229578e+02 1.71696345e-02 
1.230535e+02 1.71023199e-02 
1.231492e+02 1.70350054e-02 
1.232450e+02 1.69676908e-02 
1.233407e+02 1.69003763e-02 
1.234364e+02 1.68330618e-02 
1.235321e+02 1.67657472e-02 
1.236279e+02 1.66984327e-02 
1.237236e+02 1.66311181e-02 
1.238193e+02 1.65638036e-02 
1.239151e+02 1.64964891e-02 
1.240108e+02 1.64291745e-02 
1.241065e+02 1.63618600e-02 
1.242022e+02 1.62945455e-02 
1.242980e+02 1.62272309e-02 
1.243937e+02 1.61599164e-02 
1.244894e+02 1.60926018e-02 
1.245852e+02 1.60252873e-02 
1.246809e+02 1.59579728e-02 
1.247766e+02 1.58906582e-02 
1.248723e+02 1.58233437e-02 
1.249681e+02 1.57560291e-02 
1.250638e+02 1.56872160e-02 
1.251595e+02 1.56872160e-02 
1.252553e+02 1.56872160e-02 
1.253510e+02 1.51579380e-02 
1.254467e+02 1.49159370e-02 
1.255424e+02 1.49159370e-02 
1.256382e+02 1.49047103e-02 
1.257339e+02 1.47462222e-02 
1.258296e+02 1.47462222e-02 
1.259253e+02 1.45953987e-02 
1.260211e+02 1.44392551e-02 
1.261168e+02 1.42831114e-02 
1.262125e+02 1.41269678e-02 
1.263083e+02 1.39708242e-02 
1.264040e+02 1.38146806e-02 
1.264997e+02 1.36585369e-02 
1.265954e+02 1.35023933e-02 
1.266912e+02 1.33462497e-02 
1.267869e+02 1.31901061e-02 
1.268826e+02 1.30339625e-02 
1.269784e+02 1.28778188e-02 
1.270741e+02 1.27216752e-02 
1.271698e+02 1.25655316e-02 
1.272655e+02 1.24093880e-02 
1.273613e+02 1.22532444e-02 
1.274570e+02 1.20971007e-02 
1.275527e+02 1.19409571e-02 
1.276485e+02 1.17848135e-02 
1.277442e+02 1.16286699e-02 
1.278399e+02 1.14725262e-02 
1.279356e+02 1.13163826e-02 
1.280314e+02 1.11602390e-02 
1.281271e+02 1.10040954e-02 
1.282228e+02 1.08479518e-02 
1.283186e+02 1.07020361e-02 
1.284143e+02 1.07020361e-02 
1.285100e+02 1.07020361e-02 
1.286057e+02 1.01332204e-02 
1.287015e+02 1.00278447e-02 
1.287972e+02 9.97968326e-03 
1.288929e+02 9.92945904e-03 
1.289887e+02 9.91548410e-03 
1.290844e+02 9.91081261e-03 
1.291801e+02 9.86556927e-03 
1.292758e+02 9.82032594e-03 
1.293716e+02 9.77508260e-03 
1.294673e+02 9.72983926e-03 
1.295630e+02 9.68459592e-03 
1.296588e+02 9.63935258e-03 
1.297545e+02 9.59410924e-03 
1.298502e+02 9.54886591e-03 
1.299459e+02 9.50362257e-03 
1.300417e+02 9.45837923e-03 
1.301374e+02 9.41313589e-03 
1.302331e+02 9.36789255e-03 
1.303288e+02 9.32264922e-03 
1.304246e+02 9.27740588e-03 
1.305203e+02 9.23216254e-03 
1.306160e+02 9.18691920e-03 
1.307118e+02 9.14167586e-03 
1.308075e+02 9.09643253e-03 
1.309032e+02 9.05118919e-03 
1.309989e+02 9.00594585e-03 
1.310947e+02 8.96070251e-03 
1.311904e+02 8.91545917e-03 
1.312861e+02 8.87021584e-03 
1.313819e+02 8.82497250e-03 
1.314776e+02 8.77972916e-03 
1.315733e+02 8.74649730e-03 
1.316690e+02 8.60297743e-03 
1.317648e+02 8.60297743e-03 
1.318605e+02 8.60297743e-03 
1.319562e+02 8.59117547e-03 
1.320520e+02 8.57608063e-03 
1.321477e+02 8.57184756e-03 
1.322434e+02 8.50223992e-03 
1.323391e+02 8.46093535e-03 
1.324349e+02 8.41963078e-03 
1.325306e+02 8.37832621e-03 
1.326263e+02 8.33702164e-03 
1.327221e+02 8.29571706e-03 
1.328178e+02 8.25441249e-03 
1.329135e+02 8.21310792e-03 
1.330092e+02 8.17180335e-03 
1.331050e+02 8.13049878e-03 
1.332007e+02 8.08919421e-03 
1.332964e+02 8.04788964e-03 
1.333922e+02 8.00658507e-03 
1.334879e+02 7.96528050e-03 
1.335836e+02 7.92397593e-03 
1.336793e+02 7.88267136e-03 
1.337751e+02 7.84136679e-03 
1.338708e+02 7.80006222e-03 
1.339665e+02 7.75875765e-03 
1.340622e+02 7.71745307e-03 
1.341580e+02 7.67614850e-03 
1.342537e+02 7.63484393e-03 
1.343494e+02 7.59353936e-03 
1.344452e+02 7.55223479e-03 
1.345409e+02 7.51093022e-03 
1.346366e+02 7.46874505e-03 
1.347323e+02 7.34133674e-03 
1.348281e+02 7.28388021e-03 
1.349238e+02 7.25241050e-03 
1.350195e+02 7.25241050e-03 
1.351153e+02 7.25241050e-03 
1.352110e+02 7.24159026e-03 
1.353067e+02 7.22055131e-03 
1.354024e+02 7.14892324e-03 
1.354982e+02 7.10104053e-03 
1.355939e+02 7.09130908e-03 
1.356896e+02 7.08157762e-03 
1.357854e+02 7.07184617e-03 
1.358811e+02 7.06211472e-03 
1.359768e+02 7.05238327e-03 
1.360725e+02 7.04265182e-03 
1.361683e+02 7.03292036e-03 
1.362640e+02 7.02318891e-03 
1.363597e+02 7.01345746e-03 
1.364555e+02 7.00372601e-03 
1.365512e+02 6.99399455e-03 
1.366469e+02 6.98426310e-03 
1.367426e+02 6.97453165e-03 
1.368384e+02 6.96480020e-03 
1.369341e+02 6.95506875e-03 
1.370298e+02 6.94533729e-03 
1.371256e+02 6.93560584e-03 
1.372213e+02 6.92587439e-03 
1.373170e+02 6.91614294e-03 
1.374127e+02 6.90641149e-03 
1.375085e+02 6.89668003e-03 
1.376042e+02 6.88694858e-03 
1.376999e+02 6.87721713e-03 
1.377957e+02 6.86748568e-03 
1.378914e+02 6.86748568e-03 
1.379871e+02 6.78728618e-03 
1.380828e+02 6.67952923e-03 
1.381786e+02 6.67952923e-03 
1.382743e+02 6.67952923e-03 
1.383700e+02 6.67649160e-03 
1.384657e+02 6.67649160e-03 
1.385615e+02 6.66997542e-03 
1.386572e+02 6.63514918e-03 
1.387529e+02 6.58363131e-03 
1.388487e+02 6.52790521e-03 
1.389444e+02 6.47217910e-03 
1.390401e+02 6.41645300e-03 
1.391358e+02 6.36072689e-03 
1.392316e+02 6.30500078e-03 
1.393273e+02 6.24927468e-03 
1.394230e+02 6.19354857e-03 
1.395188e+02 6.13782246e-03 
1.396145e+02 6.08209636e-03 
1.397102e+02 6.02637025e-03 
1.398059e+02 5.97064415e-03 
1.399017e+02 5.91491804e-03 
1.399974e+02 5.85919193e-03 
1.400931e+02 5.80346583e-03 
1.401889e+02 5.74773972e-03 
1.402846e+02 5.69201361e-03 
1.403803e+02 5.63628751e-03 
1.404760e+02 5.58056140e-03 
1.405718e+02 5.52483529e-03 
1.406675e+02 5.46910919e-03 
1.407632e+02 5.41338308e-03 
1.408590e+02 5.35765698e-03 
1.409547e+02 5.30193087e-03 
1.410504e+02 5.24175077e-03 
1.411461e+02 5.20799081e-03 
1.412419e+02 5.16770707e-03 
1.413376e+02 5.13569306e-03 
1.414333e+02 4.96099068e-03 
1.415291e+02 4.92845128e-03 
1.416248e+02 4.92845128e-03 
1.417205e+02 4.92509443e-03 
1.418162e+02 4.92509443e-03 
1.419120e+02 4.87116436e-03 
1.420077e+02 4.81723429e-03 
1.421034e+02 4.76330422e-03 
1.421991e+02 4.70937415e-03 
1.422949e+02 4.65544408e-03 
1.423906e+02 4.60151401e-03 
1.424863e+02 4.54758394e-03 
1.425821e+02 4.49365387e-03 
1.426778e+02 4.43972379e-03 
1.427735e+02 4.38579372e-03 
1.428692e+02 4.33186365e-03 
1.429650e+02 4.27793358e-03 
1.430607e+02 4.22400351e-03 
1.431564e+02 4.17007344e-03 
1.432522e+02 4.11614337e-03 
1.433479e+02 4.06221330e-03 
1.434436e+02 4.00828323e-03 
1.435393e+02 3.95435315e-03 
1.436351e+02 3.90042308e-03 
1.437308e+02 3.84649301e-03 
1.438265e+02 3.79256294e-03 
1.439223e+02 3.73863287e-03 
1.440180e+02 3.68470280e-03 
1.441137e+02 3.63077273e-03 
1.442094e+02 3.61686530e-03 
1.443052e+02 3.56124507e-03 
1.444009e+02 3.48811406e-03 
1.444966e+02 3.48811406e-03 
1.445924e+02 3.42462532e-03 
1.446881e+02 3.42460954e-03 
1.447838e+02 3.42460954e-03 
1.448795e+02 3.42460954e-03 
1.449753e+02 3.37925216e-03 
1.450710e+02 3.37925216e-03 
1.451667e+02 3.37925216e-03 
1.452625e+02 3.37925216e-03 
1.453582e+02 3.37925216e-03 
1.454539e+02 3.37925216e-03 
1.455496e+02 3.37925216e-03 
1.456454e+02 3.37925216e-03 
1.457411e+02 3.37925216e-03 
1.458368e+02 3.37925216e-03 
1.459326e+02 3.37925216e-03 
1.460283e+02 3.37925216e-03 
1.461240e+02 3.37925216e-03 
1.462197e+02 3.37925216e-03 
1.463155e+02 3.37925216e-03 
1.464112e+02 3.37925216e-03 
1.465069e+02 3.37925216e-03 
1.466026e+02 3.37925216e-03 
1.466984e+02 3.37925216e-03 
1.467941e+02 3.37925216e-03 
1.468898e+02 3.37925216e-03 
1.469856e+02 3.37925216e-03 
1.470813e+02 3.37925216e-03 
1.471770e+02 3.37925216e-03 
1.472727e+02 3.37925216e-03 
1.473685e+02 3.37925216e-03 
1.474642e+02 3.31044562e-03 
1.475599e+02 3.30959910e-03 
1.476557e+02 3.20735059e-03 
1.477514e+02 2.99794013e-03 
1.478471e+02 2.98390537e-03 
1.479428e+02 2.98390537e-03 
1.480386e+02 2.97580534e-03 
1.481343e+02 2.97580534e-03 
1.482300e+02 2.97580534e-03 
1.483258e+02 2.97580534e-03 
1.484215e+02 2.97580534e-03 
1.485172e+02 2.97580534e-03 
1.486129e+02 2.97580534e-03 
1.487087e+02 2.97580534e-03 
1.488044e+02 2.97580534e-03 
1.489001e+02 2.97580534e-03 
1.489959e+02 2.97580534e-03 
1.490916e+02 2.97580534e-03 
1.491873e+02 2.97580534e-03 
1.492830e+02 2.97580534e-03 
1.493788e+02 2.97580534e-03 
1.494745e+02 2.97580534e-03 
1.495702e+02 2.97580534e-03 
1.496660e+02 2.97580534e-03 
1.497617e+02 2.97580534e-03 
1.498574e+02 2.97580534e-03 
1.499531e+02 2.97580534e-03 
1.500489e+02 2.97580534e-03 
1.501446e+02 2.97580534e-03 
1.502403e+02 2.97580534e-03 
1.503360e+02 2.97580534e-03 
1.504318e+02 2.97580534e-03 
1.505275e+02 2.97580534e-03 
1.506232e+02 2.97580534e-03 
1.507190e+02 2.96894466e-03 
1.508147e+02 2.96894466e-03 
1.509104e+02 2.96894466e-03 
1.510061e+02 2.83433705e-03 
1.511019e+02 2.83218037e-03 
1.511976e+02 2.83218037e-03 
1.512933e+02 2.83218037e-03 
1.513891e+02 2.82657321e-03 
1.514848e+02 2.82657321e-03 
1.515805e+02 2.82657321e-03 
1.516762e+02 2.82657321e-03 
1.517720e+02 2.82657321e-03 
1.518677e+02 2.82657321e-03 
1.519634e+02 2.82657321e-03 
1.520592e+02 2.82657321e-03 
1.521549e+02 2.82657321e-03 
1.522506e+02 2.82657321e-03 
1.523463e+02 2.82657321e-03 
1.524421e+02 2.82657321e-03 
1.525378e+02 2.82657321e-03 
1.526335e+02 2.82657321e-03 
1.527293e+02 2.82657321e-03 
1.528250e+02 2.82657321e-03 
1.529207e+02 2.82657321e-03 
1.530164e+02 2.82657321e-03 
1.531122e+02 2.82657321e-03 
1.532079e+02 2.82657321e-03 
1.533036e+02 2.82657321e-03 
1.533994e+02 2.82657321e-03 
1.534951e+02 2.82657321e-03 
1.535908e+02 2.82657321e-03 
1.536865e+02 2.82657321e-03 
1.537823e+02 2.82657321e-03 
1.538780e+02 2.77365991e-03 
1.539737e+02 2.75600274e-03 
1.540695e+02 2.68505909e-03 
1.541652e+02 2.68505909e-03 
1.542609e+02 2.68505909e-03 
1.543566e+02 2.68001639e-03 
1.544524e+02 2.68001639e-03 
1.545481e+02 2.68001639e-03 
1.546438e+02 2.66945385e-03 
1.547395e+02 2.66427365e-03 
1.548353e+02 2.65909346e-03 
1.549310e+02 2.65391326e-03 
1.550267e+02 2.64873306e-03 
1.551225e+02 2.64355286e-03 
1.552182e+02 2.63837267e-03 
1.553139e+02 2.63319247e-03 
1.554096e+02 2.62801227e-03 
1.555054e+02 2.62283207e-03 
1.556011e+02 2.61765188e-03 
1.556968e+02 2.61247168e-03 
1.557926e+02 2.60729148e-03 
1.558883e+02 2.60211129e-03 
1.559840e+02 2.59693109e-03 
1.560797e+02 2.59175089e-03 
1.561755e+02 2.58657069e-03 
1.562712e+02 2.58139050e-03 
1.563669e+02 2.57621030e-03 
1.564627e+02 2.57103010e-03 
1.565584e+02 2.56584990e-03 
1.566541e+02 2.56066971e-03 
1.567498e+02 2.55548951e-03 
1.568456e+02 2.55030931e-03 
1.569413e+02 2.54512911e-03 
1.570370e+02 2.53167113e-03 
1.571328e+02 2.53167113e-03 
1.572285e+02 2.53167113e-03 
1.573242e+02 2.45888260e-03 
1.574199e+02 2.45888260e-03 
1.575157e+02 2.45535529e-03 
1.576114e+02 2.45446744e-03 
1.577071e+02 2.45446744e-03 
1.578029e+02 2.44765414e-03 
1.578986e+02 2.41500127e-03 
1.579943e+02 2.39239900e-03 
1.580900e+02 2.36979674e-03 
1.581858e+02 2.34719447e-03 
1.582815e+02 2.32459220e-03 
1.583772e+02 2.30198993e-03 
1.584729e+02 2.27938766e-03 
1.585687e+02 2.25678539e-03 
1.586644e+02 2.23418312e-03 
1.587601e+02 2.21158086e-03 
1.588559e+02 2.18897859e-03 
1.589516e+02 2.16637632e-03 
1.590473e+02 2.14377405e-03 
1.591430e+02 2.12117178e-03 
1.592388e+02 2.09856951e-03 
1.593345e+02 2.07596724e-03 
1.594302e+02 2.05336497e-03 
1.595260e+02 2.03076271e-03 
1.596217e+02 2.00816044e-03 
1.597174e+02 1.98555817e-03 
1.598131e+02 1.96295590e-03 
1.599089e+02 1.94035363e-03 
1.600046e+02 1.91775136e-03 
1.601003e+02 1.89514909e-03 
1.601961e+02 1.87582031e-03 
1.602918e+02 1.87582031e-03 
1.603875e+02 1.80183241e-03 
1.604832e+02 1.76863968e-03 
1.605790e+02 1.76863968e-03 
1.606747e+02 1.76446869e-03 
1.607704e+02 1.76446869e-03 
1.608662e+02 1.76446869e-03 
1.609619e+02 1.76030412e-03 
1.610576e+02 1.75153157e-03 
1.611533e+02 1.74144048e-03 
1.612491e+02 1.73134940e-03 
1.613448e+02 1.72125831e-03 
1.614405e+02 1.71116722e-03 
1.615363e+02 1.70107613e-03 
1.616320e+02 1.69098504e-03 
1.617277e+02 1.68089395e-03 
1.618234e+02 1.67080286e-03 
1.619192e+02 1.66071177e-03 
1.620149e+02 1.65062068e-03 
1.621106e+02 1.64052959e-03 
1.622064e+02 1.63043850e-03 
1.623021e+02 1.62034741e-03 
1.623978e+02 1.61025632e-03 
1.624935e+02 1.60016523e-03 
1.625893e+02 1.59007414e-03 
1.626850e+02 1.57998305e-03 
1.627807e+02 1.56989196e-03 
1.628764e+02 1.55980088e-03 
1.629722e+02 1.54970979e-03 
1.630679e+02 1.53961870e-03 
1.631636e+02 1.52952761e-03 
1.632594e+02 1.51943652e-03 
1.633551e+02 1.48185451e-03 
1.634508e+02 1.48185451e-03 
1.635465e+02 1.48185451e-03 
1.636423e+02 1.46945600e-03 
1.637380e+02 1.46484860e-03 
1.638337e+02 1.46130240e-03 
1.639295e+02 1.46130240e-03 
1.640252e+02 1.46130240e-03 
1.641209e+02 1.45426760e-03 
1.642166e+02 1.45426760e-03 
1.643124e+02 1.44007163e-03 
1.644081e+02 1.42587567e-03 
1.645038e+02 1.41167970e-03 
1.645996e+02 1.39748373e-03 
1.646953e+02 1.38328777e-03 
1.647910e+02 1.36909180e-03 
1.648867e+02 1.35489584e-03 
1.649825e+02 1.34069987e-03 
1.650782e+02 1.32650390e-03 
1.651739e+02 1.31230794e-03 
1.652697e+02 1.29811197e-03 
1.653654e+02 1.28391601e-03 
1.654611e+02 1.26972004e-03 
1.655568e+02 1.25552407e-03 
1.656526e+02 1.24132811e-03 
1.657483e+02 1.22713214e-03 
1.658440e+02 1.21293618e-03 
1.659398e+02 1.19874021e-03 
1.660355e+02 1.18454424e-03 
1.661312e+02 1.17034828e-03 
1.662269e+02 1.15615231e-03 
1.663227e+02 1.14195635e-03 
1.664184e+02 1.12776038e-03 
1.665141e+02 1.11356441e-03 
1.666098e+02 1.11356441e-03 
1.667056e+02 1.09804838e-03 
1.668013e+02 1.06888518e-03 
1.668970e+02 1.06888518e-03 
1.669928e+02 1.06599284e-03 
1.670885e+02 1.06599284e-03 
1.671842e+02 1.06599284e-03 
1.672799e+02 1.06599284e-03 
1.673757e+02 1.05716825e-03 
1.674714e+02 1.04767855e-03 
1.675671e+02 1.03804650e-03 
1.676629e+02 1.02841446e-03 
1.677586e+02 1.01878242e-03 
1.678543e+02 1.00915037e-03 
1.679500e+02 9.99518330e-04 
1.680458e+02 9.89886287e-04 
1.681415e+02 9.80254243e-04 
1.682372e+02 9.70622200e-04 
1.683330e+02 9.60990157e-04 
1.684287e+02 9.51358114e-04 
1.685244e+02 9.41726071e-04 
1.686201e+02 9.32094027e-04 
1.687159e+02 9.22461984e-04 
1.688116e+02 9.12829941e-04 
1.689073e+02 9.03197898e-04 
1.690031e+02 8.93565854e-04 
1.690988e+02 8.83933811e-04 
1.691945e+02 8.74301768e-04 
1.692902e+02 8.64669725e-04 
1.693860e+02 8.55037681e-04 
1.694817e+02 8.45405638e-04 
1.695774e+02 8.35773595e-04 
1.696732e+02 8.26141552e-04 
1.697689e+02 8.17658222e-04 
1.698646e+02 8.03935116e-04 
1.699603e+02 8.02243139e-04 
1.700561e+02 7.63193946e-04 
1.701518e+02 7.35793539e-04 
1.702475e+02 7.35793539e-04 
1.703433e+02 7.35793539e-04 
1.704390e+02 7.35793539e-04 
1.705347e+02 7.35793539e-04 
1.706304e+02 7.35793539e-04 
1.707262e+02 7.35793539e-04 
1.708219e+02 7.35793539e-04 
1.709176e+02 7.35793539e-04 
1.710133e+02 7.35793539e-04 
1.711091e+02 7.35793539e-04 
1.712048e+02 7.35793539e-04 
1.713005e+02 7.35793539e-04 
1.713963e+02 7.35793539e-04 
1.714920e+02 7.35793539e-04 
1.715877e+02 7.35793539e-04 
1.716834e+02 7.35793539e-04 
1.717792e+02 7.35793539e-04 
1.718749e+02 7.35793539e-04 
1.719706e+02 7.35793539e-04 
1.720664e+02 7.35793539e-04 
1.721621e+02 7.35793539e-04 
1.722578e+02 7.35793539e-04 
1.723535e+02 7.35793539e-04 
1.724493e+02 7.35793539e-04 
1.725450e+02 7.35793539e-04 
1.726407e+02 7.35793539e-04 
1.727365e+02 7.35793539e-04 
1.728322e+02 7.35793539e-04 
1.729279e+02 7.28113766e-04 
1.730236e+02 7.28113766e-04 
1.731194e+02 7.22032451e-04 
1.732151e+02 7.22032451e-04 
1.733108e+02 7.11407323e-04 
1.734066e+02 7.11407323e-04 
1.735023e+02 7.10864236e-04 
1.735980e+02 7.10191082e-04 
1.736937e+02 7.10191082e-04 
1.737895e+02 7.05029600e-04 
1.738852e+02 7.00401439e-04 
1.739809e+02 6.95773278e-04 
1.740767e+02 6.91145116e-04 
1.741724e+02 6.86516955e-04 
1.742681e+02 6.81888794e-04 
1.743638e+02 6.77260633e-04 
1.744596e+02 6.72632472e-04 
1.745553e+02 6.68004310e-04 
1.746510e+02 6.63376149e-04 
1.747467e+02 6.58747988e-04 
1.748425e+02 6.54119827e-04 
1.749382e+02 6.49491666e-04 
1.750339e+02 6.44863504e-04 
1.751297e+02 6.40235343e-04 
1.752254e+02 6.35607182e-04 
1.753211e+02 6.30979021e-04 
1.754168e+02 6.26350859e-04 
1.755126e+02 6.21722698e-04 
1.756083e+02 6.17094537e-04 
1.757040e+02 6.12466376e-04 
1.757998e+02 6.07838215e-04 
1.758955e+02 6.03210053e-04 
1.759912e+02 5.98581892e-04 
1.760869e+02 5.94505675e-04 
1.761827e+02 5.94505675e-04 
1.762784e+02 5.94505675e-04 
1.763741e+02 5.86485636e-04 
1.764699e+02 5.60836005e-04 
1.765656e+02 5.60094725e-04 
1.766613e+02 5.60094725e-04 
1.767570e+02 5.59813994e-04 
1.768528e+02 5.59813994e-04 
1.769485e+02 5.59813994e-04 
1.770442e+02 5.59813994e-04 
1.771400e+02 5.59813994e-04 
1.772357e+02 5.59813994e-04 
1.773314e+02 5.59813994e-04 
1.774271e+02 5.59813994e-04 
1.775229e+02 5.59813994e-04 
1.776186e+02 5.59813994e-04 
1.777143e+02 5.59813994e-04 
1.778101e+02 5.59813994e-04 
1.779058e+02 5.59813994e-04 
1.780015e+02 5.59813994e-04 
1.780972e+02 5.59813994e-04 
1.781930e+02 5.59813994e-04 
1.782887e+02 5.59813994e-04 
1.783844e+02 5.59813994e-04 
1.784802e+02 5.59813994e-04 
1.785759e+02 5.59813994e-04 
1.786716e+02 5.59813994e-04 
1.787673e+02 5.59813994e-04 
1.788631e+02 5.59813994e-04 
1.789588e+02 5.59813994e-04 
1.790545e+02 5.59813994e-04 
1.791502e+02 5.59813994e-04 
1.792460e+02 5.59813994e-04 
1.793417e+02 5.56393093e-04 
1.794374e+02 5.56393093e-04 
1.795332e+02 5.56393093e-04 
1.796289e+02 5.56393093e-04 
1.797246e+02 5.37490416e-04 
1.798203e+02 5.37193741e-04 
1.799161e+02 5.36922992e-04 
1.800118e+02 5.36922992e-04 
1.801075e+02 5.31701042e-04 
1.802033e+02 5.28753739e-04 
1.802990e+02 5.25719239e-04 
1.803947e+02 5.22684740e-04 
1.804904e+02 5.19650240e-04 
1.805862e+02 5.16615740e-04 
1.806819e+02 5.13581240e-04 
1.807776e+02 5.10546740e-04 
1.808734e+02 5.07512240e-04 
1.809691e+02 5.04477740e-04 
1.810648e+02 5.01443241e-04 
1.811605e+02 4.98408741e-04 
1.812563e+02 4.95374241e-04 
1.813520e+02 4.92339741e-04 
1.814477e+02 4.89305241e-04 
1.815435e+02 4.86270741e-04 
1.816392e+02 4.83236242e-04 
1.817349e+02 4.80201742e-04 
1.818306e+02 4.77167242e-04 
1.819264e+02 4.74132742e-04 
1.820221e+02 4.71098242e-04 
1.821178e+02 4.68063742e-04 
1.822136e+02 4.65029243e-04 
1.823093e+02 4.61994743e-04 
1.824050e+02 4.59465287e-04 
1.825007e+02 4.59465287e-04 
1.825965e+02 4.59342663e-04 
1.826922e+02 4.59342663e-04 
1.827879e+02 4.45338729e-04 
1.828836e+02 4.34368028e-04 
1.829794e+02 4.34282637e-04 
1.830751e+02 4.34282637e-04 
1.831708e+02 4.33994181e-04 
1.832666e+02 4.33183136e-04 
1.833623e+02 4.33183136e-04 
1.834580e+02 4.33183136e-04 
1.835537e+02 4.33183136e-04 
1.836495e+02 4.33183136e-04 
1.837452e+02 4.33183136e-04 
1.838409e+02 4.33183136e-04 
1.839367e+02 4.33183136e-04 
1.840324e+02 4.33183136e-04 
1.841281e+02 4.33183136e-04 
1.842238e+02 4.33183136e-04 
1.843196e+02 4.33183136e-04 
1.844153e+02 4.33183136e-04 
1.845110e+02 4.33183136e-04 
1.846068e+02 4.33183136e-04 
1.847025e+02 4.33183136e-04 
1.847982e+02 4.33183136e-04 
1.848939e+02 4.33183136e-04 
1.849897e+02 4.33183136e-04 
1.850854e+02 4.33183136e-04 
1.851811e+02 4.33183136e-04 
1.852769e+02 4.33183136e-04 
1.853726e+02 4.33183136e-04 
1.854683e+02 4.33183136e-04 
1.855640e+02 4.33183136e-04 
1.856598e+02 4.33183136e-04 
1.857555e+02 4.33183136e-04 
1.858512e+02 4.33183136e-04 
1.859470e+02 4.33183136e-04 
1.860427e+02 4.33183136e-04 
1.861384e+02 4.33183136e-04 
1.862341e+02 4.33183136e-04 
1.863299e+02 4.33183136e-04 
1.864256e+02 4.33112117e-04 
1.865213e+02 4.30592009e-04 
1.866171e+02 4.26644109e-04 
1.867128e+02 4.23479947e-04 
1.868085e+02 4.20315785e-04 
1.869042e+02 4.17151624e-04 
1.870000e+02 4.13987462e-04 
1.870957e+02 4.10823300e-04 
1.871914e+02 4.07659138e-04 
1.872871e+02 4.04494977e-04 
1.873829e+02 4.01330815e-04 
1.874786e+02 3.98166653e-04 
1.875743e+02 3.95002491e-04 
1.876701e+02 3.91838330e-04 
1.877658e+02 3.88674168e-04 
1.878615e+02 3.85510006e-04 
1.879572e+02 3.82345844e-04 
1.880530e+02 3.79181682e-04 
1.881487e+02 3.76017521e-04 
1.882444e+02 3.72853359e-04 
1.883402e+02 3.69689197e-04 
1.884359e+02 3.66525035e-04 
1.885316e+02 3.63360874e-04 
1.886273e+02 3.60196712e-04 
1.887231e+02 3.57032550e-04 
1.888188e+02 3.53868388e-04 
1.889145e+02 3.53868388e-04 
1.890103e+02 3.52345372e-04 
1.891060e+02 3.49240399e-04 
1.892017e+02 3.46289958e-04 
1.892974e+02 3.46289958e-04 
1.893932e+02 3.46289958e-04 
1.894889e+02 3.46188544e-04 
1.895846e+02 3.45956371e-04 
1.896804e+02 3.45620492e-04 
1.897761e+02 3.44337156e-04 
1.898718e+02 3.43002584e-04 
1.899675e+02 3.41668012e-04 
1.900633e+02 3.40333440e-04 
1.901590e+02 3.38998867e-04 
1.902547e+02 3.37664295e-04 
1.903505e+02 3.36329723e-04 
1.904462e+02 3.34995151e-04 
1.905419e+02 3.33660578e-04 
1.906376e+02 3.32326006e-04 
1.907334e+02 3.30991434e-04 
1.908291e+02 3.29656862e-04 
1.909248e+02 3.28322289e-04 
1.910205e+02 3.26987717e-04 
1.911163e+02 3.25653145e-04 
1.912120e+02 3.24318573e-04 
1.913077e+02 3.22984000e-04 
1.914035e+02 3.21649428e-04 
1.914992e+02 3.20314856e-04 
1.915949e+02 3.18980284e-04 
1.916906e+02 3.17645712e-04 
1.917864e+02 3.16311139e-04 
1.918821e+02 3.14976567e-04 
1.919778e+02 3.13795055e-04 
1.920736e+02 3.11254512e-04 
1.921693e+02 3.10958279e-04 
1.922650e+02 3.09449933e-04 
1.923607e+02 3.09290215e-04 
1.924565e+02 3.09290215e-04 
1.925522e+02 3.09290215e-04 
1.926479e+02 3.09218299e-04 
1.927437e+02 3.09218299e-04 
1.928394e+02 3.07740008e-04 
1.929351e+02 3.05004792e-04 
1.930308e+02 3.02152436e-04 
1.931266e+02 2.99300080e-04 
1.932223e+02 2.96447723e-04 
1.933180e+02 2.93595367e-04 
1.934138e+02 2.90743011e-04 
1.935095e+02 2.87890654e-04 
1.936052e+02 2.85038298e-04 
1.937009e+02 2.82185941e-04 
1.937967e+02 2.79333585e-04 
1.938924e+02 2.76481229e-04 
1.939881e+02 2.73628872e-04 
1.940839e+02 2.70776516e-04 
1.941796e+02 2.67924160e-04 
1.942753e+02 2.65071803e-04 
1.943710e+02 2.62219447e-04 
1.944668e+02 2.59367091e-04 
1.945625e+02 2.56514734e-04 
1.946582e+02 2.53662378e-04 
1.947540e+02 2.50810021e-04 
1.948497e+02 2.47957665e-04 
1.949454e+02 2.45105309e-04 
1.950411e+02 2.42252952e-04 
1.951369e+02 2.39400596e-04 
1.952326e+02 2.33486293e-04 
1.953283e+02 2.31345994e-04 
1.954240e+02 2.30654416e-04 
1.955198e+02 2.27195388e-04 
1.956155e+02 2.19046028e-04 
1.957112e+02 2.18449181e-04 
1.958070e+02 2.18449181e-04 
1.959027e+02 2.18449181e-04 
1.959984e+02 2.18366236e-04 
1.960941e+02 2.18366236e-04 
1.961899e+02 2.16962469e-04 
1.962856e+02 2.16139312e-04 
1.963813e+02 2.15316156e-04 
1.964771e+02 2.14492999e-04 
1.965728e+02 2.13669843e-04 
1.966685e+02 2.12846687e-04 
1.967642e+02 2.12023530e-04 
1.968600e+02 2.11200374e-04 
1.969557e+02 2.10377217e-04 
1.970514e+02 2.09554061e-04 
1.971472e+02 2.08730904e-04 
1.972429e+02 2.07907748e-04 
1.973386e+02 2.07084592e-04 
1.974343e+02 2.06261435e-04 
1.975301e+02 2.05438279e-04 
1.976258e+02 2.04615122e-04 
1.977215e+02 2.03791966e-04 
1.978173e+02 2.02968809e-04 
1.979130e+02 2.02145653e-04 
1.980087e+02 2.01322496e-04 
1.981044e+02 2.00499340e-04 
1.982002e+02 1.99676184e-04 
1.982959e+02 1.98853027e-04 
1.983916e+02 1.98083962e-04 
1.984874e+02 1.98083962e-04 
1.985831e+02 1.98083962e-04 
1.986788e+02 1.98083962e-04 
1.987745e+02 1.97721424e-04 
1.988703e+02 1.87817824e-04 
1.989660e+02 1.87817824e-04 
1.990617e+02 1.87813478e-04 
1.991574e+02 1.87813478e-04 
1.992532e+02 1.87787736e-04 
1.993489e+02 1.85558090e-04 
1.994446e+02 1.83241696e-04 
1.995404e+02 1.80925303e-04 
1.996361e+02 1.78608910e-04 
1.997318e+02 1.76292516e-04 
1.998275e+02 1.73976123e-04 
1.999233e+02 1.71659729e-04 
2.000190e+02 1.69343336e-04 
2.001147e+02 1.67026942e-04 
2.002105e+02 1.64710549e-04 
2.003062e+02 1.62394156e-04 
2.004019e+02 1.60077762e-04 
2.004976e+02 1.57761369e-04 
2.005934e+02 1.55444975e-04 
2.006891e+02 1.53128582e-04 
2.007848e+02 1.50812188e-04 
2.008806e+02 1.48495795e-04 
2.009763e+02 1.46179402e-04 
2.010720e+02 1.43863008e-04 
2.011677e+02 1.41546615e-04 
2.012635e+02 1.39230221e-04 
2.013592e+02 1.36913828e-04 
2.014549e+02 1.34597435e-04 
2.015507e+02 1.31905757e-04 
2.016464e+02 1.31905757e-04 
2.017421e+02 1.31905757e-04 
2.018378e+02 1.30448833e-04 
2.019336e+02 1.29050546e-04 
2.020293e+02 1.27207471e-04 
2.021250e+02 1.27188814e-04 
2.022208e+02 1.27188814e-04 
2.023165e+02 1.27144712e-04 
2.024122e+02 1.27144712e-04 
2.025079e+02 1.26722310e-04 
2.026037e+02 1.26033405e-04 
2.026994e+02 1.25344500e-04 
2.027951e+02 1.24655595e-04 
2.028909e+02 1.23966691e-04 
2.029866e+02 1.23277786e-04 
2.030823e+02 1.22588881e-04 
2.031780e+02 1.21899976e-04 
2.032738e+02 1.21211071e-04 
2.033695e+02 1.20522167e-04 
2.034652e+02 1.19833262e-04 
2.035609e+02 1.19144357e-04 
2.036567e+02 1.18455452e-04 
2.037524e+02 1.17766547e-04 
2.038481e+02 1.17077643e-04 
2.039439e+02 1.16388738e-04 
2.040396e+02 1.15699833e-04 
2.041353e+02 1.15010928e-04 
2.042310e+02 1.14322023e-04 
2.043268e+02 1.13633119e-04 
2.044225e+02 1.12944214e-04 
2.045182e+02 1.12255309e-04 
2.046140e+02 1.11566404e-04 
2.047097e+02 1.10877499e-04 
2.048054e+02 1.10877499e-04 
2.049011e+02 1.10877499e-04 
2.049969e+02 1.10877499e-04 
2.050926e+02 1.09721512e-04 
2.051883e+02 1.05420453e-04 
2.052841e+02 1.05306271e-04 
2.053798e+02 1.05306271e-04 
2.054755e+02 1.05259860e-04 
2.055712e+02 1.05259860e-04 
2.056670e+02 1.04427069e-04 
2.057627e+02 1.03781318e-04 
2.058584e+02 1.03781318e-04 
2.059542e+02 1.03781318e-04 
2.060499e+02 1.03781318e-04 
2.061456e+02 1.03781318e-04 
2.062413e+02 1.03781318e-04 
2.063371e+02 1.03781318e-04 
2.064328e+02 1.03781318e-04 
2.065285e+02 1.03781318e-04 
2.066243e+02 1.03781318e-04 
2.067200e+02 1.03781318e-04 
2.068157e+02 1.03781318e-04 
2.069114e+02 1.03781318e-04 
2.070072e+02 1.03781318e-04 
2.071029e+02 1.03781318e-04 
2.071986e+02 1.03781318e-04 
2.072943e+02 1.03781318e-04 
2.073901e+02 1.03781318e-04 
2.074858e+02 1.03781318e-04 
2.075815e+02 1.03781318e-04 
2.076773e+02 1.03781318e-04 
2.077730e+02 1.03781318e-04 
2.078687e+02 1.03781318e-04 
2.079644e+02 1.03781318e-04 
2.080602e+02 1.03769058e-04 
2.081559e+02 1.03699565e-04 
2.082516e+02 1.02970385e-04 
2.083474e+02 1.02970385e-04 
2.084431e+02 1.01836821e-04 
2.085388e+02 1.01793201e-04 
2.086345e+02 1.01778763e-04 
2.087303e+02 1.01652714e-04 
2.088260e+02 1.01652714e-04 
2.089217e+02 9.94333082e-05 
2.090175e+02 9.91837697e-05 
2.091132e+02 9.89342311e-05 
2.092089e+02 9.86846926e-05 
2.093046e+02 9.84351540e-05 
2.094004e+02 9.81856155e-05 
2.094961e+02 9.79360770e-05 
2.095918e+02 9.76865384e-05 
2.096876e+02 9.74369999e-05 
2.097833e+02 9.71874613e-05 
2.098790e+02 9.69379228e-05 
2.099747e+02 9.66883843e-05 
2.100705e+02 9.64388457e-05 
2.101662e+02 9.61893072e-05 
2.102619e+02 9.59397686e-05 
2.103577e+02 9.56902301e-05 
2.104534e+02 9.54406916e-05 
2.105491e+02 9.51911530e-05 
2.106448e+02 9.49416145e-05 
2.107406e+02 9.46920759e-05 
2.108363e+02 9.44425374e-05 
2.109320e+02 9.41929989e-05 
2.110278e+02 9.39434603e-05 
2.111235e+02 9.39434603e-05 
2.112192e+02 9.38560714e-05 
2.113149e+02 9.38442682e-05 
2.114107e+02 9.36158432e-05 
2.115064e+02 9.29753648e-05 
2.116021e+02 9.10315843e-05 
2.116978e+02 9.10315843e-05 
2.117936e+02 9.10315843e-05 
2.118893e+02 9.10315843e-05 
2.119850e+02 9.06037859e-05 
2.120808e+02 9.06037859e-05 
2.121765e+02 9.06037859e-05 
2.122722e+02 9.06037859e-05 
2.123679e+02 9.06037859e-05 
2.124637e+02 9.06037859e-05 
2.125594e+02 9.06037859e-05 
2.126551e+02 9.06037859e-05 
2.127509e+02 9.06037859e-05 
2.128466e+02 9.06037859e-05 
2.129423e+02 9.06037859e-05 
2.130380e+02 9.06037859e-05 
2.131338e+02 9.06037859e-05 
2.132295e+02 9.06037859e-05 
2.133252e+02 9.06037859e-05 
2.134210e+02 9.06037859e-05 
2.135167e+02 9.06037859e-05 
2.136124e+02 9.06037859e-05 
2.137081e+02 9.06037859e-05 
2.138039e+02 9.06037859e-05 
2.138996e+02 9.06037859e-05 
2.139953e+02 9.06037859e-05 
2.140911e+02 9.06037859e-05 
2.141868e+02 9.06037859e-05 
2.142825e+02 9.06037859e-05 
2.143782e+02 9.00378622e-05 
2.144740e+02 8.99146022e-05 
2.145697e+02 8.96906374e-05 
2.146654e+02 8.96906374e-05 
2.147612e+02 8.96906374e-05 
2.148569e+02 8.96906374e-05 
2.149526e+02 8.96819558e-05 
2.150483e+02 8.96819558e-05 
2.151441e+02 8.96417627e-05 
2.152398e+02 8.95651206e-05 
2.153355e+02 8.95651206e-05 
2.154313e+02 8.81381365e-05 
2.155270e+02 8.67111524e-05 
2.156227e+02 8.52841682e-05 
2.157184e+02 8.38571841e-05 
2.158142e+02 8.24302000e-05 
2.159099e+02 8.10032158e-05 
2.160056e+02 7.95762317e-05 
2.161013e+02 7.81492476e-05 
2.161971e+02 7.67222634e-05 
2.162928e+02 7.52952793e-05 
2.163885e+02 7.38682952e-05 
2.164843e+02 7.24413110e-05 
2.165800e+02 7.10143269e-05 
2.166757e+02 6.95873428e-05 
2.167714e+02 6.81603586e-05 
2.168672e+02 6.67333745e-05 
2.169629e+02 6.53063904e-05 
2.170586e+02 6.38794062e-05 
2.171544e+02 6.24524221e-05 
2.172501e+02 6.10254380e-05 
2.173458e+02 5.95984538e-05 
2.174415e+02 5.81714697e-05 
2.175373e+02 5.79642342e-05 
2.176330e+02 5.78465323e-05 
2.177287e+02 5.77277550e-05 
2.178245e+02 5.70807821e-05 
2.179202e+02 5.62367323e-05 
2.180159e+02 5.62367323e-05 
2.181116e+02 5.62367323e-05 
2.182074e+02 5.62367323e-05 
2.183031e+02 5.61251236e-05 
2.183988e+02 5.59693349e-05 
2.184946e+02 5.59693349e-05 
2.185903e+02 5.59693349e-05 
2.186860e+02 5.59693349e-05 
2.187817e+02 5.59693349e-05 
2.188775e+02 5.59693349e-05 
2.189732e+02 5.59693349e-05 
2.190689e+02 5.59693349e-05 
2.191647e+02 5.59693349e-05 
2.192604e+02 5.59693349e-05 
2.193561e+02 5.59693349e-05 
2.194518e+02 5.59693349e-05 
2.195476e+02 5.59693349e-05 
2.196433e+02 5.59693349e-05 
2.197390e+02 5.59693349e-05 
2.198347e+02 5.59693349e-05 
2.199305e+02 5.59693349e-05 
2.200262e+02 5.59693349e-05 
2.201219e+02 5.59693349e-05 
2.202177e+02 5.59693349e-05 
2.203134e+02 5.59693349e-05 
2.204091e+02 5.59693349e-05 
2.205048e+02 5.59693349e-05 
2.206006e+02 5.59693349e-05 
2.206963e+02 5.47641193e-05 
2.207920e+02 5.46057802e-05 
2.208878e+02 5.45619656e-05 
2.209835e+02 5.45619656e-05 
2.210792e+02 5.45619656e-05 
2.211749e+02 5.45619656e-05 
2.212707e+02 5.45619656e-05 
2.213664e+02 5.45569181e-05 
2.214621e+02 5.45471142e-05 
2.215579e+02 5.45471142e-05 
2.216536e+02 5.44327847e-05 
2.217493e+02 5.30812728e-05 
2.218450e+02 5.17100779e-05 
2.219408e+02 5.03388831e-05 
2.220365e+02 4.89676882e-05 
2.221322e+02 4.75964933e-05 
2.222280e+02 4.62252984e-05 
2.223237e+02 4.48541035e-05 
2.224194e+02 4.34829087e-05 
2.225151e+02 4.21117138e-05 
2.226109e+02 4.07405189e-05 
2.227066e+02 3.93693240e-05 
2.228023e+02 3.79981291e-05 
2.228981e+02 3.66269343e-05 
2.229938e+02 3.52557394e-05 
2.230895e+02 3.38845445e-05 
2.231852e+02 3.25133496e-05 
2.232810e+02 3.11421547e-05 
2.233767e+02 2.97709599e-05 
2.234724e+02 2.83997650e-05 
2.235682e+02 2.70285701e-05 
2.236639e+02 2.56573752e-05 
2.237596e+02 2.42861803e-05 
2.238553e+02 2.37919006e-05 
2.239511e+02 2.33230804e-05 
2.240468e+02 2.33230804e-05 
2.241425e+02 2.31539418e-05 
2.242382e+02 2.16955445e-05 
2.243340e+02 2.06899541e-05 
2.244297e+02 2.05940138e-05 
2.245254e+02 2.05940138e-05 
2.246212e+02 2.05940138e-05 
2.247169e+02 2.05940138e-05 
2.248126e+02 2.05940138e-05 
2.249083e+02 2.05940138e-05 
2.250041e+02 2.05398718e-05 
2.250998e+02 2.04857298e-05 
2.251955e+02 2.04315878e-05 
2.252913e+02 2.03774458e-05 
2.253870e+02 2.03233038e-05 
2.254827e+02 2.02691618e-05 
2.255784e+02 2.02150198e-05 
2.256742e+02 2.01608777e-05 
2.257699e+02 2.01067357e-05 
2.258656e+02 2.00525937e-05 
2.259614e+02 1.99984517e-05 
2.260571e+02 1.99443097e-05 
2.261528e+02 1.98901677e-05 
2.262485e+02 1.98360257e-05 
2.263443e+02 1.97818837e-05 
2.264400e+02 1.97277417e-05 
2.265357e+02 1.96735997e-05 
2.266315e+02 1.96194577e-05 
2.267272e+02 1.95653157e-05 
2.268229e+02 1.95111737e-05 
2.269186e+02 1.94570316e-05 
2.270144e+02 1.93835360e-05 
2.271101e+02 1.82283747e-05 
2.272058e+02 1.80546002e-05 
2.273016e+02 1.80546002e-05 
2.273973e+02 1.80546002e-05 
2.274930e+02 1.77249417e-05 
2.275887e+02 1.72642394e-05 
2.276845e+02 1.72642394e-05 
2.277802e+02 1.72642394e-05 
2.278759e+02 1.72642394e-05 
2.279716e+02 1.72488291e-05 
2.280674e+02 1.71390773e-05 
2.281631e+02 1.69132039e-05 
2.282588e+02 1.66873306e-05 
2.283546e+02 1.64614572e-05 
2.284503e+02 1.62355839e-05 
2.285460e+02 1.60097105e-05 
2.286417e+02 1.57838372e-05 
2.287375e+02 1.55579638e-05 
2.288332e+02 1.53320905e-05 
2.289289e+02 1.51062171e-05 
2.290247e+02 1.48803438e-05 
2.291204e+02 1.46544704e-05 
2.292161e+02 1.44285971e-05 
2.293118e+02 1.42027237e-05 
2.294076e+02 1.39768504e-05 
2.295033e+02 1.37509770e-05 
2.295990e+02 1.35251037e-05 
2.296948e+02 1.32992303e-05 
2.297905e+02 1.30733570e-05 
2.298862e+02 1.28474837e-05 
2.299819e+02 1.26216103e-05 
2.300777e+02 1.23957370e-05 
2.301734e+02 1.23193106e-05 
2.302691e+02 1.20865458e-05 
2.303649e+02 1.20473504e-05 
2.304606e+02 1.20473504e-05 
2.305563e+02 1.20473504e-05 
2.306520e+02 1.19358937e-05 
2.307478e+02 1.18561756e-05 
2.308435e+02 1.18561756e-05 
2.309392e+02 1.18561756e-05 
2.310350e+02 1.18561756e-05 
2.311307e+02 1.18466911e-05 
2.312264e+02 1.18466911e-05 
2.313221e+02 1.16862493e-05 
2.314179e+02 1.15349333e-05 
2.315136e+02 1.13836173e-05 
2.316093e+02 1.12323014e-05 
2.317051e+02 1.10809854e-05 
2.318008e+02 1.09296694e-05 
2.318965e+02 1.07783534e-05 
2.319922e+02 1.06270374e-05 
2.320880e+02 1.04757215e-05 
2.321837e+02 1.03244055e-05 
2.322794e+02 1.01730895e-05 
2.323751e+02 1.00217735e-05 
2.324709e+02 9.87045753e-06 
2.325666e+02 9.71914155e-06 
2.326623e+02 9.56782557e-06 
2.327581e+02 9.41650959e-06 
2.328538e+02 9.26519361e-06 
2.329495e+02 9.11387763e-06 
2.330452e+02 8.96256165e-06 
2.331410e+02 8.81124567e-06 
2.332367e+02 8.65992969e-06 
2.333324e+02 8.50861371e-06 
2.334282e+02 8.10539520e-06 
2.335239e+02 8.10539520e-06 
2.336196e+02 8.02999350e-06 
2.337153e+02 8.02999350e-06 
2.338111e+02 8.02999350e-06 
2.339068e+02 7.87028966e-06 
2.340025e+02 7.82472738e-06 
2.340983e+02 7.82472738e-06 
2.341940e+02 7.81239374e-06 
2.342897e+02 7.77983191e-06 
2.343854e+02 7.68590901e-06 
2.344812e+02 7.56347143e-06 
2.345769e+02 7.56347143e-06 
2.346726e+02 7.56347143e-06 
2.347684e+02 7.56347143e-06 
2.348641e+02 7.56347143e-06 
2.349598e+02 7.56347143e-06 
2.350555e+02 7.56347143e-06 
2.351513e+02 7.56347143e-06 
2.352470e+02 7.56347143e-06 
2.353427e+02 7.56347143e-06 
2.354385e+02 7.56347143e-06 
2.355342e+02 7.56347143e-06 
2.356299e+02 7.56347143e-06 
2.357256e+02 7.56347143e-06 
2.358214e+02 7.56347143e-06 
2.359171e+02 7.56347143e-06 
2.360128e+02 7.56347143e-06 
2.361085e+02 7.56347143e-06 
2.362043e+02 7.56347143e-06 
2.363000e+02 7.56347143e-06 
2.363957e+02 7.56347143e-06 
2.364915e+02 7.56347143e-06 
2.365872e+02 7.56347143e-06 
2.366829e+02 7.35200259e-06 
2.367786e+02 7.35200259e-06 
2.368744e+02 7.29192849e-06 
2.369701e+02 7.28597543e-06 
2.370658e+02 7.28597543e-06 
2.371616e+02 7.28597543e-06 
2.372573e+02 7.28597543e-06 
2.373530e+02 7.27949003e-06 
2.374487e+02 7.26469030e-06 
2.375445e+02 7.26469030e-06 
2.376402e+02 7.26469030e-06 
2.377359e+02 7.26469030e-06 
2.378317e+02 7.26469030e-06 
2.379274e+02 7.26469030e-06 
2.380231e+02 7.26469030e-06 
2.381188e+02 7.26469030e-06 
2.382146e+02 7.26469030e-06 
2.383103e+02 7.26469030e-06 
2.384060e+02 7.26469030e-06 
2.385018e+02 7.26469030e-06 
2.385975e+02 7.26469030e-06 
2.386932e+02 7.26469030e-06 
2.387889e+02 7.26469030e-06 
2.388847e+02 7.26469030e-06 
2.389804e+02 7.26469030e-06 
2.390761e+02 7.26469030e-06 
2.391719e+02 7.26469030e-06 
2.392676e+02 7.26469030e-06 
2.393633e+02 7.26469030e-06 
2.394590e+02 7.26469030e-06 
2.395548e+02 7.26469030e-06 
2.396505e+02 7.26469030e-06 
2.397462e+02 7.26469030e-06 
2.398420e+02 7.26469030e-06 
2.399377e+02 7.26469030e-06 
2.400334e+02 7.24929952e-06 
2.401291e+02 7.24895775e-06 
2.402249e+02 7.24895775e-06 
2.403206e+02 7.24895775e-06 
2.404163e+02 7.24890938e-06 
2.405120e+02 7.24890938e-06 
2.406078e+02 7.21130307e-06 
2.407035e+02 7.08179066e-06 
2.407992e+02 7.08179066e-06 
2.408950e+02 7.08179066e-06 
2.409907e+02 7.08179066e-06 
2.410864e+02 7.08179066e-06 
2.411821e+02 7.08179066e-06 
2.412779e+02 7.08179066e-06 
2.413736e+02 7.08179066e-06 
2.414693e+02 7.08179066e-06 
2.415651e+02 7.08179066e-06 
2.416608e+02 7.08179066e-06 
2.417565e+02 7.08179066e-06 
2.418522e+02 7.08179066e-06 
2.419480e+02 7.08179066e-06 
2.420437e+02 7.08179066e-06 
2.421394e+02 7.08179066e-06 
2.422352e+02 7.08179066e-06 
2.423309e+02 7.08179066e-06 
2.424266e+02 7.08179066e-06 
2.425223e+02 7.08179066e-06 
2.426181e+02 7.08179066e-06 
2.427138e+02 7.08179066e-06 
2.428095e+02 7.08179066e-06 
2.429053e+02 7.08179066e-06 
2.430010e+02 7.00981258e-06 
2.430967e+02 7.00218274e-06 
2.431924e+02 6.96838781e-06 
2.432882e+02 6.87502499e-06 
2.433839e+02 6.87502499e-06 
2.434796e+02 6.87502499e-06 
2.435754e+02 6.87294279e-06 
2.436711e+02 6.86226729e-06 
2.437668e+02 6.86226729e-06 
2.438625e+02 6.86226729e-06 
2.439583e+02 6.84371552e-06 
2.440540e+02 6.82231870e-06 
2.441497e+02 6.80092189e-06 
2.442454e+02 6.77952507e-06 
2.443412e+02 6.75812826e-06 
2.444369e+02 6.73673144e-06 
2.445326e+02 6.71533463e-06 
2.446284e+02 6.69393781e-06 
2.447241e+02 6.67254099e-06 
2.448198e+02 6.65114418e-06 
2.449155e+02 6.62974736e-06 
2.450113e+02 6.60835055e-06 
2.451070e+02 6.58695373e-06 
2.452027e+02 6.56555691e-06 
2.452985e+02 6.54416010e-06 
2.453942e+02 6.52276328e-06 
2.454899e+02 6.50136647e-06 
2.455856e+02 6.47996965e-06 
2.456814e+02 6.45857284e-06 
2.457771e+02 6.43717602e-06 
2.458728e+02 6.41577920e-06 
2.459686e+02 6.39438239e-06 
2.460643e+02 6.37172083e-06 
2.461600e+02 6.37172083e-06 
2.462557e+02 6.29514738e-06 
2.463515e+02 6.28492268e-06 
2.464472e+02 6.27549832e-06 
2.465429e+02 6.08761327e-06 
2.466387e+02 6.04871006e-06 
2.467344e+02 6.04871006e-06 
2.468301e+02 6.04871006e-06 
2.469258e+02 6.03935385e-06 
2.470216e+02 6.02735366e-06 
2.471173e+02 5.96231016e-06 
2.472130e+02 5.91447948e-06 
2.473088e+02 5.86664881e-06 
2.474045e+02 5.81881813e-06 
2.475002e+02 5.77098746e-06 
2.475959e+02 5.72315678e-06 
2.476917e+02 5.67532611e-06 
2.477874e+02 5.62749543e-06 
2.478831e+02 5.57966476e-06 
2.479789e+02 5.53183408e-06 
2.480746e+02 5.48400341e-06 
2.481703e+02 5.43617273e-06 
2.482660e+02 5.38834206e-06 
2.483618e+02 5.34051138e-06 
2.484575e+02 5.29268071e-06 
2.485532e+02 5.24485003e-06 
2.486489e+02 5.19701936e-06 
2.487447e+02 5.14918868e-06 
2.488404e+02 5.10135801e-06 
2.489361e+02 5.05352733e-06 
2.490319e+02 5.00569666e-06 
2.491276e+02 4.95786598e-06 
2.492233e+02 4.93062265e-06 
2.493190e+02 4.75432400e-06 
2.494148e+02 4.74694776e-06 
2.495105e+02 4.71658356e-06 
2.496062e+02 4.69937199e-06 
2.497020e+02 4.67520802e-06 
2.497977e+02 4.66487561e-06 
2.498934e+02 4.66198624e-06 
2.499891e+02 4.66198624e-06 
2.500849e+02 4.66198624e-06 
2.501806e+02 4.64716387e-06 
2.502763e+02 4.64599633e-06 
2.503721e+02 4.59421049e-06 
2.504678e+02 4.55598381e-06 
2.505635e+02 4.51775714e-06 
2.506592e+02 4.47953046e-06 
2.507550e+02 4.44130378e-06 
2.508507e+02 4.40307710e-06 
2.509464e+02 4.36485043e-06 
2.510422e+02 4.32662375e-06 
2.511379e+02 4.28839707e-06 
2.512336e+02 4.25017039e-06 
2.513293e+02 4.21194372e-06 
2.514251e+02 4.17371704e-06 
2.515208e+02 4.13549036e-06 
2.516165e+02 4.09726368e-06 
2.517123e+02 4.05903700e-06 
2.518080e+02 4.02081033e-06 
2.519037e+02 3.98258365e-06 
2.519994e+02 3.94435697e-06 
2.520952e+02 3.90613029e-06 
2.521909e+02 3.86790362e-06 
2.522866e+02 3.82967694e-06 
2.523823e+02 3.78983098e-06 
2.524781e+02 3.70949583e-06 
2.525738e+02 3.64263185e-06 
2.526695e+02 3.63625333e-06 
2.527653e+02 3.63302176e-06 
2.528610e+02 3.60256954e-06 
2.529567e+02 3.57229573e-06 
2.530524e+02 3.57070819e-06 
2.531482e+02 3.57070819e-06 
2.532439e+02 3.57070819e-06 
2.533396e+02 3.57070819e-06 
2.534354e+02 3.57070819e-06 
2.535311e+02 3.53558808e-06 
2.536268e+02 3.50457008e-06 
2.537225e+02 3.47183235e-06 
2.538183e+02 3.43909463e-06 
2.539140e+02 3.40635691e-06 
2.540097e+02 3.37361919e-06 
2.541055e+02 3.34088147e-06 
2.542012e+02 3.30814374e-06 
2.542969e+02 3.27540602e-06 
2.543926e+02 3.24266830e-06 
2.544884e+02 3.20993058e-06 
2.545841e+02 3.17719286e-06 
2.546798e+02 3.14445513e-06 
2.547756e+02 3.11171741e-06 
2.548713e+02 3.07897969e-06 
2.549670e+02 3.04624197e-06 
2.550627e+02 3.01350425e-06 
2.551585e+02 2.98076652e-06 
2.552542e+02 2.94802880e-06 
2.553499e+02 2.91529108e-06 
2.554457e+02 2.88255336e-06 
2.555414e+02 2.84981564e-06 
2.556371e+02 2.83037196e-06 
2.557328e+02 2.81795025e-06 
2.558286e+02 2.80302193e-06 
2.559243e+02 2.80302193e-06 
2.560200e+02 2.80302193e-06 
2.561158e+02 2.74033138e-06 
2.562115e+02 2.68981321e-06 
2.563072e+02 2.68981321e-06 
2.564029e+02 2.68812897e-06 
2.564987e+02 2.68812897e-06 
2.565944e+02 2.68812897e-06 
2.566901e+02 2.68250650e-06 
2.567858e+02 2.65871801e-06 
2.568816e+02 2.63492952e-06 
2.569773e+02 2.61114104e-06 
2.570730e+02 2.58735255e-06 
2.571688e+02 2.56356406e-06 
2.572645e+02 2.53977558e-06 
2.573602e+02 2.51598709e-06 
2.574559e+02 2.49219860e-06 
2.575517e+02 2.46841012e-06 
2.576474e+02 2.44462163e-06 
2.577431e+02 2.42083314e-06 
2.578389e+02 2.39704466e-06 
2.579346e+02 2.37325617e-06 
2.580303e+02 2.34946768e-06 
2.581260e+02 2.32567920e-06 
2.582218e+02 2.30189071e-06 
2.583175e+02 2.27810222e-06 
2.584132e+02 2.25431373e-06 
2.585090e+02 2.23052525e-06 
2.586047e+02 2.20673676e-06 
2.587004e+02 2.18294827e-06 
2.587961e+02 2.13118951e-06 
2.588919e+02 2.08936765e-06 
2.589876e+02 2.08925363e-06 
2.590833e+02 2.08224826e-06 
2.591791e+02 2.08224826e-06 
2.592748e+02 2.05167012e-06 
2.593705e+02 2.05167012e-06 
2.594662e+02 2.05167012e-06 
2.595620e+02 2.05167012e-06 
2.596577e+02 2.05167012e-06 
2.597534e+02 2.05167012e-06 
2.598492e+02 2.05167012e-06 
2.599449e+02 2.02010316e-06 
2.600406e+02 1.99819553e-06 
2.601363e+02 1.97628790e-06 
2.602321e+02 1.95438027e-06 
2.603278e+02 1.93247264e-06 
2.604235e+02 1.91056501e-06 
2.605192e+02 1.88865738e-06 
2.606150e+02 1.86674975e-06 
2.607107e+02 1.84484212e-06 
2.608064e+02 1.82293449e-06 
2.609022e+02 1.80102686e-06 
2.609979e+02 1.77911923e-06 
2.610936e+02 1.75721160e-06 
2.611893e+02 1.73530397e-06 
2.612851e+02 1.71339634e-06 
2.613808e+02 1.69148871e-06 
2.614765e+02 1.66958108e-06 
2.615723e+02 1.64767345e-06 
2.616680e+02 1.62576582e-06 
2.617637e+02 1.60385819e-06 
2.618594e+02 1.58195056e-06 
2.619552e+02 1.55888935e-06 
2.620509e+02 1.53869526e-06 
2.621466e+02 1.53869526e-06 
2.622424e+02 1.53869526e-06 
2.623381e+02 1.53869526e-06 
2.624338e+02 1.53869526e-06 
2.625295e+02 1.51736935e-06 
2.626253e+02 1.51736935e-06 
2.627210e+02 1.51736935e-06 
2.628167e+02 1.51736935e-06 
2.629125e+02 1.51547626e-06 
2.630082e+02 1.51372287e-06 
2.631039e+02 1.51372287e-06 
2.631996e+02 1.51372287e-06 
2.632954e+02 1.51358511e-06 
2.633911e+02 1.51344735e-06 
2.634868e+02 1.51330958e-06 
2.635826e+02 1.51317182e-06 
2.636783e+02 1.51303406e-06 
2.637740e+02 1.51289630e-06 
2.638697e+02 1.51275853e-06 
2.639655e+02 1.51262077e-06 
2.640612e+02 1.51248301e-06 
2.641569e+02 1.51234525e-06 
2.642527e+02 1.51220748e-06 
2.643484e+02 1.51206972e-06 
2.644441e+02 1.51193196e-06 
2.645398e+02 1.51179420e-06 
2.646356e+02 1.51165643e-06 
2.647313e+02 1.51151867e-06 
2.648270e+02 1.51138091e-06 
2.649227e+02 1.51124315e-06 
2.650185e+02 1.51110538e-06 
2.651142e+02 1.51096762e-06 
2.652099e+02 1.51096762e-06 
2.653057e+02 1.51096762e-06 
2.654014e+02 1.51096762e-06 
2.654971e+02 1.48869019e-06 
2.655928e+02 1.48513421e-06 
2.656886e+02 1.46793541e-06 
2.657843e+02 1.46793541e-06 
2.658800e+02 1.46793541e-06 
2.659758e+02 1.46657983e-06 
2.660715e+02 1.46352511e-06 
2.661672e+02 1.46352511e-06 
2.662629e+02 1.46352511e-06 
2.663587e+02 1.46090786e-06 
2.664544e+02 1.45829061e-06 
2.665501e+02 1.45567336e-06 
2.666459e+02 1.45305612e-06 
2.667416e+02 1.45043887e-06 
2.668373e+02 1.44782162e-06 
2.669330e+02 1.44520437e-06 
2.670288e+02 1.44258712e-06 
2.671245e+02 1.43996987e-06 
2.672202e+02 1.43735262e-06 
2.673160e+02 1.43473537e-06 
2.674117e+02 1.43211812e-06 
2.675074e+02 1.42950087e-06 
2.676031e+02 1.42688362e-06 
2.676989e+02 1.42426637e-06 
2.677946e+02 1.42164912e-06 
2.678903e+02 1.41903187e-06 
2.679861e+02 1.41641463e-06 
2.680818e+02 1.41379738e-06 
2.681775e+02 1.40458315e-06 
2.682732e+02 1.40458315e-06 
2.683690e+02 1.40458315e-06 
2.684647e+02 1.40458315e-06 
2.685604e+02 1.40458315e-06 
2.686561e+02 1.39705703e-06 
2.687519e+02 1.39705703e-06 
2.688476e+02 1.39705703e-06 
2.689433e+02 1.39705703e-06 
2.690391e+02 1.39705703e-06 
2.691348e+02 1.39081173e-06 
2.692305e+02 1.38999676e-06 
2.693262e+02 1.38999676e-06 
2.694220e+02 1.38999676e-06 
2.695177e+02 1.34394416e-06 
2.696134e+02 1.29789156e-06 
2.697092e+02 1.25183896e-06 
2.698049e+02 1.20578636e-06 
2.699006e+02 1.15973377e-06 
2.699963e+02 1.11368117e-06 
2.700921e+02 1.06762857e-06 
2.701878e+02 1.02157597e-06 
2.702835e+02 9.75523367e-07 
2.703793e+02 9.29470768e-07 
2.704750e+02 8.83418168e-07 
2.705707e+02 8.37365569e-07 
2.706664e+02 7.91312969e-07 
2.707622e+02 7.45260370e-07 
2.708579e+02 6.99207770e-07 
2.709536e+02 6.53155170e-07 
2.710494e+02 6.07102571e-07 
2.711451e+02 5.61049971e-07 
2.712408e+02 5.14997372e-07 
2.713365e+02 5.14997372e-07 
2.714323e+02 5.14997372e-07 
2.715280e+02 5.02035493e-07 
2.716237e+02 4.94534841e-07 
2.717195e+02 4.92517713e-07 
2.718152e+02 4.78802297e-07 
2.719109e+02 4.78802297e-07 
2.720066e+02 4.78224463e-07 
2.721024e+02 4.78224463e-07 
2.721981e+02 4.78224463e-07 
2.722938e+02 4.68601495e-07 
2.723896e+02 4.54519333e-07 
2.724853e+02 4.54519333e-07 
2.725810e+02 4.54519333e-07 
2.726767e+02 4.54519333e-07 
2.727725e+02 4.54519333e-07 
2.728682e+02 4.54519333e-07 
2.729639e+02 4.54519333e-07 
2.730596e+02 4.54519333e-07 
2.731554e+02 4.54519333e-07 
2.732511e+02 4.54519333e-07 
2.733468e+02 4.54519333e-07 
2.734426e+02 4.54519333e-07 
2.735383e+02 4.54519333e-07 
2.736340e+02 4.54519333e-07 
2.737297e+02 4.54519333e-07 
2.738255e+02 4.54519333e-07 
2.739212e+02 4.54519333e-07 
2.740169e+02 4.54519333e-07 
2.741127e+02 4.54519333e-07 
2.742084e+02 4.54519333e-07 
2.743041e+02 4.54519333e-07 
2.743998e+02 4.48844034e-07 
2.744956e+02 4.44118048e-07 
2.745913e+02 4.36978487e-07 
2.746870e+02 4.36978487e-07 
2.747828e+02 4.36791876e-07 
2.748785e+02 4.36791876e-07 
2.749742e+02 4.29152017e-07 
2.750699e+02 4.29152017e-07 
2.751657e+02 4.29152017e-07 
2.752614e+02 4.29152017e-07 
2.753571e+02 4.27559200e-07 
2.754529e+02 4.20707368e-07 
2.755486e+02 4.20707368e-07 
2.756443e+02 4.20707368e-07 
2.757400e+02 4.20707368e-07 
2.758358e+02 4.20707368e-07 
2.759315e+02 4.20707368e-07 
2.760272e+02 4.20707368e-07 
2.761230e+02 4.20707368e-07 
2.762187e+02 4.20707368e-07 
2.763144e+02 4.20707368e-07 
2.764101e+02 4.20707368e-07 
2.765059e+02 4.20707368e-07 
2.766016e+02 4.20707368e-07 
2.766973e+02 4.20707368e-07 
2.767930e+02 4.20707368e-07 
2.768888e+02 4.20707368e-07 
2.769845e+02 4.20707368e-07 
2.770802e+02 4.20707368e-07 
2.771760e+02 4.20707368e-07 
2.772717e+02 4.20707368e-07 
2.773674e+02 4.20707368e-07 
2.774631e+02 4.02876623e-07 
2.775589e+02 3.91160830e-07 
2.776546e+02 3.89044375e-07 
2.777503e+02 3.89044375e-07 
2.778461e+02 3.73174026e-07 
2.779418e+02 3.68174139e-07 
2.780375e+02 3.65619977e-07 
2.781332e+02 3.65619977e-07 
2.782290e+02 3.65619977e-07 
2.783247e+02 3.49718307e-07 
2.784204e+02 3.33806656e-07 
2.785162e+02 3.33806656e-07 
2.786119e+02 3.33806656e-07 
2.787076e+02 3.33806656e-07 
2.788033e+02 3.33806656e-07 
2.788991e+02 3.33806656e-07 
2.789948e+02 3.33806656e-07 
2.790905e+02 3.33806656e-07 
2.791863e+02 3.33806656e-07 
2.792820e+02 3.33806656e-07 
2.793777e+02 3.33806656e-07 
2.794734e+02 3.33806656e-07 
2.795692e+02 3.33806656e-07 
2.796649e+02 3.33806656e-07 
2.797606e+02 3.33806656e-07 
2.798564e+02 3.33806656e-07 
2.799521e+02 3.33806656e-07 
2.800478e+02 3.33806656e-07 
2.801435e+02 3.33806656e-07 
2.802393e+02 3.33806656e-07 
2.803350e+02 3.16303359e-07 
2.804307e+02 3.07911972e-07 
2.805265e+02 3.04606669e-07 
2.806222e+02 3.04606669e-07 
2.807179e+02 3.04606669e-07 
2.808136e+02 3.04606669e-07 
2.809094e+02 3.00888548e-07 
2.810051e+02 3.00888548e-07 
2.811008e+02 3.00888548e-07 
2.811965e+02 3.00888548e-07 
2.812923e+02 3.00888548e-07 
2.813880e+02 2.96491000e-07 
2.814837e+02 2.93426773e-07 
2.815795e+02 2.91387196e-07 
2.816752e+02 2.89347618e-07 
2.817709e+02 2.87308040e-07 
2.818666e+02 2.85268463e-07 
2.819624e+02 2.83228885e-07 
2.820581e+02 2.81189308e-07 
2.821538e+02 2.79149730e-07 
2.822496e+02 2.77110152e-07 
2.823453e+02 2.75070575e-07 
2.824410e+02 2.73030997e-07 
2.825367e+02 2.70991420e-07 
2.826325e+02 2.68951842e-07 
2.827282e+02 2.66912264e-07 
2.828239e+02 2.64872687e-07 
2.829197e+02 2.62833109e-07 
2.830154e+02 2.60793532e-07 
2.831111e+02 2.58753954e-07 
2.832068e+02 2.56714376e-07 
2.833026e+02 2.54630167e-07 
2.833983e+02 2.28692807e-07 
2.834940e+02 2.19441686e-07 
2.835898e+02 2.19441686e-07 
2.836855e+02 2.19441686e-07 
2.837812e+02 2.19441686e-07 
2.838769e+02 1.95477840e-07 
2.839727e+02 1.87215093e-07 
2.840684e+02 1.87215093e-07 
2.841641e+02 1.87215093e-07 
2.842599e+02 1.84445547e-07 
2.843556e+02 1.68620498e-07 
2.844513e+02 1.68620498e-07 
2.845470e+02 1.68620498e-07 
2.846428e+02 1.68620498e-07 
2.847385e+02 1.68620498e-07 
2.848342e+02 1.68620498e-07 
2.849299e+02 1.68620498e-07 
2.850257e+02 1.68620498e-07 
2.851214e+02 1.68620498e-07 
2.852171e+02 1.68620498e-07 
2.853129e+02 1.68620498e-07 
2.854086e+02 1.68620498e-07 
2.855043e+02 1.68620498e-07 
2.856000e+02 1.68620498e-07 
2.856958e+02 1.68620498e-07 
2.857915e+02 1.68620498e-07 
2.858872e+02 1.68620498e-07 
2.859830e+02 1.68620498e-07 
2.860787e+02 1.68620498e-07 
2.861744e+02 1.68620498e-07 
2.862701e+02 1.68620498e-07 
2.863659e+02 1.63770678e-07 
2.864616e+02 1.63770678e-07 
2.865573e+02 1.63770678e-07 
2.866531e+02 1.63770678e-07 
2.867488e+02 1.50032898e-07 
2.868445e+02 1.50032898e-07 
2.869402e+02 1.50032898e-07 
2.870360e+02 1.50032898e-07 
2.871317e+02 1.50032898e-07 
2.872274e+02 1.50032898e-07 
2.873232e+02 1.50032898e-07 
2.874189e+02 1.50032898e-07 
2.875146e+02 1.50032898e-07 
2.876103e+02 1.50032898e-07 
2.877061e+02 1.50032898e-07 
2.878018e+02 1.50032898e-07 
2.878975e+02 1.50032898e-07 
2.879933e+02 1.50032898e-07 
2.880890e+02 1.50032898e-07 
2.881847e+02 1.50032898e-07 
2.882804e+02 1.50032898e-07 
2.883762e+02 1.50032898e-07 
2.884719e+02 1.50032898e-07 
2.885676e+02 1.50032898e-07 
2.886634e+02 1.50032898e-07 
2.887591e+02 1.50032898e-07 
2.888548e+02 1.50032898e-07 
2.889505e+02 1.50032898e-07 
2.890463e+02 1.50032898e-07 
2.891420e+02 1.50032898e-07 
2.892377e+02 1.42551261e-07 
2.893334e+02 1.42551261e-07 
2.894292e+02 1.42551261e-07 
2.895249e+02 1.42551261e-07 
2.896206e+02 1.36173784e-07 
2.897164e+02 1.33086514e-07 
2.898121e+02 1.33086514e-07 
2.899078e+02 1.33086514e-07 
2.900035e+02 1.32933225e-07 
2.900993e+02 1.32933225e-07 
2.901950e+02 1.32933225e-07 
2.902907e+02 1.32933225e-07 
2.903865e+02 1.32933225e-07 
2.904822e+02 1.32933225e-07 
2.905779e+02 1.32933225e-07 
2.906736e+02 1.32933225e-07 
2.907694e+02 1.32933225e-07 
2.908651e+02 1.32933225e-07 
2.909608e+02 1.32933225e-07 
2.910566e+02 1.32933225e-07 
2.911523e+02 1.32933225e-07 
2.912480e+02 1.32933225e-07 
2.913437e+02 1.32933225e-07 
2.914395e+02 1.32933225e-07 
2.915352e+02 1.32933225e-07 
2.916309e+02 1.32933225e-07 
2.917267e+02 1.32933225e-07 
2.918224e+02 1.32933225e-07 
2.919181e+02 1.32933225e-07 
2.920138e+02 1.32933225e-07 
2.921096e+02 1.32933225e-07 
2.922053e+02 1.32933225e-07 
2.923010e+02 1.32933225e-07 
2.923968e+02 1.32933225e-07 
2.924925e+02 1.32933225e-07 
2.925882e+02 1.32933225e-07 
2.926839e+02 1.32933225e-07 
2.927797e+02 1.32933225e-07 
2.928754e+02 1.32933225e-07 
2.929711e+02 1.32048526e-07 
2.930668e+02 1.32048526e-07 
2.931626e+02 1.32048526e-07 
2.932583e+02 1.32048526e-07 
2.933540e+02 1.32048526e-07 
2.934498e+02 1.32048526e-07 
2.935455e+02 1.32048526e-07 
2.936412e+02 1.32048526e-07 
2.937369e+02 1.32048526e-07 
2.938327e+02 1.32048526e-07 
2.939284e+02 1.32048526e-07 
2.940241e+02 1.32048526e-07 
2.941199e+02 1.32048526e-07 
2.942156e+02 1.32048526e-07 
2.943113e+02 1.32048526e-07 
2.944070e+02 1.32048526e-07 
2.945028e+02 1.32048526e-07 
2.945985e+02 1.32048526e-07 
2.946942e+02 1.32048526e-07 
2.947900e+02 1.32048526e-07 
2.948857e+02 1.32048526e-07 
2.949814e+02 1.32048526e-07 
2.950771e+02 1.32048526e-07 
2.951729e+02 1.32048526e-07 
2.952686e+02 1.31784770e-07 
2.953643e+02 1.31784770e-07 
2.954601e+02 1.27239428e-07 
2.955558e+02 1.27239428e-07 
2.956515e+02 1.27239428e-07 
2.957472e+02 1.25691318e-07 
2.958430e+02 1.22063715e-07 
2.959387e+02 1.22063715e-07 
2.960344e+02 1.22063715e-07 
2.961302e+02 1.19275909e-07 
2.962259e+02 1.16488102e-07 
2.963216e+02 1.13700296e-07 
2.964173e+02 1.10912490e-07 
2.965131e+02 1.08124683e-07 
2.966088e+02 1.05336877e-07 
2.967045e+02 1.02549071e-07 
2.968003e+02 9.97612643e-08 
2.968960e+02 9.69734580e-08 
2.969917e+02 9.41856516e-08 
2.970874e+02 9.13978453e-08 
2.971832e+02 8.86100389e-08 
2.972789e+02 8.58222326e-08 
2.973746e+02 8.30344262e-08 
2.974703e+02 8.02466198e-08 
2.975661e+02 7.74588135e-08 
2.976618e+02 7.46710071e-08 
2.977575e+02 7.18832008e-08 
2.978533e+02 6.90953944e-08 
2.979490e+02 6.90953944e-08 
2.980447e+02 6.90953944e-08 
2.981404e+02 6.90953944e-08 
2.982362e+02 6.90953944e-08 
2.983319e+02 6.90953944e-08 
2.984276e+02 6.90953944e-08 
2.985234e+02 6.90953944e-08 
2.986191e+02 6.90953944e-08 
2.987148e+02 6.90953944e-08 
2.988105e+02 6.80831317e-08 
2.989063e+02 6.80831317e-08 
2.990020e+02 6.80831317e-08 
2.990977e+02 6.80831317e-08 
2.991935e+02 6.80831317e-08 
2.992892e+02 6.80831317e-08 
2.993849e+02 6.80831317e-08 
2.994806e+02 6.80831317e-08 
2.995764e+02 6.80831317e-08 
2.996721e+02 6.80831317e-08 
2.997678e+02 6.80831317e-08 
2.998636e+02 6.80831317e-08 
2.999593e+02 6.80831317e-08 
3.000550e+02 6.80831317e-08 
3.001507e+02 6.80831317e-08 
3.002465e+02 6.80831317e-08 
3.003422e+02 6.80831317e-08 
3.004379e+02 6.80831317e-08 
3.005337e+02 6.80831317e-08 
3.006294e+02 6.80831317e-08 
3.007251e+02 6.80831317e-08 
3.008208e+02 6.80831317e-08 
3.009166e+02 6.65723210e-08 
3.010123e+02 6.05083304e-08 
3.011080e+02 6.05083304e-08 
3.012038e+02 5.95259054e-08 
3.012995e+02 5.95259054e-08 
3.013952e+02 5.93703825e-08 
3.014909e+02 5.93703825e-08 
3.015867e+02 5.93703825e-08 
3.016824e+02 5.77133971e-08 
3.017781e+02 5.77133971e-08 
3.018738e+02 5.77133971e-08 
3.019696e+02 5.77133971e-08 
3.020653e+02 5.77133971e-08 
3.021610e+02 5.77133971e-08 
3.022568e+02 5.77133971e-08 
3.023525e+02 5.77133971e-08 
3.024482e+02 5.77133971e-08 
3.025439e+02 5.77133971e-08 
3.026397e+02 5.77133971e-08 
3.027354e+02 5.77133971e-08 
3.028311e+02 5.77133971e-08 
3.029269e+02 5.77133971e-08 
3.030226e+02 5.77133971e-08 
3.031183e+02 5.77133971e-08 
3.032140e+02 5.77133971e-08 
3.033098e+02 5.77133971e-08 
3.034055e+02 5.77133971e-08 
3.035012e+02 5.77133971e-08 
3.035970e+02 5.45685148e-08 
3.036927e+02 5.45685148e-08 
3.037884e+02 5.45685148e-08 
3.038841e+02 4.87576706e-08 
3.039799e+02 4.87576706e-08 
3.040756e+02 4.87576706e-08 
3.041713e+02 4.68955824e-08 
3.042671e+02 4.68955824e-08 
3.043628e+02 4.68955824e-08 
3.044585e+02 4.68955824e-08 
3.045542e+02 4.68955824e-08 
3.046500e+02 4.68955824e-08 
3.047457e+02 4.68955824e-08 
3.048414e+02 4.68955824e-08 
3.049372e+02 4.68955824e-08 
3.050329e+02 4.68955824e-08 
3.051286e+02 4.68955824e-08 
3.052243e+02 4.68955824e-08 
3.053201e+02 4.68955824e-08 
3.054158e+02 4.68955824e-08 
3.055115e+02 4.68955824e-08 
3.056072e+02 4.68955824e-08 
3.057030e+02 4.68955824e-08 
3.057987e+02 4.68955824e-08 
3.058944e+02 4.68955824e-08 
3.059902e+02 4.68955824e-08 
3.060859e+02 4.58502160e-08 
3.061816e+02 4.58502160e-08 
3.062773e+02 4.21336066e-08 
3.063731e+02 4.14243230e-08 
3.064688e+02 4.11312831e-08 
3.065645e+02 4.11312831e-08 
3.066603e+02 4.11312831e-08 
3.067560e+02 3.99848131e-08 
3.068517e+02 3.99848131e-08 
3.069474e+02 3.99848131e-08 
3.070432e+02 3.99848131e-08 
3.071389e+02 3.99848131e-08 
3.072346e+02 3.82028375e-08 
3.073304e+02 3.82028375e-08 
3.074261e+02 3.82028375e-08 
3.075218e+02 3.82028375e-08 
3.076175e+02 3.82028375e-08 
3.077133e+02 3.82028375e-08 
3.078090e+02 3.82028375e-08 
3.079047e+02 3.82028375e-08 
3.080005e+02 3.82028375e-08 
3.080962e+02 3.55228004e-08 
3.081919e+02 3.28803608e-08 
3.082876e+02 3.28803608e-08 
3.083834e+02 3.28803608e-08 
3.084791e+02 3.08799160e-08 
3.085748e+02 3.08799160e-08 
3.086706e+02 3.08799160e-08 
3.087663e+02 3.08799160e-08 
3.088620e+02 3.08799160e-08 
3.089577e+02 3.08799160e-08 
3.090535e+02 3.08799160e-08 
3.091492e+02 3.08799160e-08 
3.092449e+02 3.08799160e-08 
3.093407e+02 3.08799160e-08 
3.094364e+02 3.08799160e-08 
3.095321e+02 3.08799160e-08 
3.096278e+02 3.08799160e-08 
3.097236e+02 3.08799160e-08 
3.098193e+02 3.08799160e-08 
3.099150e+02 3.08799160e-08 
3.100107e+02 3.08799160e-08 
3.101065e+02 3.08799160e-08 
3.102022e+02 3.08799160e-08 
3.102979e+02 3.08799160e-08 
3.103937e+02 3.08799160e-08 
3.104894e+02 3.08799160e-08 
3.105851e+02 3.08799160e-08 
3.106808e+02 3.08799160e-08 
3.107766e+02 3.06521028e-08 
3.108723e+02 3.06521028e-08 
3.109680e+02 3.06521028e-08 
3.110638e+02 3.06521028e-08 
3.111595e+02 2.99413494e-08 
3.112552e+02 2.99413494e-08 
3.113509e+02 2.99413494e-08 
3.114467e+02 2.99413494e-08 
3.115424e+02 2.99413494e-08 
3.116381e+02 2.99413494e-08 
3.117339e+02 2.99413494e-08 
3.118296e+02 2.94844174e-08 
3.119253e+02 2.94844174e-08 
3.120210e+02 2.87399371e-08 
3.121168e+02 2.87399371e-08 
3.122125e+02 2.87399371e-08 
3.123082e+02 2.87399371e-08 
3.124040e+02 2.87399371e-08 
3.124997e+02 2.87399371e-08 
3.125954e+02 2.87399371e-08 
3.126911e+02 2.87399371e-08 
3.127869e+02 2.87399371e-08 
3.128826e+02 2.87399371e-08 
3.129783e+02 2.83934989e-08 
3.130741e+02 2.83934989e-08 
3.131698e+02 2.51133378e-08 
3.132655e+02 2.51133378e-08 
3.133612e+02 2.51133378e-08 
3.134570e+02 2.51133378e-08 
3.135527e+02 2.51133378e-08 
3.136484e+02 2.51133378e-08 
3.137441e+02 2.51133378e-08 
3.138399e+02 2.51133378e-08 
3.139356e+02 2.51133378e-08 
3.140313e+02 2.51133378e-08 
3.141271e+02 2.51133378e-08 
3.142228e+02 2.51133378e-08 
3.143185e+02 2.51133378e-08 
3.144142e+02 2.51133378e-08 
3.145100e+02 2.51133378e-08 
3.146057e+02 2.51133378e-08 
3.147014e+02 2.51133378e-08 
3.147972e+02 2.51133378e-08 
3.148929e+02 2.51133378e-08 
3.149886e+02 2.51133378e-08 
3.150843e+02 2.51133378e-08 
3.151801e+02 2.51133378e-08 
3.152758e+02 2.51133378e-08 
3.153715e+02 2.51133378e-08 
3.154673e+02 2.51133378e-08 
3.155630e+02 2.51133378e-08 
3.156587e+02 2.51133378e-08 
3.157544e+02 2.51133378e-08 
3.158502e+02 2.51133378e-08 
3.159459e+02 2.51133378e-08 
3.160416e+02 2.51133378e-08 
3.161374e+02 2.51133378e-08 
3.162331e+02 2.51133378e-08 
3.163288e+02 2.51133378e-08 
3.164245e+02 2.51133378e-08 
3.165203e+02 2.51133378e-08 
3.166160e+02 2.51133378e-08 
3.167117e+02 2.51133378e-08 
3.168075e+02 2.51133378e-08 
3.169032e+02 2.51133378e-08 
3.169989e+02 2.51133378e-08 
3.170946e+02 2.51133378e-08 
3.171904e+02 2.51133378e-08 
3.172861e+02 2.51133378e-08 
3.173818e+02 2.51133378e-08 
3.174776e+02 2.51133378e-08 
3.175733e+02 2.51133378e-08 
3.176690e+02 2.51133378e-08 
3.177647e+02 2.51133378e-08 
3.178605e+02 2.51133378e-08 
3.179562e+02 2.51133378e-08 
3.180519e+02 2.51133378e-08 
3.181476e+02 2.51133378e-08 
3.182434e+02 2.51133378e-08 
3.183391e+02 2.51133378e-08 
3.184348e+02 2.51133378e-08 
3.185306e+02 2.51133378e-08 
3.186263e+02 2.51133378e-08 
3.187220e+02 2.51133378e-08 
3.188177e+02 2.51133378e-08 
3.189135e+02 2.51133378e-08 
3.190092e+02 2.51133378e-08 
3.191049e+02 2.51133378e-08 
3.192007e+02 2.51133378e-08 
3.192964e+02 2.51133378e-08 
3.193921e+02 2.51133378e-08 
3.194878e+02 2.51133378e-08 
3.195836e+02 2.51133378e-08 
3.196793e+02 2.51133378e-08 
3.197750e+02 2.51133378e-08 
3.198708e+02 2.51133378e-08 
3.199665e+02 2.51133378e-08 
3.200622e+02 2.51133378e-08 
3.201579e+02 2.51133378e-08 
3.202537e+02 2.51133378e-08 
3.203494e+02 2.51133378e-08 
3.204451e+02 2.51133378e-08 
3.205409e+02 2.51133378e-08 
3.206366e+02 2.51133378e-08 
3.207323e+02 2.51133378e-08 
3.208280e+02 2.51133378e-08 
3.209238e+02 2.51133378e-08 
3.210195e+02 2.51133378e-08 
3.211152e+02 2.51133378e-08 
3.212110e+02 2.51133378e-08 
3.213067e+02 2.51133378e-08 
3.214024e+02 2.51133378e-08 
3.214981e+02 2.51133378e-08 
3.215939e+02 2.51133378e-08 
3.216896e+02 2.51133378e-08 
3.217853e+02 2.51133378e-08 
3.218810e+02 2.51133378e-08 
3.219768e+02 2.51133378e-08 
3.220725e+02 2.51133378e-08 
3.221682e+02 2.51133378e-08 
3.222640e+02 2.51133378e-08 
3.223597e+02 2.51133378e-08 
3.224554e+02 2.51133378e-08 
3.225511e+02 2.51133378e-08 
3.226469e+02 2.51133378e-08 
3.227426e+02 2.51133378e-08 
3.228383e+02 2.51133378e-08 
3.229341e+02 2.51133378e-08 
3.230298e+02 2.51133378e-08 
3.231255e+02 2.51133378e-08 
3.232212e+02 2.51133378e-08 
3.233170e+02 2.51133378e-08 
3.234127e+02 2.51133378e-08 
3.235084e+02 2.51133378e-08 
3.236042e+02 2.51133378e-08 
3.236999e+02 2.51133378e-08 
3.237956e+02 2.51133378e-08 
3.238913e+02 2.51133378e-08 
3.239871e+02 2.26953471e-08 
3.240828e+02 2.26953471e-08 
3.241785e+02 2.26953471e-08 
3.242743e+02 2.26953471e-08 
3.243700e+02 2.26953471e-08 
3.244657e+02 2.26953471e-08 
3.245614e+02 2.26953471e-08 
3.246572e+02 2.26953471e-08 
3.247529e+02 2.26953471e-08 
3.248486e+02 2.26953471e-08 
3.249444e+02 2.26953471e-08 
3.250401e+02 2.26953471e-08 
3.251358e+02 2.26953471e-08 
3.252315e+02 2.26953471e-08 
3.253273e+02 2.26953471e-08 
3.254230e+02 2.26953471e-08 
3.255187e+02 2.26953471e-08 
3.256145e+02 2.26953471e-08 
3.257102e+02 2.26953471e-08 
3.258059e+02 2.26953471e-08 
3.259016e+02 2.26953471e-08 
3.259974e+02 2.26953471e-08 
3.260931e+02 2.26953471e-08 
3.261888e+02 2.26953471e-08 
3.262845e+02 2.26953471e-08 
3.263803e+02 2.26953471e-08 
3.264760e+02 2.26953471e-08 
3.265717e+02 2.26953471e-08 
3.266675e+02 2.26953471e-08 
3.267632e+02 2.26953471e-08 
3.268589e+02 2.26953471e-08 
3.269546e+02 2.26953471e-08 
3.270504e+02 2.26953471e-08 
3.271461e+02 2.26953471e-08 
3.272418e+02 2.26953471e-08 
3.273376e+02 2.26953471e-08 
3.274333e+02 2.26953471e-08 
3.275290e+02 2.26953471e-08 
3.276247e+02 2.26953471e-08 
3.277205e+02 2.26953471e-08 
3.278162e+02 2.26953471e-08 
3.279119e+02 2.26953471e-08 
3.280077e+02 2.26953471e-08 
3.281034e+02 2.26953471e-08 
3.281991e+02 2.26953471e-08 
3.282948e+02 2.26953471e-08 
3.283906e+02 2.26953471e-08 
3.284863e+02 2.26953471e-08 
3.285820e+02 2.26953471e-08 
3.286778e+02 2.26953471e-08 
3.287735e+02 2.26953471e-08 
3.288692e+02 2.26953471e-08 
3.289649e+02 2.26953471e-08 
3.290607e+02 2.26953471e-08 
3.291564e+02 2.26953471e-08 
3.292521e+02 2.26953471e-08 
3.293479e+02 2.26953471e-08 
3.294436e+02 2.26953471e-08 
3.295393e+02 2.26953471e-08 
3.296350e+02 2.26953471e-08 
3.297308e+02 2.26953471e-08 
3.298265e+02 2.26953471e-08 
3.299222e+02 2.26953471e-08 
3.300179e+02 2.26953471e-08 
3.301137e+02 2.26953471e-08 
3.302094e+02 2.26953471e-08 
3.303051e+02 2.26953471e-08 
3.304009e+02 2.26953471e-08 
3.304966e+02 2.26953471e-08 
3.305923e+02 2.26953471e-08 
3.306880e+02 2.26953471e-08 
3.307838e+02 2.26953471e-08 
3.308795e+02 2.26953471e-08 
3.309752e+02 2.26953471e-08 
3.310710e+02 2.26953471e-08 
3.311667e+02 2.26953471e-08 
3.312624e+02 2.26953471e-08 
3.313581e+02 2.26953471e-08 
3.314539e+02 2.26953471e-08 
3.315496e+02 2.26953471e-08 
3.316453e+02 2.26953471e-08 
3.317411e+02 2.26953471e-08 
3.318368e+02 2.26953471e-08 
3.319325e+02 2.26953471e-08 
3.320282e+02 2.26953471e-08 
3.321240e+02 2.26953471e-08 
3.322197e+02 2.26953471e-08 
3.323154e+02 2.26953471e-08 
3.324112e+02 2.26953471e-08 
3.325069e+02 2.26953471e-08 
3.326026e+02 2.26953471e-08 
3.326983e+02 2.26953471e-08 
3.327941e+02 2.26953471e-08 
3.328898e+02 2.26953471e-08 
3.329855e+02 2.26953471e-08 
3.330813e+02 2.26953471e-08 
3.331770e+02 2.26953471e-08 
3.332727e+02 2.26953471e-08 
3.333684e+02 2.26953471e-08 
3.334642e+02 2.26953471e-08 
3.335599e+02 2.26953471e-08 
3.336556e+02 2.26953471e-08 
3.337514e+02 2.26953471e-08 
3.338471e+02 2.26953471e-08 
3.339428e+02 2.26953471e-08 
3.340385e+02 2.26953471e-08 
3.341343e+02 2.26953471e-08 
3.342300e+02 2.26953471e-08 
3.343257e+02 2.26953471e-08 
3.344214e+02 2.26953471e-08 
3.345172e+02 2.26953471e-08 
3.346129e+02 2.26953471e-08 
3.347086e+02 2.26953471e-08 
3.348044e+02 2.26953471e-08 
3.349001e+02 2.26953471e-08 
3.349958e+02 2.26953471e-08 
3.350915e+02 2.26953471e-08 
3.351873e+02 2.26953471e-08 
3.352830e+02 2.26953471e-08 
3.353787e+02 2.26953471e-08 
3.354745e+02 2.26953471e-08 
3.355702e+02 2.26953471e-08 
3.356659e+02 2.26953471e-08 
3.357616e+02 2.26953471e-08 
3.358574e+02 2.26953471e-08 
3.359531e+02 2.26953471e-08 
3.360488e+02 2.26953471e-08 
3.361446e+02 2.26953471e-08 
3.362403e+02 2.26953471e-08 
3.363360e+02 2.26953471e-08 
3.364317e+02 2.26953471e-08 
3.365275e+02 2.26953471e-08 
3.366232e+02 2.26953471e-08 
3.367189e+02 2.26953471e-08 
3.368147e+02 2.26953471e-08 
3.369104e+02 2.26953471e-08 
3.370061e+02 2.26953471e-08 
3.371018e+02 2.26953471e-08 
3.371976e+02 2.26953471e-08 
3.372933e+02 2.26953471e-08 
3.373890e+02 2.26953471e-08 
3.374848e+02 2.26953471e-08 
3.375805e+02 2.26953471e-08 
3.376762e+02 2.26953471e-08 
3.377719e+02 2.26953471e-08 
3.378677e+02 2.26953471e-08 
3.379634e+02 2.26953471e-08 
3.380591e+02 2.26953471e-08 
3.381548e+02 2.26953471e-08 
3.382506e+02 2.26953471e-08 
3.383463e+02 2.26953471e-08 
3.384420e+02 2.26953471e-08 
3.385378e+02 2.26953471e-08 
3.386335e+02 2.26953471e-08 
3.387292e+02 2.26953471e-08 
3.388249e+02 2.26953471e-08 
3.389207e+02 2.26953471e-08 
3.390164e+02 2.26953471e-08 
3.391121e+02 2.26953471e-08 
3.392079e+02 2.26953471e-08 
3.393036e+02 2.26953471e-08 
3.393993e+02 2.26953471e-08 
3.394950e+02 2.26953471e-08 
3.395908e+02 2.26953471e-08 
3.396865e+02 2.26953471e-08 
3.397822e+02 2.26953471e-08 
3.398780e+02 2.26953471e-08 
3.399737e+02 2.26953471e-08 
3.400694e+02 2.26953471e-08 
3.401651e+02 2.26953471e-08 
3.402609e+02 2.26953471e-08 
3.403566e+02 2.26953471e-08 
3.404523e+02 2.26953471e-08 
3.405481e+02 2.26953471e-08 
3.406438e+02 2.26953471e-08 
3.407395e+02 2.26953471e-08 
3.408352e+02 2.26953471e-08 
3.409310e+02 2.26953471e-08 
3.410267e+02 2.26953471e-08 
3.411224e+02 2.26953471e-08 
3.412182e+02 2.26953471e-08 
3.413139e+02 2.26953471e-08 
3.414096e+02 2.26953471e-08 
3.415053e+02 2.26953471e-08 
3.416011e+02 2.26953471e-08 
3.416968e+02 2.26953471e-08 
3.417925e+02 2.26953471e-08 
3.418883e+02 2.26953471e-08 
3.419840e+02 2.26953471e-08 
3.420797e+02 2.26953471e-08 
3.421754e+02 2.26953471e-08 
3.422712e+02 2.26953471e-08 
3.423669e+02 2.26953471e-08 
3.424626e+02 2.26953471e-08 
3.425583e+02 2.26953471e-08 
3.426541e+02 2.26953471e-08 
3.427498e+02 2.26953471e-08 
3.428455e+02 2.26953471e-08 
3.429413e+02 2.26953471e-08 
3.430370e+02 2.26953471e-08 
3.431327e+02 2.26953471e-08 
3.432284e+02 2.26953471e-08 
3.433242e+02 2.26953471e-08 
3.434199e+02 2.26953471e-08 
3.435156e+02 2.26953471e-08 
3.436114e+02 2.26953471e-08 
3.437071e+02 2.26953471e-08 
3.438028e+02 2.26953471e-08 
3.438985e+02 2.26953471e-08 
3.439943e+02 2.26953471e-08 
3.440900e+02 2.26953471e-08 


==> broy3d_n10_nops.dat <==
         1 2.10000000e+01 
         2 2.10000000e+01 
         3 2.10000000e+01 
         4 2.10000000e+01 
         5 2.10000000e+01 
         6 2.10000000e+01 
         7 2.10000000e+01 
         8 2.10000000e+01 
         9 2.10000000e+01 
        10 2.10000000e+01 
        11 2.10000000e+01 
        12 2.10000000e+01 
        13 2.10000000e+01 
        14 2.10000000e+01 
        15 2.10000000e+01 
        16 2.10000000e+01 
        17 2.10000000e+01 
        18 2.10000000e+01 
        19 2.10000000e+01 
        20 2.10000000e+01 
        21 2.10000000e+01 
        22 2.10000000e+01 
        23 1.29904796e+01 
        24 1.29904796e+01 
        25 5.46004456e+00 
        26 5.46004456e+00 
        27 8.65486351e-01 
        28 8.65486351e-01 
        29 8.65486351e-01 
        30 8.65486351e-01 
        31 8.65486351e-01 
        32 8.65486351e-01 
        33 8.65486351e-01 
        34 8.65486351e-01 
        35 8.65486351e-01 
        36 8.65486351e-01 
        37 8.65486351e-01 
        38 8.65486351e-01 
        39 8.65486351e-01 
        40 8.65486351e-01 
        41 8.65486351e-01 
        42 8.65486351e-01 
        43 8.65486351e-01 
        44 8.65486351e-01 
        45 8.65486351e-01 
        46 8.65486351e-01 
        47 8.65486351e-01 
        48 8.39486199e-01 
        49 8.39486199e-01 
        50 4.97102624e-01 
        51 4.97102624e-01 
        52 4.97102624e-01 
        53 4.97102624e-01 
        54 4.97102624e-01 
        55 4.97102624e-01 
        56 4.97102624e-01 
        57 4.97102624e-01 
        58 4.97102624e-01 
        59 4.97102624e-01 
        60 4.97102624e-01 
        61 4.97102624e-01 
        62 4.97102624e-01 
        63 4.97102624e-01 
        64 4.97102624e-01 
        65 4.97102624e-01 
        66 4.97102624e-01 
        67 4.97102624e-01 
        68 4.97102624e-01 
        69 4.97102624e-01 
        70 4.97102624e-01 
        71 4.97102624e-01 
        72 4.55055594e-01 
        73 4.55055594e-01 
        74 4.55055594e-01 
        75 4.55055594e-01 
        76 4.55055594e-01 
        77 3.90192658e-01 
        78 3.90192658e-01 
        79 3.90192658e-01 
        80 3.90192658e-01 
        81 3.90192658e-01 
        82 3.90192658e-01 
        83 3.90192658e-01 
        84 3.90192658e-01 
        85 3.90192658e-01 
        86 3.90192658e-01 
        87 3.90192658e-01 
        88 3.90192658e-01 
        89 3.90192658e-01 
        90 3.90192658e-01 
        91 3.90192658e-01 
        92 3.90192658e-01 
        93 1.78021452e-01 
        94 1.78021452e-01 
        95 1.78021452e-01 
        96 1.78021452e-01 
        97 1.78021452e-01 
        98 1.78021452e-01 
        99 1.78021452e-01 
       100 1.78021452e-01 
       101 1.78021452e-01 
       102 1.78021452e-01 
       103 1.78021452e-01 
       104 1.78021452e-01 
       105 1.78021452e-01 
       106 1.78021452e-01 
       107 1.78021452e-01 
       108 1.78021452e-01 
       109 1.78021452e-01 
       110 1.78021452e-01 
       111 1.78021452e-01 
       112 1.78021452e-01 
       113 1.78021452e-01 
       114 1.41451308e-01 
       115 1.41451308e-01 
       116 1.41451308e-01 
       117 1.33712579e-01 
       118 1.33712579e-01 
       119 1.33712579e-01 
       120 1.33712579e-01 
       121 1.33712579e-01 
       122 1.33712579e-01 
       123 1.07705956e-01 
       124 1.07705956e-01 
       125 1.07705956e-01 
       126 1.07705956e-01 
       127 1.07705956e-01 
       128 1.07705956e-01 
       129 1.07705956e-01 
       130 1.07705956e-01 
       131 1.07705956e-01 
       132 1.07705956e-01 
       133 1.07705956e-01 
       134 1.07705956e-01 
       135 1.07705956e-01 
       136 1.07705956e-01 
       137 1.07705956e-01 
       138 1.07705956e-01 
       139 1.07705956e-01 
       140 1.07705956e-01 
       141 1.07705956e-01 
       142 1.07705956e-01 
       143 1.07705956e-01 
       144 1.06464389e-01 
       145 1.06464389e-01 
       146 1.02835509e-01 
       147 1.02835509e-01 
       148 1.02835509e-01 
       149 1.02835509e-01 
       150 1.02835509e-01 
       151 1.02835509e-01 
       152 9.43541347e-02 
       153 9.43541347e-02 
       154 9.43541347e-02 
       155 9.43541347e-02 
       156 9.43541347e-02 
       157 9.43541347e-02 
       158 6.14825393e-02 
       159 6.14825393e-02 
       160 6.14825393e-02 
       161 6.14825393e-02 
       162 6.14825393e-02 
       163 6.14825393e-02 
       164 6.14825393e-02 
       165 6.14825393e-02 
       166 6.14825393e-02 
       167 6.14825393e-02 
       168 6.14825393e-02 
       169 6.14825393e-02 
       170 6.14825393e-02 
       171 6.14825393e-02 
       172 6.14825393e-02 
       173 6.14825393e-02 
       174 6.14825393e-02 
       175 6.14825393e-02 
       176 6.14825393e-02 
       177 6.14825393e-02 
       178 6.14825393e-02 
       179 4.64400858e-02 
       180 4.64400858e-02 
       181 4.64400858e-02 
       182 4.64400858e-02 
       183 4.64400858e-02 
       184 4.64400858e-02 
       185 4.64400858e-02 
       186 4.64400858e-02 
       187 4.64400858e-02 
       188 4.64400858e-02 
       189 4.64400858e-02 
       190 4.64400858e-02 
       191 4.34047142e-02 
       192 4.34047142e-02 
       193 4.34047142e-02 
       194 4.34047142e-02 
       195 4.34047142e-02 
       196 3.82702653e-02 
       197 3.82702653e-02 
       198 3.82702653e-02 
       199 3.82702653e-02 
       200 3.82702653e-02 
       201 3.82702653e-02 
       202 3.82702653e-02 
       203 3.82702653e-02 
       204 3.82702653e-02 
       205 3.82702653e-02 
       206 3.82702653e-02 
       207 3.82702653e-02 
       208 3.82702653e-02 
       209 3.82702653e-02 
       210 3.82702653e-02 
       211 3.82702653e-02 
       212 3.82702653e-02 
       213 3.82702653e-02 
       214 3.82702653e-02 
       215 3.82702653e-02 
       216 3.82702653e-02 
       217 3.82702653e-02 
       218 3.82702653e-02 
       219 3.82702653e-02 
       220 3.82702653e-02 
       221 3.82702653e-02 
       222 3.48358894e-02 
       223 3.48358894e-02 
       224 3.46693244e-02 
       225 3.46693244e-02 
       226 3.46693244e-02 
       227 3.46693244e-02 
       228 3.46693244e-02 
       229 3.46693244e-02 
       230 3.46693244e-02 
       231 3.46693244e-02 
       232 3.46693244e-02 
       233 2.98652279e-02 
       234 2.98652279e-02 
       235 2.98652279e-02 
       236 2.98652279e-02 
       237 2.98652279e-02 
       238 2.39822009e-02 
       239 2.39822009e-02 
       240 2.39822009e-02 
       241 2.39822009e-02 
       242 2.39822009e-02 
       243 2.39822009e-02 
       244 2.39822009e-02 
       245 2.39822009e-02 
       246 2.39822009e-02 
       247 2.39822009e-02 
       248 2.39822009e-02 
       249 2.39822009e-02 
       250 2.39822009e-02 
       251 2.39822009e-02 
       252 2.39822009e-02 
       253 2.39822009e-02 
       254 2.39822009e-02 
       255 2.39822009e-02 
       256 2.39822009e-02 
       257 2.39822009e-02 
       258 2.39822009e-02 
       259 2.39822009e-02 
       260 2.39072767e-02 
       261 2.30032217e-02 
       262 2.30032217e-02 
       263 2.30032217e-02 
       264 2.06858696e-02 
       265 2.06858696e-02 
       266 2.06858696e-02 
       267 2.06858696e-02 
       268 2.06858696e-02 
       269 2.06858696e-02 
       270 2.06858696e-02 
       271 2.06858696e-02 
       272 1.51422512e-02 
       273 1.51422512e-02 
       274 1.51422512e-02 
       275 1.51422512e-02 
       276 1.51422512e-02 
       277 1.51422512e-02 
       278 1.51422512e-02 
       279 1.51422512e-02 
       280 1.51422512e-02 
       281 1.51422512e-02 
       282 1.51422512e-02 
       283 1.51422512e-02 
       284 1.51422512e-02 
       285 1.51422512e-02 
       286 1.51422512e-02 
       287 1.51422512e-02 
       288 1.51422512e-02 
       289 1.51422512e-02 
       290 1.51422512e-02 
       291 1.51422512e-02 
       292 1.33138529e-02 
       293 1.33138529e-02 
       294 1.33138529e-02 
       295 1.33138529e-02 
       296 1.33138529e-02 
       297 1.33138529e-02 
       298 1.33138529e-02 
       299 1.33138529e-02 
       300 1.33138529e-02 
       301 1.33138529e-02 
       302 1.33138529e-02 
       303 1.33138529e-02 
       304 1.33138529e-02 
       305 1.33138529e-02 
       306 1.33138529e-02 
       307 1.33138529e-02 
       308 1.33138529e-02 
       309 1.33138529e-02 
       310 1.33138529e-02 
       311 1.33138529e-02 
       312 1.33138529e-02 
       313 1.21987749e-02 
       314 1.21987749e-02 
       315 1.11262286e-02 
       316 1.11262286e-02 
       317 1.11262286e-02 
       318 1.11262286e-02 
       319 1.11262286e-02 
       320 1.11262286e-02 
       321 1.11262286e-02 
       322 1.11262286e-02 
       323 1.11262286e-02 
       324 1.11262286e-02 
       325 1.11262286e-02 
       326 1.11262286e-02 
       327 1.11262286e-02 
       328 1.11262286e-02 
       329 9.66419147e-03 
       330 9.66419147e-03 
       331 9.66419147e-03 
       332 9.66419147e-03 
       333 9.66419147e-03 
       334 9.66419147e-03 
       335 9.66419147e-03 
       336 9.66419147e-03 
       337 9.66419147e-03 
       338 9.66419147e-03 
       339 9.66419147e-03 
       340 9.66419147e-03 
       341 9.66419147e-03 
       342 9.66419147e-03 
       343 9.66419147e-03 
       344 9.66419147e-03 
       345 9.66419147e-03 
       346 9.66419147e-03 
       347 9.66419147e-03 
       348 9.66419147e-03 
       349 9.66419147e-03 
       350 9.66419147e-03 
       351 9.66419147e-03 
       352 9.66419147e-03 
       353 9.66419147e-03 
       354 9.66419147e-03 
       355 9.66419147e-03 
       356 9.66419147e-03 
       357 8.81296669e-03 
       358 8.81296669e-03 
       359 8.81296669e-03 
       360 8.81296669e-03 
       361 6.83292032e-03 
       362 6.83292032e-03 
       363 6.83292032e-03 
       364 6.83292032e-03 
       365 6.83292032e-03 
       366 5.40233046e-03 
       367 5.40233046e-03 
       368 5.40233046e-03 
       369 5.40233046e-03 
       370 5.40233046e-03 
       371 5.40233046e-03 
       372 5.40233046e-03 
       373 5.40233046e-03 
       374 5.09881023e-03 
       375 5.09881023e-03 
       376 5.09881023e-03 
       377 5.09881023e-03 
       378 5.09881023e-03 
       379 5.09881023e-03 
       380 5.09881023e-03 
       381 5.09881023e-03 
       382 5.09881023e-03 
       383 5.09881023e-03 
       384 5.09881023e-03 
       385 5.09881023e-03 
       386 5.09881023e-03 
       387 5.09881023e-03 
       388 5.09881023e-03 
       389 5.09881023e-03 
       390 5.09881023e-03 
       391 5.09881023e-03 
       392 5.09881023e-03 
       393 5.09881023e-03 
       394 5.09881023e-03 
       395 5.09881023e-03 
       396 4.77687171e-03 
       397 4.77687171e-03 
       398 4.60855697e-03 
       399 4.60855697e-03 
       400 4.60855697e-03 
       401 4.60855697e-03 
       402 4.60855697e-03 
       403 4.60855697e-03 
       404 4.60855697e-03 
       405 4.54525562e-03 
       406 4.54525562e-03 
       407 4.54525562e-03 
       408 4.54525562e-03 
       409 4.54525562e-03 
       410 4.54525562e-03 
       411 4.54525562e-03 
       412 4.54525562e-03 
       413 4.54525562e-03 
       414 4.54525562e-03 
       415 4.54525562e-03 
       416 4.54525562e-03 
       417 4.54525562e-03 
       418 4.54525562e-03 
       419 4.54525562e-03 
       420 4.54525562e-03 
       421 4.54525562e-03 
       422 4.54525562e-03 
       423 4.54525562e-03 
       424 3.14676843e-03 
       425 3.14676843e-03 
       426 3.14676843e-03 
       427 3.14676843e-03 
       428 3.14676843e-03 
       429 3.14676843e-03 
       430 3.14676843e-03 
       431 3.14676843e-03 
       432 3.14676843e-03 
       433 3.14676843e-03 
       434 3.14676843e-03 
       435 3.14676843e-03 
       436 3.14676843e-03 
       437 3.14676843e-03 
       438 3.14676843e-03 
       439 3.14676843e-03 
       440 3.14676843e-03 
       441 3.14676843e-03 
       442 3.14676843e-03 
       443 3.14676843e-03 
       444 3.14676843e-03 
       445 3.14676843e-03 
       446 2.54994364e-03 
       447 2.54636052e-03 
       448 2.37791407e-03 
       449 2.37791407e-03 
       450 2.37791407e-03 
       451 2.37791407e-03 
       452 2.25102715e-03 
       453 2.25102715e-03 
       454 2.25102715e-03 
       455 2.25102715e-03 
       456 2.25102715e-03 
       457 2.25102715e-03 
       458 2.25102715e-03 
       459 2.25102715e-03 
       460 2.25102715e-03 
       461 2.25102715e-03 
       462 2.25102715e-03 
       463 2.25102715e-03 
       464 2.25102715e-03 
       465 2.25102715e-03 
       466 2.25102715e-03 
       467 2.25102715e-03 
       468 2.25102715e-03 
       469 1.16051265e-03 
       470 1.16051265e-03 
       471 1.16051265e-03 
       472 1.16051265e-03 
       473 1.16051265e-03 
       474 1.16051265e-03 
       475 1.16051265e-03 
       476 1.16051265e-03 
       477 1.16051265e-03 
       478 1.16051265e-03 
       479 1.16051265e-03 
       480 1.16051265e-03 
       481 1.16051265e-03 
       482 1.16051265e-03 
       483 1.16051265e-03 
       484 1.16051265e-03 
       485 1.16051265e-03 
       486 1.16051265e-03 
       487 1.16051265e-03 
       488 1.16051265e-03 
       489 1.16051265e-03 
       490 1.14575357e-03 
       491 1.14575357e-03 
       492 5.45775282e-04 
       493 5.45775282e-04 
       494 5.45775282e-04 
       495 5.45775282e-04 
       496 5.45775282e-04 
       497 5.45775282e-04 
       498 5.45775282e-04 
       499 5.45775282e-04 
       500 5.45775282e-04 
       501 5.45775282e-04 
       502 5.45775282e-04 
       503 5.45775282e-04 
       504 5.45775282e-04 
       505 5.45775282e-04 
       506 5.45775282e-04 
       507 5.45775282e-04 
       508 5.45775282e-04 
       509 5.45775282e-04 
       510 5.45775282e-04 
       511 5.45775282e-04 
       512 5.45775282e-04 
       513 3.07133244e-04 
       514 3.07133244e-04 
       515 3.07133244e-04 
       516 2.99000343e-04 
       517 2.99000343e-04 
       518 2.99000343e-04 
       519 2.99000343e-04 
       520 2.99000343e-04 
       521 2.99000343e-04 
       522 2.99000343e-04 
       523 2.99000343e-04 
       524 2.99000343e-04 
       525 2.99000343e-04 
       526 2.99000343e-04 
       527 2.99000343e-04 
       528 2.99000343e-04 
       529 2.99000343e-04 
       530 2.99000343e-04 
       531 1.66930427e-04 
       532 1.66930427e-04 
       533 1.66930427e-04 
       534 1.66930427e-04 
       535 1.66930427e-04 
       536 1.66930427e-04 
       537 1.66930427e-04 
       538 1.66930427e-04 
       539 1.66930427e-04 
       540 1.66930427e-04 
       541 1.66930427e-04 
       542 1.66930427e-04 
       543 1.66930427e-04 
       544 1.66930427e-04 
       545 1.66930427e-04 
       546 1.66930427e-04 
       547 1.66930427e-04 
       548 1.66930427e-04 
       549 1.66930427e-04 
       550 1.66930427e-04 
       551 1.66930427e-04 
       552 1.66930427e-04 
       553 1.49511511e-04 
       554 1.49511511e-04 
       555 1.49511511e-04 
       556 1.49511511e-04 
       557 1.49511511e-04 
       558 1.49511511e-04 
       559 1.49511511e-04 
       560 1.49511511e-04 
       561 1.49511511e-04 
       562 1.49511511e-04 
       563 1.49511511e-04 
       564 7.72442781e-05 
       565 7.72442781e-05 
       566 7.72442781e-05 
       567 7.72442781e-05 
       568 7.72442781e-05 
       569 7.72442781e-05 
       570 7.72442781e-05 
       571 7.72442781e-05 
       572 7.72442781e-05 
       573 7.72442781e-05 
       574 7.72442781e-05 
       575 7.72442781e-05 
       576 7.72442781e-05 
       577 7.72442781e-05 
       578 7.72442781e-05 
       579 7.72442781e-05 
       580 7.72442781e-05 
       581 7.72442781e-05 
       582 7.72442781e-05 
       583 7.72442781e-05 
       584 7.72442781e-05 
       585 7.72442781e-05 
       586 7.72442781e-05 
       587 7.72442781e-05 
       588 7.71405013e-05 
       589 7.58485915e-05 
       590 7.58485915e-05 
       591 7.58485915e-05 
       592 7.58485915e-05 
       593 7.58485915e-05 
       594 7.58485915e-05 
       595 6.99119808e-05 
       596 6.99119808e-05 
       597 6.89172893e-05 
       598 5.12032599e-05 
       599 5.12032599e-05 
       600 5.12032599e-05 
       601 5.12032599e-05 
       602 5.12032599e-05 
       603 5.12032599e-05 
       604 5.12032599e-05 
       605 5.12032599e-05 
       606 5.12032599e-05 
       607 5.12032599e-05 
       608 5.12032599e-05 
       609 5.12032599e-05 
       610 5.12032599e-05 
       611 5.12032599e-05 
       612 5.12032599e-05 
       613 5.12032599e-05 
       614 5.12032599e-05 
       615 5.12032599e-05 
       616 5.12032599e-05 
       617 5.12032599e-05 
       618 5.12032599e-05 
       619 5.12032599e-05 
       620 5.12032599e-05 
       621 5.12032599e-05 
       622 4.41820774e-05 
       623 4.41820774e-05 
       624 4.41820774e-05 
       625 4.41820774e-05 
       626 4.41820774e-05 
       627 4.41820774e-05 
       628 4.41820774e-05 
       629 4.41820774e-05 
       630 4.41820774e-05 
       631 4.41820774e-05 
       632 4.41820774e-05 
       633 4.41820774e-05 
       634 4.41820774e-05 
       635 2.83454102e-05 
       636 2.83454102e-05 
       637 2.83454102e-05 
       638 2.83454102e-05 
       639 2.83454102e-05 
       640 2.83454102e-05 
       641 2.83454102e-05 
       642 2.83454102e-05 
       643 2.83454102e-05 
       644 2.83454102e-05 
       645 2.83454102e-05 
       646 2.83454102e-05 
       647 2.83454102e-05 
       648 2.83454102e-05 
       649 2.83454102e-05 
       650 2.83454102e-05 
       651 2.83454102e-05 
       652 2.83454102e-05 
       653 2.12276702e-05 
       654 2.12276702e-05 
       655 2.12276702e-05 
       656 2.12276702e-05 
       657 1.74302333e-05 
       658 1.74302333e-05 
       659 1.74302333e-05 
       660 1.74302333e-05 
       661 1.74302333e-05 
       662 1.74302333e-05 
       663 1.74302333e-05 
       664 1.74302333e-05 
       665 1.74302333e-05 
       666 1.74302333e-05 
       667 1.74302333e-05 
       668 1.74302333e-05 
       669 1.74302333e-05 
       670 1.74302333e-05 
       671 1.74302333e-05 
       672 1.74302333e-05 
       673 1.74302333e-05 
       674 1.74302333e-05 
       675 1.74302333e-05 
       676 1.74302333e-05 
       677 1.74302333e-05 
       678 1.74302333e-05 
       679 1.74302333e-05 
       680 1.53633938e-05 
       681 1.53633938e-05 
       682 1.53633938e-05 
       683 1.53633938e-05 
       684 1.53633938e-05 
       685 1.53633938e-05 
       686 1.53633938e-05 
       687 1.53633938e-05 
       688 1.53633938e-05 
       689 1.53633938e-05 
       690 1.25758823e-05 
       691 1.25758823e-05 
       692 1.25758823e-05 
       693 1.25758823e-05 
       694 1.25758823e-05 
       695 1.25758823e-05 
       696 1.25758823e-05 
       697 1.25758823e-05 
       698 1.25758823e-05 
       699 1.25758823e-05 
       700 1.25758823e-05 
       701 1.25758823e-05 
       702 1.25758823e-05 
       703 1.25758823e-05 
       704 1.25758823e-05 
       705 1.25758823e-05 
       706 1.25758823e-05 
       707 1.25758823e-05 
       708 1.25758823e-05 
       709 1.20684983e-05 
       710 1.20684983e-05 
       711 1.20684983e-05 
       712 1.20684983e-05 
       713 1.20684983e-05 
       714 1.20684983e-05 
       715 1.20684983e-05 
       716 1.20684983e-05 
       717 1.20684983e-05 
       718 1.20684983e-05 
       719 1.20684983e-05 
       720 1.20684983e-05 
       721 1.20684983e-05 
       722 1.20684983e-05 
       723 1.20684983e-05 
       724 1.20684983e-05 
       725 1.20684983e-05 
       726 1.20684983e-05 
       727 1.20684983e-05 
       728 1.20684983e-05 
       729 1.20684983e-05 
       730 1.20684983e-05 
       731 1.20684983e-05 
       732 1.10914265e-05 
       733 1.10914265e-05 
       734 9.37263029e-06 
       735 9.37263029e-06 
       736 9.37263029e-06 
       737 9.07274512e-06 
       738 9.07274512e-06 
       739 9.07274512e-06 
       740 9.07274512e-06 
       741 9.07274512e-06 
       742 9.07274512e-06 
       743 9.07274512e-06 
       744 9.07274512e-06 
       745 9.07274512e-06 
       746 9.07274512e-06 
       747 9.07274512e-06 
       748 9.07274512e-06 
       749 9.07274512e-06 
       750 8.09448005e-06 
       751 8.09448005e-06 
       752 8.09448005e-06 
       753 8.09448005e-06 
       754 8.09448005e-06 
       755 8.09448005e-06 
       756 8.09448005e-06 
       757 8.09448005e-06 
       758 8.09448005e-06 
       759 8.09448005e-06 
       760 8.09448005e-06 
       761 8.09448005e-06 
       762 8.09448005e-06 
       763 8.09448005e-06 
       764 8.09448005e-06 
       765 8.09448005e-06 
       766 8.09448005e-06 
       767 8.09448005e-06 
       768 8.09448005e-06 
       769 8.09448005e-06 
       770 8.09448005e-06 
       771 8.09448005e-06 
       772 8.09448005e-06 
       773 8.09448005e-06 
       774 7.83859853e-06 
       775 6.06865039e-06 
       776 6.06865039e-06 
       777 6.06865039e-06 
       778 5.35959554e-06 
       779 5.35959554e-06 
       780 5.35959554e-06 
       781 5.35959554e-06 
       782 5.35959554e-06 
       783 5.35959554e-06 
       784 5.35959554e-06 
       785 5.35959554e-06 
       786 5.35959554e-06 
       787 5.35959554e-06 
       788 5.35959554e-06 
       789 5.35959554e-06 
       790 5.35959554e-06 
       791 5.35959554e-06 
       792 5.35959554e-06 
       793 5.35959554e-06 
       794 5.35959554e-06 
       795 5.35959554e-06 
       796 5.35959554e-06 
       797 4.86608502e-06 
       798 4.86608502e-06 
       799 4.86608502e-06 
       800 4.86608502e-06 
       801 4.86608502e-06 
       802 4.86608502e-06 
       803 4.86608502e-06 
       804 4.55436262e-06 
       805 4.55436262e-06 
       806 4.55436262e-06 
       807 4.55436262e-06 
       808 4.55436262e-06 
       809 4.55436262e-06 
       810 4.55436262e-06 
       811 4.55436262e-06 
       812 4.55436262e-06 
       813 4.55436262e-06 
       814 4.55436262e-06 
       815 4.55436262e-06 
       816 4.55436262e-06 
       817 4.55436262e-06 
       818 4.55436262e-06 
       819 4.55436262e-06 
       820 4.55436262e-06 
       821 4.55436262e-06 
       822 4.55436262e-06 
       823 4.55436262e-06 
       824 4.55436262e-06 
       825 3.39867702e-06 
       826 3.39867702e-06 
       827 3.39867702e-06 
       828 3.39867702e-06 
       829 3.39867702e-06 
       830 3.39867702e-06 
       831 3.39867702e-06 
       832 3.39867702e-06 
       833 3.39867702e-06 
       834 3.39867702e-06 
       835 3.39867702e-06 
       836 3.39867702e-06 
       837 3.21303678e-06 
       838 3.21303678e-06 
       839 3.21303678e-06 
       840 3.21303678e-06 
       841 3.21303678e-06 
       842 3.21303678e-06 
       843 3.21303678e-06 
       844 3.21303678e-06 
       845 3.21303678e-06 
       846 3.21303678e-06 
       847 3.21303678e-06 
       848 3.21303678e-06 
       849 3.21303678e-06 
       850 3.21303678e-06 
       851 3.21303678e-06 
       852 3.21303678e-06 
       853 3.21303678e-06 
       854 2.24254118e-06 
       855 2.24254118e-06 
       856 2.24254118e-06 
       857 2.24254118e-06 
       858 2.24254118e-06 
       859 2.24254118e-06 
       860 2.24254118e-06 
       861 2.24254118e-06 
       862 2.24254118e-06 
       863 2.24254118e-06 
       864 2.24254118e-06 
       865 2.24254118e-06 
       866 2.24254118e-06 
       867 2.24254118e-06 
       868 2.24254118e-06 
       869 2.24254118e-06 
       870 2.24254118e-06 
       871 2.24254118e-06 
       872 2.24254118e-06 
       873 2.24254118e-06 
       874 2.24254118e-06 
       875 2.24254118e-06 
       876 2.24254118e-06 
       877 2.24254118e-06 
       878 2.24254118e-06 
       879 2.24254118e-06 
       880 2.24254118e-06 
       881 2.24254118e-06 
       882 2.24254118e-06 
       883 2.24254118e-06 
       884 2.24254118e-06 
       885 2.24254118e-06 
       886 2.02135267e-06 
       887 2.02135267e-06 
       888 1.42206730e-06 
       889 1.42206730e-06 
       890 1.42206730e-06 
       891 1.42206730e-06 
       892 1.42206730e-06 
       893 1.42206730e-06 
       894 1.42206730e-06 
       895 1.42206730e-06 
       896 1.42206730e-06 
       897 1.42206730e-06 
       898 1.42206730e-06 
       899 1.42206730e-06 
       900 1.42206730e-06 
       901 1.42206730e-06 
       902 1.42206730e-06 
       903 1.42206730e-06 
       904 1.42206730e-06 
       905 1.42206730e-06 
       906 1.42206730e-06 
       907 1.42206730e-06 
       908 1.42206730e-06 
       909 1.42206730e-06 
       910 1.32704503e-06 
       911 1.32704503e-06 
       912 1.19543848e-06 
       913 1.19543848e-06 
       914 1.19543848e-06 
       915 1.08421980e-06 
       916 1.08421980e-06 
       917 1.08421980e-06 
       918 1.08421980e-06 
       919 1.08421980e-06 
       920 9.65210953e-07 
       921 9.65210953e-07 
       922 9.65210953e-07 
       923 9.65210953e-07 
       924 9.65210953e-07 
       925 9.65210953e-07 
       926 9.65210953e-07 
       927 9.65210953e-07 
       928 9.65210953e-07 
       929 9.65210953e-07 
       930 9.65210953e-07 
       931 9.65210953e-07 
       932 8.04098419e-07 
       933 8.04098419e-07 
       934 8.04098419e-07 
       935 8.04098419e-07 
       936 8.04098419e-07 
       937 8.04098419e-07 
       938 8.04098419e-07 
       939 8.04098419e-07 
       940 8.04098419e-07 
       941 8.04098419e-07 
       942 8.04098419e-07 
       943 8.04098419e-07 
       944 8.04098419e-07 
       945 8.04098419e-07 
       946 8.04098419e-07 
       947 8.04098419e-07 
       948 8.04098419e-07 
       949 8.04098419e-07 
       950 8.04098419e-07 
       951 8.04098419e-07 
       952 8.04098419e-07 
       953 6.80133809e-07 
       954 6.80133809e-07 
       955 6.80133809e-07 
       956 6.80133809e-07 
       957 5.46824086e-07 
       958 5.46824086e-07 
       959 4.37892447e-07 
       960 4.37892447e-07 
       961 4.37892447e-07 
       962 4.37892447e-07 
       963 4.37892447e-07 
       964 4.37892447e-07 
       965 4.37892447e-07 
       966 4.37892447e-07 
       967 4.37892447e-07 
       968 4.37892447e-07 
       969 4.37892447e-07 
       970 4.37892447e-07 
       971 4.37892447e-07 
       972 4.37892447e-07 
       973 4.37892447e-07 
       974 4.37892447e-07 
       975 4.37892447e-07 
       976 4.37892447e-07 
       977 4.37892447e-07 
       978 4.37892447e-07 
       979 4.37892447e-07 
       980 4.12252980e-07 
       981 4.10791600e-07 
       982 4.10791600e-07 
       983 4.10791600e-07 
       984 3.79041495e-07 
       985 3.79041495e-07 
       986 3.79041495e-07 
       987 3.79041495e-07 
       988 3.79041495e-07 
       989 3.79041495e-07 
       990 3.67449499e-07 
       991 3.67449499e-07 
       992 3.67449499e-07 
       993 3.67449499e-07 
       994 3.67449499e-07 
       995 3.67449499e-07 
       996 3.67449499e-07 
       997 3.67449499e-07 
       998 3.67449499e-07 
       999 3.67449499e-07 
      1000 3.67449499e-07 
      1001 3.67449499e-07 
      1002 3.67449499e-07 
      1003 3.67449499e-07 
      1004 3.67449499e-07 
      1005 3.67449499e-07 
      1006 3.67449499e-07 
      1007 3.67449499e-07 
      1008 3.48645460e-07 
      1009 3.48645460e-07 
      1010 3.48645460e-07 
      1011 3.48645460e-07 
      1012 3.48645460e-07 
      1013 3.48645460e-07 
      1014 3.48645460e-07 
      1015 3.48645460e-07 
      1016 3.48645460e-07 
      1017 3.48645460e-07 
      1018 3.48645460e-07 
      1019 3.48645460e-07 
      1020 3.48645460e-07 
      1021 3.48645460e-07 
      1022 3.48645460e-07 
      1023 3.48645460e-07 
      1024 3.48645460e-07 
      1025 3.48645460e-07 
      1026 3.48645460e-07 
      1027 3.48645460e-07 
      1028 3.48645460e-07 
      1029 3.12420216e-07 
      1030 2.96677956e-07 
      1031 2.96677956e-07 
      1032 2.96677956e-07 
      1033 2.96677956e-07 
      1034 2.96677956e-07 
      1035 2.96677956e-07 
      1036 2.80714016e-07 
      1037 2.80714016e-07 
      1038 2.71179744e-07 
      1039 2.71179744e-07 
      1040 2.71179744e-07 
      1041 2.71179744e-07 
      1042 2.71179744e-07 
      1043 2.71179744e-07 
      1044 2.71179744e-07 
      1045 2.71179744e-07 
      1046 2.71179744e-07 
      1047 2.71179744e-07 
      1048 2.71179744e-07 
      1049 2.71179744e-07 
      1050 2.71179744e-07 
      1051 2.71179744e-07 
      1052 2.71179744e-07 
      1053 2.71179744e-07 
      1054 2.71179744e-07 
      1055 2.71179744e-07 
      1056 2.71179744e-07 
      1057 2.71179744e-07 
      1058 2.71179744e-07 
      1059 2.04807313e-07 
      1060 1.79020952e-07 
      1061 1.79020952e-07 
      1062 1.79020952e-07 
      1063 1.72389654e-07 
      1064 1.72389654e-07 
      1065 1.72389654e-07 
      1066 1.72389654e-07 
      1067 1.72389654e-07 
      1068 1.72389654e-07 
      1069 1.72389654e-07 
      1070 1.31936429e-07 
      1071 1.31936429e-07 
      1072 1.31936429e-07 
      1073 1.31936429e-07 
      1074 1.31936429e-07 
      1075 1.31936429e-07 
      1076 1.31936429e-07 
      1077 1.31936429e-07 
      1078 1.31936429e-07 
      1079 1.31936429e-07 
      1080 1.31936429e-07 
      1081 1.31936429e-07 
      1082 1.31936429e-07 
      1083 1.31936429e-07 
      1084 1.31936429e-07 
      1085 1.31936429e-07 
      1086 1.31936429e-07 
      1087 1.31936429e-07 
      1088 1.31936429e-07 
      1089 1.31936429e-07 
      1090 1.31936429e-07 
      1091 1.31936429e-07 
      1092 1.31936429e-07 
      1093 1.22541059e-07 
      1094 1.22541059e-07 
      1095 1.10411588e-07 
      1096 1.10411588e-07 
      1097 1.06959433e-07 
      1098 1.06959433e-07 
      1099 1.06959433e-07 
      1100 1.06959433e-07 
      1101 1.06959433e-07 
      1102 1.06959433e-07 
      1103 1.06959433e-07 
      1104 1.06959433e-07 
      1105 1.06959433e-07 
      1106 1.06959433e-07 
      1107 1.06959433e-07 
      1108 1.06959433e-07 
      1109 1.06959433e-07 
      1110 1.06959433e-07 
      1111 1.06959433e-07 
      1112 1.06959433e-07 
      1113 1.06959433e-07 
      1114 1.06959433e-07 
      1115 1.06959433e-07 
      1116 1.06959433e-07 
      1117 1.06959433e-07 
      1118 9.30341776e-08 
      1119 9.30341776e-08 
      1120 9.30341776e-08 
      1121 9.30341776e-08 
      1122 8.73234434e-08 
      1123 8.73234434e-08 
      1124 8.73234434e-08 
      1125 8.11863026e-08 
      1126 8.11863026e-08 
      1127 8.11863026e-08 
      1128 8.11863026e-08 
      1129 5.43801612e-08 
      1130 5.43801612e-08 
      1131 5.43801612e-08 
      1132 5.43801612e-08 
      1133 5.43801612e-08 
      1134 5.43801612e-08 
      1135 5.43801612e-08 
      1136 5.43801612e-08 
      1137 5.43801612e-08 
      1138 5.43801612e-08 
      1139 5.43801612e-08 
      1140 5.43801612e-08 
      1141 5.43801612e-08 
      1142 5.43801612e-08 
      1143 5.43801612e-08 
      1144 5.43801612e-08 
      1145 5.43801612e-08 
      1146 5.43801612e-08 
      1147 5.43801612e-08 
      1148 5.43801612e-08 
      1149 5.43801612e-08 
      1150 4.91215895e-08 
      1151 4.91215895e-08 
      1152 4.91215895e-08 
      1153 4.91215895e-08 
      1154 4.88799094e-08 
      1155 4.82417077e-08 
      1156 4.82417077e-08 
      1157 4.82417077e-08 
      1158 4.82417077e-08 
      1159 4.82417077e-08 
      1160 4.82417077e-08 
      1161 4.82417077e-08 
      1162 4.82417077e-08 
      1163 4.82417077e-08 
      1164 4.82417077e-08 
      1165 4.37412058e-08 
      1166 4.37412058e-08 
      1167 4.37412058e-08 
      1168 4.37412058e-08 
      1169 4.37412058e-08 
      1170 4.37412058e-08 
      1171 4.37412058e-08 
      1172 4.37412058e-08 
      1173 4.37412058e-08 
      1174 4.37412058e-08 
      1175 4.37412058e-08 
      1176 4.37412058e-08 
      1177 4.37412058e-08 
      1178 4.37412058e-08 
      1179 4.37412058e-08 
      1180 4.37412058e-08 
      1181 4.37412058e-08 
      1182 4.37412058e-08 
      1183 4.37412058e-08 
      1184 4.37412058e-08 
      1185 4.37412058e-08 
      1186 4.37412058e-08 
      1187 4.28854123e-08 
      1188 4.28854123e-08 
      1189 3.81485350e-08 
      1190 3.81485350e-08 
      1191 3.81485350e-08 
      1192 3.81485350e-08 
      1193 3.81485350e-08 
      1194 3.81485350e-08 
      1195 3.51162853e-08 
      1196 2.84102170e-08 
      1197 2.84102170e-08 
      1198 2.84102170e-08 
      1199 2.84102170e-08 
      1200 2.84102170e-08 
      1201 2.84102170e-08 
      1202 2.84102170e-08 
      1203 2.84102170e-08 
      1204 2.84102170e-08 
      1205 2.84102170e-08 
      1206 2.84102170e-08 
      1207 2.84102170e-08 
      1208 2.84102170e-08 
      1209 2.84102170e-08 
      1210 2.84102170e-08 
      1211 2.84102170e-08 
      1212 2.84102170e-08 
      1213 2.84102170e-08 
      1214 2.84102170e-08 
      1215 2.84102170e-08 
      1216 2.84102170e-08 
      1217 2.49138868e-08 
      1218 2.49138868e-08 
      1219 2.49138868e-08 
      1220 2.49138868e-08 
      1221 2.49138868e-08 
      1222 2.49138868e-08 
      1223 2.49138868e-08 
      1224 2.49138868e-08 
      1225 2.49138868e-08 
      1226 1.70443171e-08 
      1227 1.70443171e-08 
      1228 1.70443171e-08 
      1229 1.70443171e-08 
      1230 1.70443171e-08 
      1231 1.70443171e-08 
      1232 1.70443171e-08 
      1233 1.70443171e-08 
      1234 1.70443171e-08 
      1235 1.70443171e-08 
      1236 1.70443171e-08 
      1237 1.70443171e-08 
      1238 1.70443171e-08 
      1239 1.23710322e-08 
      1240 1.23710322e-08 
      1241 1.23710322e-08 
      1242 1.23710322e-08 
      1243 1.23710322e-08 
      1244 1.23710322e-08 
      1245 1.23710322e-08 
      1246 1.23710322e-08 
      1247 1.23710322e-08 
      1248 1.23710322e-08 
      1249 1.23710322e-08 
      1250 1.23710322e-08 
      1251 1.23710322e-08 
      1252 1.23710322e-08 
      1253 1.23710322e-08 
      1254 1.23710322e-08 
      1255 1.23710322e-08 
      1256 1.23710322e-08 
      1257 1.23710322e-08 
      1258 1.23710322e-08 
      1259 1.23710322e-08 
      1260 1.23710322e-08 
      1261 9.50559499e-09 
      1262 9.50559499e-09 
      1263 9.50559499e-09 
      1264 8.41814172e-09 
      1265 8.41814172e-09 
      1266 8.41814172e-09 
      1267 8.41814172e-09 
      1268 8.41814172e-09 
      1269 7.35837712e-09 
      1270 7.35837712e-09 
      1271 7.35837712e-09 
      1272 7.35837712e-09 
      1273 7.35837712e-09 
      1274 7.35837712e-09 
      1275 7.35837712e-09 
      1276 7.35837712e-09 
      1277 7.35837712e-09 
      1278 7.35837712e-09 
      1279 7.35837712e-09 
      1280 7.35837712e-09 
      1281 7.35837712e-09 
      1282 7.35837712e-09 
      1283 7.35837712e-09 
      1284 7.35837712e-09 
      1285 7.35837712e-09 
      1286 7.35837712e-09 
      1287 7.35837712e-09 
      1288 7.35837712e-09 
      1289 7.35837712e-09 
      1290 7.35837712e-09 
      1291 6.06754017e-09 
      1292 6.06754017e-09 
      1293 6.06754017e-09 
      1294 6.06754017e-09 
      1295 6.06754017e-09 
      1296 6.06754017e-09 
      1297 6.06754017e-09 
      1298 6.06754017e-09 
      1299 4.34218972e-09 
      1300 4.34218972e-09 
      1301 4.34218972e-09 
      1302 4.34218972e-09 
      1303 4.34218972e-09 
      1304 4.34218972e-09 
      1305 4.34218972e-09 
      1306 4.34218972e-09 
      1307 4.34218972e-09 
      1308 4.34218972e-09 
      1309 4.34218972e-09 
      1310 4.34218972e-09 
      1311 3.27736118e-09 
      1312 3.27736118e-09 
      1313 3.27736118e-09 
      1314 3.27736118e-09 
      1315 3.27736118e-09 
      1316 3.27736118e-09 
      1317 3.27736118e-09 
      1318 3.27736118e-09 
      1319 3.27736118e-09 
      1320 3.27736118e-09 
      1321 3.27736118e-09 
      1322 3.27736118e-09 
      1323 3.27736118e-09 
      1324 3.27736118e-09 
      1325 3.27736118e-09 
      1326 3.27736118e-09 
      1327 3.27736118e-09 
      1328 3.27736118e-09 
      1329 3.27736118e-09 
      1330 3.27736118e-09 
      1331 3.27736118e-09 
      1332 3.27736118e-09 
      1333 3.27736118e-09 
      1334 3.27736118e-09 
      1335 3.27736118e-09 
      1336 3.27736118e-09 
      1337 3.27736118e-09 
      1338 3.27736118e-09 
      1339 3.27736118e-09 
      1340 2.53732365e-09 
      1341 2.53732365e-09 
      1342 2.53732365e-09 
      1343 2.53732365e-09 
      1344 2.41204115e-09 
      1345 2.41204115e-09 
      1346 2.41204115e-09 
      1347 2.41204115e-09 
      1348 2.41204115e-09 
      1349 2.41204115e-09 
      1350 2.41204115e-09 
      1351 2.41204115e-09 
      1352 2.41204115e-09 
      1353 2.41204115e-09 
      1354 2.41204115e-09 
      1355 2.41204115e-09 
      1356 2.41204115e-09 
      1357 2.41204115e-09 
      1358 2.41204115e-09 
      1359 2.41204115e-09 
      1360 2.41204115e-09 
      1361 2.41204115e-09 
      1362 2.41204115e-09 
      1363 1.69543621e-09 
      1364 1.69543621e-09 
      1365 1.69543621e-09 
      1366 1.69543621e-09 
      1367 1.69543621e-09 
      1368 1.69543621e-09 
      1369 1.69543621e-09 
      1370 1.69543621e-09 
      1371 1.69543621e-09 
      1372 1.69543621e-09 
      1373 1.69543621e-09 
      1374 1.69543621e-09 
      1375 1.69543621e-09 
      1376 1.69543621e-09 
      1377 1.69543621e-09 
      1378 1.69543621e-09 
      1379 1.69543621e-09 
      1380 1.69543621e-09 
      1381 1.69543621e-09 
      1382 1.69543621e-09 
      1383 1.69543621e-09 
      1384 1.69543621e-09 
      1385 1.69543621e-09 
      1386 9.15861473e-10 
      1387 9.15861473e-10 
      1388 9.15861473e-10 
      1389 9.15861473e-10 
      1390 9.15861473e-10 
      1391 9.15861473e-10 
      1392 9.15861473e-10 
      1393 9.15861473e-10 
      1394 9.15861473e-10 
      1395 9.15861473e-10 
      1396 9.15861473e-10 
      1397 9.15861473e-10 
      1398 9.15861473e-10 
      1399 9.15861473e-10 
      1400 9.15861473e-10 
      1401 9.15861473e-10 
      1402 9.15861473e-10 
      1403 9.15861473e-10 
      1404 9.15861473e-10 
      1405 9.15861473e-10 
      1406 9.15861473e-10 
      1407 9.15861473e-10 
      1408 9.15861473e-10 
      1409 9.15861473e-10 
      1410 9.15861473e-10 
      1411 9.15861473e-10 
      1412 9.15861473e-10 
      1413 9.15861473e-10 
      1414 9.15861473e-10 
      1415 9.15861473e-10 
      1416 9.15861473e-10 
      1417 9.15861473e-10 
      1418 9.15861473e-10 
      1419 9.15861473e-10 
      1420 9.15861473e-10 
      1421 9.15861473e-10 
      1422 9.15861473e-10 
      1423 9.15861473e-10 
      1424 9.15861473e-10 
      1425 9.15861473e-10 
      1426 9.15861473e-10 
      1427 9.15861473e-10 
      1428 9.15861473e-10 
      1429 9.15861473e-10 
      1430 9.15861473e-10 
      1431 9.15861473e-10 
      1432 9.15861473e-10 
      1433 9.15861473e-10 
      1434 9.15861473e-10 
      1435 9.15861473e-10 
      1436 9.15861473e-10 
      1437 9.15861473e-10 
      1438 9.15861473e-10 
      1439 9.15861473e-10 
      1440 9.15861473e-10 
      1441 9.15861473e-10 
      1442 9.15861473e-10 
      1443 9.15861473e-10 
      1444 9.15861473e-10 
      1445 9.15861473e-10 
      1446 9.15861473e-10 
      1447 9.15861473e-10 
      1448 9.15861473e-10 
      1449 9.15861473e-10 
      1450 9.15861473e-10 
      1451 9.15861473e-10 
      1452 9.15861473e-10 
      1453 9.15861473e-10 
      1454 9.15861473e-10 
      1455 9.15861473e-10 
      1456 9.15861473e-10 
      1457 9.15861473e-10 
      1458 9.15861473e-10 
      1459 9.15861473e-10 
      1460 9.15861473e-10 
      1461 9.15861473e-10 
      1462 9.15861473e-10 
      1463 9.15861473e-10 
      1464 9.15861473e-10 
      1465 9.15861473e-10 
      1466 9.15861473e-10 
      1467 9.15861473e-10 
      1468 9.15861473e-10 
      1469 9.15861473e-10 
      1470 9.15861473e-10 
      1471 9.15861473e-10 
      1472 9.15861473e-10 
      1473 9.15861473e-10 
      1474 9.15861473e-10 
      1475 9.15861473e-10 
      1476 9.15861473e-10 
      1477 9.15861473e-10 
      1478 9.15861473e-10 
      1479 9.15861473e-10 
      1480 9.15861473e-10 
      1481 9.15861473e-10 
      1482 9.15861473e-10 
      1483 9.15861473e-10 
      1484 9.15861473e-10 
      1485 9.15861473e-10 
      1486 9.15861473e-10 


==> broy3d_n10_ps.dat <==
         1 2.10000000e+01 
1.851441e+00 2.10000000e+01 
2.702882e+00 2.10000000e+01 
3.554324e+00 2.10000000e+01 
4.405765e+00 2.10000000e+01 
5.257206e+00 2.10000000e+01 
6.108647e+00 2.10000000e+01 
6.960089e+00 2.10000000e+01 
7.811530e+00 2.10000000e+01 
8.662971e+00 2.10000000e+01 
9.514412e+00 2.10000000e+01 
1.036585e+01 1.77179599e+01 
1.121729e+01 1.77179599e+01 
1.206874e+01 1.77179599e+01 
1.292018e+01 1.12261044e+01 
1.377162e+01 1.01554091e+01 
1.462306e+01 1.01554091e+01 
1.547450e+01 1.01554091e+01 
1.632594e+01 9.30747594e+00 
1.717738e+01 9.30747594e+00 
1.802882e+01 7.52711389e+00 
1.888027e+01 7.52711389e+00 
1.973171e+01 6.49304792e+00 
2.058315e+01 6.29370143e+00 
2.143459e+01 6.29370143e+00 
2.228603e+01 6.29370143e+00 
2.313747e+01 5.40542137e+00 
2.398891e+01 4.19720173e+00 
2.484035e+01 4.19720173e+00 
2.569180e+01 3.51787506e+00 
2.654324e+01 3.51787506e+00 
2.739468e+01 3.38655117e+00 
2.824612e+01 3.38655117e+00 
2.909756e+01 2.50425388e+00 
2.994900e+01 2.28806363e+00 
3.080044e+01 2.18174313e+00 
3.165188e+01 1.94460436e+00 
3.250333e+01 1.94460436e+00 
3.335477e+01 1.94460436e+00 
3.420621e+01 1.56662347e+00 
3.505765e+01 1.26547833e+00 
3.590909e+01 1.26547833e+00 
3.676053e+01 1.24923946e+00 
3.761197e+01 1.24923946e+00 
3.846341e+01 1.24923946e+00 
3.931486e+01 1.24923946e+00 
4.016630e+01 1.14131145e+00 
4.101774e+01 1.04999132e+00 
4.186918e+01 9.89376135e-01 
4.272062e+01 9.06226930e-01 
4.357206e+01 8.14647720e-01 
4.442350e+01 7.78322869e-01 
4.527494e+01 7.63927484e-01 
4.612639e+01 5.94990077e-01 
4.697783e+01 4.48681661e-01 
4.782927e+01 4.34104123e-01 
4.868071e+01 4.34104123e-01 
4.953215e+01 3.18956346e-01 
5.038359e+01 2.98175571e-01 
5.123503e+01 2.98175571e-01 
5.208647e+01 2.98175571e-01 
5.293792e+01 2.98175571e-01 
5.378936e+01 2.98175571e-01 
5.464080e+01 2.98175571e-01 
5.549224e+01 2.98175571e-01 
5.634368e+01 2.98175571e-01 
5.719512e+01 2.10054242e-01 
5.804656e+01 2.02016086e-01 
5.889800e+01 1.98134239e-01 
5.974945e+01 1.98134239e-01 
6.060089e+01 1.98134239e-01 
6.145233e+01 1.98134239e-01 
6.230377e+01 1.86579549e-01 
6.315521e+01 1.63950939e-01 
6.400665e+01 1.61866693e-01 
6.485809e+01 1.32905816e-01 
6.570953e+01 1.25468850e-01 
6.656098e+01 1.24181361e-01 
6.741242e+01 1.24181361e-01 
6.826386e+01 1.17157595e-01 
6.911530e+01 1.05378701e-01 
6.996674e+01 9.37321416e-02 
7.081818e+01 9.37321416e-02 
7.166962e+01 9.37321416e-02 
7.252106e+01 9.34202185e-02 
7.337251e+01 7.32220928e-02 
7.422395e+01 7.04055197e-02 
7.507539e+01 7.04055197e-02 
7.592683e+01 6.83222788e-02 
7.677827e+01 6.73340289e-02 
7.762971e+01 6.73340289e-02 
7.848115e+01 6.35058920e-02 
7.933259e+01 4.73461272e-02 
8.018404e+01 4.40566003e-02 
8.103548e+01 4.21034326e-02 
8.188692e+01 4.21034326e-02 
8.273836e+01 3.92468948e-02 
8.358980e+01 3.84619236e-02 
8.444124e+01 3.79709986e-02 
8.529268e+01 3.79709986e-02 
8.614412e+01 3.40120191e-02 
8.699557e+01 3.29912713e-02 
8.784701e+01 3.07546597e-02 
8.869845e+01 2.73954351e-02 
8.954989e+01 2.73954351e-02 
9.040133e+01 2.63172159e-02 
9.125277e+01 2.63172159e-02 
9.210421e+01 2.57771731e-02 
9.295565e+01 2.57771731e-02 
9.380710e+01 1.92240891e-02 
9.465854e+01 1.82528605e-02 
9.550998e+01 1.82528605e-02 
9.636142e+01 1.82528605e-02 
9.721286e+01 1.82528605e-02 
9.806430e+01 1.81513203e-02 
9.891574e+01 1.67436937e-02 
9.976718e+01 1.38337728e-02 
1.006186e+02 1.38337728e-02 
1.014701e+02 1.38337728e-02 
1.023215e+02 1.38337728e-02 
1.031729e+02 1.36439259e-02 
1.040244e+02 1.36439259e-02 
1.048758e+02 1.36439259e-02 
1.057273e+02 1.32939237e-02 
1.065787e+02 1.31195081e-02 
1.074302e+02 1.09999944e-02 
1.082816e+02 8.53810367e-03 
1.091330e+02 6.88809858e-03 
1.099845e+02 6.85115454e-03 
1.108359e+02 6.31259607e-03 
1.116874e+02 5.58126217e-03 
1.125388e+02 5.35575228e-03 
1.133902e+02 5.18303098e-03 
1.142417e+02 5.05661328e-03 
1.150931e+02 4.66799114e-03 
1.159446e+02 4.40710726e-03 
1.167960e+02 3.20427905e-03 
1.176475e+02 2.73662338e-03 
1.184989e+02 2.73662338e-03 
1.193503e+02 2.07812774e-03 
1.202018e+02 2.07812774e-03 
1.210532e+02 1.91043390e-03 
1.219047e+02 1.79126458e-03 
1.227561e+02 1.79126458e-03 
1.236075e+02 1.79126458e-03 
1.244590e+02 1.79126458e-03 
1.253104e+02 1.79126458e-03 
1.261619e+02 1.79126458e-03 
1.270133e+02 1.71581124e-03 
1.278647e+02 1.69916392e-03 
1.287162e+02 1.46859737e-03 
1.295676e+02 1.46092845e-03 
1.304191e+02 1.46092845e-03 
1.312705e+02 1.46092845e-03 
1.321220e+02 1.46092845e-03 
1.329734e+02 1.46092845e-03 
1.338248e+02 1.46092845e-03 
1.346763e+02 1.46092845e-03 
1.355277e+02 1.46092845e-03 
1.363792e+02 1.37996033e-03 
1.372306e+02 1.13929999e-03 
1.380820e+02 1.12841444e-03 
1.389335e+02 1.12316682e-03 
1.397849e+02 1.02080668e-03 
1.406364e+02 1.00523624e-03 
1.414878e+02 1.00523624e-03 
1.423392e+02 1.00523624e-03 
1.431907e+02 1.00523624e-03 
1.440421e+02 9.86955025e-04 
1.448936e+02 8.87133009e-04 
1.457450e+02 6.51897841e-04 
1.465965e+02 6.28137264e-04 
1.474479e+02 6.28137264e-04 
1.482993e+02 6.22749620e-04 
1.491508e+02 6.13614845e-04 
1.500022e+02 6.12427224e-04 
1.508537e+02 6.09494006e-04 
1.517051e+02 5.84495201e-04 
1.525565e+02 5.42975073e-04 
1.534080e+02 4.78697392e-04 
1.542594e+02 3.34728260e-04 
1.551109e+02 3.09283765e-04 
1.559623e+02 3.07976220e-04 
1.568137e+02 2.72428905e-04 
1.576652e+02 2.26711070e-04 
1.585166e+02 2.26711070e-04 
1.593681e+02 2.14776665e-04 
1.602195e+02 1.86950219e-04 
1.610710e+02 1.72143419e-04 
1.619224e+02 1.61921898e-04 
1.627738e+02 1.46262116e-04 
1.636253e+02 1.42070051e-04 
1.644767e+02 1.39166774e-04 
1.653282e+02 1.39166774e-04 
1.661796e+02 1.39166774e-04 
1.670310e+02 1.34520881e-04 
1.678825e+02 1.34520881e-04 
1.687339e+02 1.34520881e-04 
1.695854e+02 1.34520881e-04 
1.704368e+02 1.34520881e-04 
1.712882e+02 1.34520881e-04 
1.721397e+02 1.34520881e-04 
1.729911e+02 1.34520881e-04 
1.738426e+02 1.26767901e-04 
1.746940e+02 1.11729775e-04 
1.755455e+02 1.11565876e-04 
1.763969e+02 1.07242613e-04 
1.772483e+02 9.90484230e-05 
1.780998e+02 9.90484230e-05 
1.789512e+02 9.90484230e-05 
1.798027e+02 9.90484230e-05 
1.806541e+02 9.67709403e-05 
1.815055e+02 9.67709403e-05 
1.823570e+02 9.08367512e-05 
1.832084e+02 5.99074589e-05 
1.840599e+02 5.08865950e-05 
1.849113e+02 4.98110246e-05 
1.857627e+02 4.62402618e-05 
1.866142e+02 4.41823005e-05 
1.874656e+02 4.27178770e-05 
1.883171e+02 3.78313487e-05 
1.891685e+02 3.17820937e-05 
1.900200e+02 3.11300267e-05 
1.908714e+02 3.08743354e-05 
1.917228e+02 2.56247881e-05 
1.925743e+02 2.10737354e-05 
1.934257e+02 1.93007906e-05 
1.942772e+02 1.77675998e-05 
1.951286e+02 1.66766617e-05 
1.959800e+02 1.62707705e-05 
1.968315e+02 1.42000920e-05 
1.976829e+02 1.42000920e-05 
1.985344e+02 1.38272380e-05 
1.993858e+02 1.38272380e-05 
2.002373e+02 9.18192693e-06 
2.010887e+02 9.18192693e-06 
2.019401e+02 9.18192693e-06 
2.027916e+02 9.18192693e-06 
2.036430e+02 8.93572360e-06 
2.044945e+02 8.93572360e-06 
2.053459e+02 8.15198930e-06 
2.061973e+02 8.15198930e-06 
2.070488e+02 8.15198930e-06 
2.079002e+02 8.01228457e-06 
2.087517e+02 8.01228457e-06 
2.096031e+02 6.51025943e-06 
2.104545e+02 5.76264355e-06 
2.113060e+02 5.50215273e-06 
2.121574e+02 5.46927047e-06 
2.130089e+02 5.46927047e-06 
2.138603e+02 5.46927047e-06 
2.147118e+02 4.23652600e-06 
2.155632e+02 4.04264226e-06 
2.164146e+02 3.86512588e-06 
2.172661e+02 3.83090309e-06 
2.181175e+02 3.00852288e-06 
2.189690e+02 3.00852288e-06 
2.198204e+02 2.40250839e-06 
2.206718e+02 2.40250839e-06 
2.215233e+02 2.36085599e-06 
2.223747e+02 1.95964056e-06 
2.232262e+02 1.58106007e-06 
2.240776e+02 1.58106007e-06 
2.249290e+02 1.58106007e-06 
2.257805e+02 1.58106007e-06 
2.266319e+02 1.27548899e-06 
2.274834e+02 1.19861270e-06 
2.283348e+02 1.19861270e-06 
2.291863e+02 1.15175491e-06 
2.300377e+02 1.15175491e-06 
2.308891e+02 1.15175491e-06 
2.317406e+02 1.15175491e-06 
2.325920e+02 1.13260039e-06 
2.334435e+02 1.13260039e-06 
2.342949e+02 1.08112231e-06 
2.351463e+02 1.08112231e-06 
2.359978e+02 1.08112231e-06 
2.368492e+02 8.91366728e-07 
2.377007e+02 8.91366728e-07 
2.385521e+02 8.91366728e-07 
2.394035e+02 8.42201276e-07 
2.402550e+02 6.93062405e-07 
2.411064e+02 6.93062405e-07 
2.419579e+02 6.93062405e-07 
2.428093e+02 6.01323809e-07 
2.436608e+02 4.58419631e-07 
2.445122e+02 4.55781981e-07 
2.453636e+02 3.85797334e-07 
2.462151e+02 3.48900538e-07 
2.470665e+02 3.47630441e-07 
2.479180e+02 3.46938776e-07 
2.487694e+02 2.90628146e-07 
2.496208e+02 2.80344563e-07 
2.504723e+02 2.79567175e-07 
2.513237e+02 2.16214304e-07 
2.521752e+02 2.16214304e-07 
2.530266e+02 1.99530444e-07 
2.538780e+02 1.99530444e-07 
2.547295e+02 1.93095427e-07 
2.555809e+02 1.93095427e-07 
2.564324e+02 1.93095427e-07 
2.572838e+02 1.93095427e-07 
2.581353e+02 1.93095427e-07 
2.589867e+02 1.93095427e-07 
2.598381e+02 1.93095427e-07 
2.606896e+02 1.53320323e-07 
2.615410e+02 1.53320323e-07 
2.623925e+02 1.49901019e-07 
2.632439e+02 1.49901019e-07 
2.640953e+02 1.49901019e-07 
2.649468e+02 1.13902463e-07 
2.657982e+02 1.08966042e-07 
2.666497e+02 1.08966042e-07 
2.675011e+02 1.08966042e-07 
2.683525e+02 9.33915087e-08 
2.692040e+02 9.07111037e-08 
2.700554e+02 9.07111037e-08 
2.709069e+02 8.23586422e-08 
2.717583e+02 6.99707135e-08 
2.726098e+02 6.88767517e-08 
2.734612e+02 4.91073674e-08 
2.743126e+02 4.91073674e-08 
2.751641e+02 4.91073674e-08 
2.760155e+02 4.10924980e-08 
2.768670e+02 3.78965678e-08 
2.777184e+02 3.78965678e-08 
2.785698e+02 3.67074592e-08 
2.794213e+02 3.67074592e-08 
2.802727e+02 3.67074592e-08 
2.811242e+02 3.67074592e-08 
2.819756e+02 3.03553330e-08 
2.828271e+02 2.31467103e-08 
2.836785e+02 2.21111500e-08 
2.845299e+02 2.21111500e-08 
2.853814e+02 2.21111500e-08 
2.862328e+02 2.21111500e-08 
2.870843e+02 2.21111500e-08 
2.879357e+02 1.94388405e-08 
2.887871e+02 1.92150967e-08 
2.896386e+02 1.92150967e-08 
2.904900e+02 1.92150967e-08 
2.913415e+02 1.59254260e-08 
2.921929e+02 1.59254260e-08 
2.930443e+02 1.30937950e-08 
2.938958e+02 1.30937950e-08 
2.947472e+02 1.02136463e-08 
2.955987e+02 1.02136463e-08 
2.964501e+02 1.02136463e-08 
2.973016e+02 1.02136463e-08 
2.981530e+02 7.23972605e-09 
2.990044e+02 7.23972605e-09 
2.998559e+02 7.23972605e-09 
3.007073e+02 7.23972605e-09 
3.015588e+02 7.23972605e-09 
3.024102e+02 7.23972605e-09 
3.032616e+02 7.23972605e-09 
3.041131e+02 7.23972605e-09 
3.049645e+02 7.23972605e-09 
3.058160e+02 7.23972605e-09 
3.066674e+02 7.23972605e-09 
3.075188e+02 7.23972605e-09 
3.083703e+02 7.23972605e-09 
3.092217e+02 7.23972605e-09 
3.100732e+02 7.23972605e-09 
3.109246e+02 7.23972605e-09 
3.117761e+02 7.23972605e-09 
3.126275e+02 7.23972605e-09 
3.134789e+02 7.23972605e-09 
3.143304e+02 7.23972605e-09 
3.151818e+02 7.23972605e-09 
3.160333e+02 7.23972605e-09 
3.168847e+02 4.69916251e-09 
3.177361e+02 4.69916251e-09 
3.185876e+02 4.69916251e-09 
3.194390e+02 4.69916251e-09 
3.202905e+02 4.69916251e-09 
3.211419e+02 4.69916251e-09 
3.219933e+02 4.69916251e-09 
3.228448e+02 4.69916251e-09 
3.236962e+02 4.69916251e-09 
3.245477e+02 4.69916251e-09 
3.253991e+02 4.69916251e-09 
3.262506e+02 4.69916251e-09 
3.271020e+02 4.69916251e-09 
3.279534e+02 4.69916251e-09 
3.288049e+02 4.69916251e-09 
3.296563e+02 4.69916251e-09 
3.305078e+02 4.69916251e-09 
3.313592e+02 4.69916251e-09 
3.322106e+02 4.69916251e-09 
3.330621e+02 4.69916251e-09 
3.339135e+02 4.69916251e-09 
3.347650e+02 4.69916251e-09 
3.356164e+02 4.69916251e-09 
3.364678e+02 4.69916251e-09 
3.373193e+02 4.69916251e-09 
3.381707e+02 4.26883909e-09 
3.390222e+02 4.26883909e-09 
3.398736e+02 4.26883909e-09 
3.407251e+02 4.26883909e-09 
3.415765e+02 4.26883909e-09 
3.424279e+02 4.26883909e-09 
3.432794e+02 4.26883909e-09 
3.441308e+02 4.26883909e-09 
3.449823e+02 4.26883909e-09 
3.458337e+02 4.26883909e-09 
3.466851e+02 4.26883909e-09 
3.475366e+02 4.26883909e-09 
3.483880e+02 4.26883909e-09 
3.492395e+02 4.26883909e-09 
3.500909e+02 4.26883909e-09 
3.509424e+02 4.26883909e-09 
3.517938e+02 4.26883909e-09 
3.526452e+02 4.26883909e-09 
3.534967e+02 4.26883909e-09 
3.543481e+02 2.72024432e-09 
3.551996e+02 2.72024432e-09 
3.560510e+02 2.72024432e-09 
3.569024e+02 2.72024432e-09 
3.577539e+02 2.72024432e-09 
3.586053e+02 2.72024432e-09 
3.594568e+02 1.15774421e-09 
3.603082e+02 1.15774421e-09 
3.611596e+02 1.15774421e-09 
3.620111e+02 1.15774421e-09 
3.628625e+02 1.15774421e-09 
3.637140e+02 1.15774421e-09 
3.645654e+02 1.15774421e-09 
3.654169e+02 1.15774421e-09 
3.662683e+02 1.15774421e-09 
3.671197e+02 1.15774421e-09 
3.679712e+02 1.15774421e-09 
3.688226e+02 1.15774421e-09 
3.696741e+02 1.15774421e-09 
3.705255e+02 1.15774421e-09 
3.713769e+02 1.15774421e-09 
3.722284e+02 1.15774421e-09 
3.730798e+02 1.15774421e-09 
3.739313e+02 1.15774421e-09 
3.747827e+02 1.15774421e-09 
3.756341e+02 1.15774421e-09 
3.764856e+02 1.15774421e-09 
3.773370e+02 1.15774421e-09 
3.781885e+02 1.15774421e-09 
3.790399e+02 1.15774421e-09 
3.798914e+02 1.15774421e-09 
3.807428e+02 1.15774421e-09 
3.815942e+02 1.15774421e-09 
3.824457e+02 1.15774421e-09 
3.832971e+02 1.15774421e-09 
3.841486e+02 1.15774421e-09 
3.850000e+02 1.15774421e-09 


==> broy3d_n500_nops.dat <==
         1 5.11000000e+02 
         2 5.11000000e+02 
         3 5.11000000e+02 
         4 5.11000000e+02 
         5 5.11000000e+02 
         6 5.11000000e+02 
         7 5.11000000e+02 
         8 5.11000000e+02 
         9 5.11000000e+02 
        10 5.11000000e+02 
        11 5.11000000e+02 
        12 5.11000000e+02 
        13 5.11000000e+02 
        14 5.11000000e+02 
        15 5.11000000e+02 
        16 5.11000000e+02 
        17 5.11000000e+02 
        18 5.11000000e+02 
        19 5.11000000e+02 
        20 5.11000000e+02 
        21 5.11000000e+02 
        22 5.11000000e+02 
        23 5.11000000e+02 
        24 5.11000000e+02 
        25 5.11000000e+02 
        26 5.11000000e+02 
        27 5.11000000e+02 
        28 5.11000000e+02 
        29 5.11000000e+02 
        30 5.11000000e+02 
        31 5.11000000e+02 
        32 5.11000000e+02 
        33 5.11000000e+02 
        34 5.11000000e+02 
        35 5.11000000e+02 
        36 5.11000000e+02 
        37 5.11000000e+02 
        38 5.11000000e+02 
        39 5.11000000e+02 
        40 5.11000000e+02 
        41 5.11000000e+02 
        42 5.11000000e+02 
        43 5.11000000e+02 
        44 5.11000000e+02 
        45 5.11000000e+02 
        46 5.11000000e+02 
        47 5.11000000e+02 
        48 5.11000000e+02 
        49 5.11000000e+02 
        50 5.11000000e+02 
        51 5.11000000e+02 
        52 5.11000000e+02 
        53 5.11000000e+02 
        54 5.11000000e+02 
        55 5.11000000e+02 
        56 5.11000000e+02 
        57 5.11000000e+02 
        58 5.11000000e+02 
        59 5.11000000e+02 
        60 5.11000000e+02 
        61 5.11000000e+02 
        62 5.11000000e+02 
        63 5.11000000e+02 
        64 5.11000000e+02 
        65 5.11000000e+02 
        66 5.11000000e+02 
        67 5.11000000e+02 
        68 5.11000000e+02 
        69 5.11000000e+02 
        70 5.11000000e+02 
        71 5.11000000e+02 
        72 5.11000000e+02 
        73 5.11000000e+02 
        74 5.11000000e+02 
        75 5.11000000e+02 
        76 5.11000000e+02 
        77 5.11000000e+02 
        78 5.11000000e+02 
        79 5.11000000e+02 
        80 5.11000000e+02 
        81 5.11000000e+02 
        82 5.11000000e+02 
        83 5.11000000e+02 
        84 5.11000000e+02 
        85 5.11000000e+02 
        86 5.11000000e+02 
        87 5.11000000e+02 
        88 5.11000000e+02 
        89 5.11000000e+02 
        90 5.11000000e+02 
        91 5.11000000e+02 
        92 5.11000000e+02 
        93 5.11000000e+02 
        94 5.11000000e+02 
        95 5.11000000e+02 
        96 5.11000000e+02 
        97 5.11000000e+02 
        98 5.11000000e+02 
        99 5.11000000e+02 
       100 5.11000000e+02 
       101 5.11000000e+02 
       102 5.11000000e+02 
       103 5.11000000e+02 
       104 5.11000000e+02 
       105 5.11000000e+02 
       106 5.11000000e+02 
       107 5.11000000e+02 
       108 5.11000000e+02 
       109 5.11000000e+02 
       110 5.11000000e+02 
       111 5.11000000e+02 
       112 5.11000000e+02 
       113 5.11000000e+02 
       114 5.11000000e+02 
       115 5.11000000e+02 
       116 5.11000000e+02 
       117 5.11000000e+02 
       118 5.11000000e+02 
       119 5.11000000e+02 
       120 5.11000000e+02 
       121 5.11000000e+02 
       122 5.11000000e+02 
       123 5.11000000e+02 
       124 5.11000000e+02 
       125 5.11000000e+02 
       126 5.11000000e+02 
       127 5.11000000e+02 
       128 5.11000000e+02 
       129 5.11000000e+02 
       130 5.11000000e+02 
       131 5.11000000e+02 
       132 5.11000000e+02 
       133 5.11000000e+02 
       134 5.11000000e+02 
       135 5.11000000e+02 
       136 5.11000000e+02 
       137 5.11000000e+02 
       138 5.11000000e+02 
       139 5.11000000e+02 
       140 5.11000000e+02 
       141 5.11000000e+02 
       142 5.11000000e+02 
       143 5.11000000e+02 
       144 5.11000000e+02 
       145 5.11000000e+02 
       146 5.11000000e+02 
       147 5.11000000e+02 
       148 5.11000000e+02 
       149 5.11000000e+02 
       150 5.11000000e+02 
       151 5.11000000e+02 
       152 5.11000000e+02 
       153 5.11000000e+02 
       154 5.11000000e+02 
       155 5.11000000e+02 
       156 5.11000000e+02 
       157 5.11000000e+02 
       158 5.11000000e+02 
       159 5.11000000e+02 
       160 5.11000000e+02 
       161 5.11000000e+02 
       162 5.11000000e+02 
       163 5.11000000e+02 
       164 5.11000000e+02 
       165 5.11000000e+02 
       166 5.11000000e+02 
       167 5.11000000e+02 
       168 5.11000000e+02 
       169 5.11000000e+02 
       170 5.11000000e+02 
       171 5.11000000e+02 
       172 5.11000000e+02 
       173 5.11000000e+02 
       174 5.11000000e+02 
       175 5.11000000e+02 
       176 5.11000000e+02 
       177 5.11000000e+02 
       178 5.11000000e+02 
       179 5.11000000e+02 
       180 5.11000000e+02 
       181 5.11000000e+02 
       182 5.11000000e+02 
       183 5.11000000e+02 
       184 5.11000000e+02 
       185 5.11000000e+02 
       186 5.11000000e+02 
       187 5.11000000e+02 
       188 5.11000000e+02 
       189 5.11000000e+02 
       190 5.11000000e+02 
       191 5.11000000e+02 
       192 5.11000000e+02 
       193 5.11000000e+02 
       194 5.11000000e+02 
       195 5.11000000e+02 
       196 5.11000000e+02 
       197 5.11000000e+02 
       198 5.11000000e+02 
       199 5.11000000e+02 
       200 5.11000000e+02 
       201 5.11000000e+02 
       202 5.11000000e+02 
       203 5.11000000e+02 
       204 5.11000000e+02 
       205 5.11000000e+02 
       206 5.11000000e+02 
       207 5.11000000e+02 
       208 5.11000000e+02 
       209 5.11000000e+02 
       210 5.11000000e+02 
       211 5.11000000e+02 
       212 5.11000000e+02 
       213 5.11000000e+02 
       214 5.11000000e+02 
       215 5.11000000e+02 
       216 5.11000000e+02 
       217 5.11000000e+02 
       218 5.11000000e+02 
       219 5.11000000e+02 
       220 5.11000000e+02 
       221 5.11000000e+02 
       222 5.11000000e+02 
       223 5.11000000e+02 
       224 5.11000000e+02 
       225 5.11000000e+02 
       226 5.11000000e+02 
       227 5.11000000e+02 
       228 5.11000000e+02 
       229 5.11000000e+02 
       230 5.11000000e+02 
       231 5.11000000e+02 
       232 5.11000000e+02 
       233 5.11000000e+02 
       234 5.11000000e+02 
       235 5.11000000e+02 
       236 5.11000000e+02 
       237 5.11000000e+02 
       238 5.11000000e+02 
       239 5.11000000e+02 
       240 5.11000000e+02 
       241 5.11000000e+02 
       242 5.11000000e+02 
       243 5.11000000e+02 
       244 5.11000000e+02 
       245 5.11000000e+02 
       246 5.11000000e+02 
       247 5.11000000e+02 
       248 5.11000000e+02 
       249 5.11000000e+02 
       250 5.11000000e+02 
       251 5.11000000e+02 
       252 5.11000000e+02 
       253 5.11000000e+02 
       254 5.11000000e+02 
       255 5.11000000e+02 
       256 5.11000000e+02 
       257 5.11000000e+02 
       258 5.11000000e+02 
       259 5.11000000e+02 
       260 5.11000000e+02 
       261 5.11000000e+02 
       262 5.11000000e+02 
       263 5.11000000e+02 
       264 5.11000000e+02 
       265 5.11000000e+02 
       266 5.11000000e+02 
       267 5.11000000e+02 
       268 5.11000000e+02 
       269 5.11000000e+02 
       270 5.11000000e+02 
       271 5.11000000e+02 
       272 5.11000000e+02 
       273 5.11000000e+02 
       274 5.11000000e+02 
       275 5.11000000e+02 
       276 5.11000000e+02 
       277 5.11000000e+02 
       278 5.11000000e+02 
       279 5.11000000e+02 
       280 5.11000000e+02 
       281 5.11000000e+02 
       282 5.11000000e+02 
       283 5.11000000e+02 
       284 5.11000000e+02 
       285 5.11000000e+02 
       286 5.11000000e+02 
       287 5.11000000e+02 
       288 5.11000000e+02 
       289 5.11000000e+02 
       290 5.11000000e+02 
       291 5.11000000e+02 
       292 5.11000000e+02 
       293 5.11000000e+02 
       294 5.11000000e+02 
       295 5.11000000e+02 
       296 5.11000000e+02 
       297 5.11000000e+02 
       298 5.11000000e+02 
       299 5.11000000e+02 
       300 5.11000000e+02 
       301 5.11000000e+02 
       302 5.11000000e+02 
       303 5.11000000e+02 
       304 5.11000000e+02 
       305 5.11000000e+02 
       306 5.11000000e+02 
       307 5.11000000e+02 
       308 5.11000000e+02 
       309 5.11000000e+02 
       310 5.11000000e+02 
       311 5.11000000e+02 
       312 5.11000000e+02 
       313 5.11000000e+02 
       314 5.11000000e+02 
       315 5.11000000e+02 
       316 5.11000000e+02 
       317 5.11000000e+02 
       318 5.11000000e+02 
       319 5.11000000e+02 
       320 5.11000000e+02 
       321 5.11000000e+02 
       322 5.11000000e+02 
       323 5.11000000e+02 
       324 5.11000000e+02 
       325 5.11000000e+02 
       326 5.11000000e+02 
       327 5.11000000e+02 
       328 5.11000000e+02 
       329 5.11000000e+02 
       330 5.11000000e+02 
       331 5.11000000e+02 
       332 5.11000000e+02 
       333 5.11000000e+02 
       334 5.11000000e+02 
       335 5.11000000e+02 
       336 5.11000000e+02 
       337 5.11000000e+02 
       338 5.11000000e+02 
       339 5.11000000e+02 
       340 5.11000000e+02 
       341 5.11000000e+02 
       342 5.11000000e+02 
       343 5.11000000e+02 
       344 5.11000000e+02 
       345 5.11000000e+02 
       346 5.11000000e+02 
       347 5.11000000e+02 
       348 5.11000000e+02 
       349 5.11000000e+02 
       350 5.11000000e+02 
       351 5.11000000e+02 
       352 5.11000000e+02 
       353 5.11000000e+02 
       354 5.11000000e+02 
       355 5.11000000e+02 
       356 5.11000000e+02 
       357 5.11000000e+02 
       358 5.11000000e+02 
       359 5.11000000e+02 
       360 5.11000000e+02 
       361 5.11000000e+02 
       362 5.11000000e+02 
       363 5.11000000e+02 
       364 5.11000000e+02 
       365 5.11000000e+02 
       366 5.11000000e+02 
       367 5.11000000e+02 
       368 5.11000000e+02 
       369 5.11000000e+02 
       370 5.11000000e+02 
       371 5.11000000e+02 
       372 5.11000000e+02 
       373 5.11000000e+02 
       374 5.11000000e+02 
       375 5.11000000e+02 
       376 5.11000000e+02 
       377 5.11000000e+02 
       378 5.11000000e+02 
       379 5.11000000e+02 
       380 5.11000000e+02 
       381 5.11000000e+02 
       382 5.11000000e+02 
       383 5.11000000e+02 
       384 5.11000000e+02 
       385 5.11000000e+02 
       386 5.11000000e+02 
       387 5.11000000e+02 
       388 5.11000000e+02 
       389 5.11000000e+02 
       390 5.11000000e+02 
       391 5.11000000e+02 
       392 5.11000000e+02 
       393 5.11000000e+02 
       394 5.11000000e+02 
       395 5.11000000e+02 
       396 5.11000000e+02 
       397 5.11000000e+02 
       398 5.11000000e+02 
       399 5.11000000e+02 
       400 5.11000000e+02 
       401 5.11000000e+02 
       402 5.11000000e+02 
       403 5.11000000e+02 
       404 5.11000000e+02 
       405 5.11000000e+02 
       406 5.11000000e+02 
       407 5.11000000e+02 
       408 5.11000000e+02 
       409 5.11000000e+02 
       410 5.11000000e+02 
       411 5.11000000e+02 
       412 5.11000000e+02 
       413 5.11000000e+02 
       414 5.11000000e+02 
       415 5.11000000e+02 
       416 5.11000000e+02 
       417 5.11000000e+02 
       418 5.11000000e+02 
       419 5.11000000e+02 
       420 5.11000000e+02 
       421 5.11000000e+02 
       422 5.11000000e+02 
       423 5.11000000e+02 
       424 5.11000000e+02 
       425 5.11000000e+02 
       426 5.11000000e+02 
       427 5.11000000e+02 
       428 5.11000000e+02 
       429 5.11000000e+02 
       430 5.11000000e+02 
       431 5.11000000e+02 
       432 5.11000000e+02 
       433 5.11000000e+02 
       434 5.11000000e+02 
       435 5.11000000e+02 
       436 5.11000000e+02 
       437 5.11000000e+02 
       438 5.11000000e+02 
       439 5.11000000e+02 
       440 5.11000000e+02 
       441 5.11000000e+02 
       442 5.11000000e+02 
       443 5.11000000e+02 
       444 5.11000000e+02 
       445 5.11000000e+02 
       446 5.11000000e+02 
       447 5.11000000e+02 
       448 5.11000000e+02 
       449 5.11000000e+02 
       450 5.11000000e+02 
       451 5.11000000e+02 
       452 5.11000000e+02 
       453 5.11000000e+02 
       454 5.11000000e+02 
       455 5.11000000e+02 
       456 5.11000000e+02 
       457 5.11000000e+02 
       458 5.11000000e+02 
       459 5.11000000e+02 
       460 5.11000000e+02 
       461 5.11000000e+02 
       462 5.11000000e+02 
       463 5.11000000e+02 
       464 5.11000000e+02 
       465 5.11000000e+02 
       466 5.11000000e+02 
       467 5.11000000e+02 
       468 5.11000000e+02 
       469 5.11000000e+02 
       470 5.11000000e+02 
       471 5.11000000e+02 
       472 5.11000000e+02 
       473 5.11000000e+02 
       474 5.11000000e+02 
       475 5.11000000e+02 
       476 5.11000000e+02 
       477 5.11000000e+02 
       478 5.11000000e+02 
       479 5.11000000e+02 
       480 5.11000000e+02 
       481 5.11000000e+02 
       482 5.11000000e+02 
       483 5.11000000e+02 
       484 5.11000000e+02 
       485 5.11000000e+02 
       486 5.11000000e+02 
       487 5.11000000e+02 
       488 5.11000000e+02 
       489 5.11000000e+02 
       490 5.11000000e+02 
       491 5.11000000e+02 
       492 5.11000000e+02 
       493 5.11000000e+02 
       494 5.11000000e+02 
       495 5.11000000e+02 
       496 5.11000000e+02 
       497 5.11000000e+02 
       498 5.11000000e+02 
       499 5.11000000e+02 
       500 5.11000000e+02 
       501 5.11000000e+02 
       502 5.11000000e+02 
       503 5.11000000e+02 
       504 5.11000000e+02 
       505 5.11000000e+02 
       506 5.11000000e+02 
       507 5.11000000e+02 
       508 5.11000000e+02 
       509 5.11000000e+02 
       510 5.11000000e+02 
       511 5.11000000e+02 
       512 5.11000000e+02 
       513 5.11000000e+02 
       514 5.11000000e+02 
       515 5.11000000e+02 
       516 5.11000000e+02 
       517 5.11000000e+02 
       518 5.11000000e+02 
       519 5.11000000e+02 
       520 5.11000000e+02 
       521 5.11000000e+02 
       522 5.11000000e+02 
       523 5.11000000e+02 
       524 5.11000000e+02 
       525 5.11000000e+02 
       526 5.11000000e+02 
       527 5.11000000e+02 
       528 5.11000000e+02 
       529 5.11000000e+02 
       530 5.11000000e+02 
       531 5.11000000e+02 
       532 5.11000000e+02 
       533 5.11000000e+02 
       534 5.11000000e+02 
       535 5.11000000e+02 
       536 5.11000000e+02 
       537 5.11000000e+02 
       538 5.11000000e+02 
       539 5.11000000e+02 
       540 5.11000000e+02 
       541 5.11000000e+02 
       542 5.11000000e+02 
       543 5.11000000e+02 
       544 5.11000000e+02 
       545 5.11000000e+02 
       546 5.11000000e+02 
       547 5.11000000e+02 
       548 5.11000000e+02 
       549 5.11000000e+02 
       550 5.11000000e+02 
       551 5.11000000e+02 
       552 5.11000000e+02 
       553 5.11000000e+02 
       554 5.11000000e+02 
       555 5.11000000e+02 
       556 5.11000000e+02 
       557 5.11000000e+02 
       558 5.11000000e+02 
       559 5.11000000e+02 
       560 5.11000000e+02 
       561 5.11000000e+02 
       562 5.11000000e+02 
       563 5.11000000e+02 
       564 5.11000000e+02 
       565 5.11000000e+02 
       566 5.11000000e+02 
       567 5.11000000e+02 
       568 5.11000000e+02 
       569 5.11000000e+02 
       570 5.11000000e+02 
       571 5.11000000e+02 
       572 5.11000000e+02 
       573 5.11000000e+02 
       574 5.11000000e+02 
       575 5.11000000e+02 
       576 5.11000000e+02 
       577 5.11000000e+02 
       578 5.11000000e+02 
       579 5.11000000e+02 
       580 5.11000000e+02 
       581 5.11000000e+02 
       582 5.11000000e+02 
       583 5.11000000e+02 
       584 5.11000000e+02 
       585 5.11000000e+02 
       586 5.11000000e+02 
       587 5.11000000e+02 
       588 5.11000000e+02 
       589 5.11000000e+02 
       590 5.11000000e+02 
       591 5.11000000e+02 
       592 5.11000000e+02 
       593 5.11000000e+02 
       594 5.11000000e+02 
       595 5.11000000e+02 
       596 5.11000000e+02 
       597 5.11000000e+02 
       598 5.11000000e+02 
       599 5.11000000e+02 
       600 5.11000000e+02 
       601 5.11000000e+02 
       602 5.11000000e+02 
       603 5.11000000e+02 
       604 5.11000000e+02 
       605 5.11000000e+02 
       606 5.11000000e+02 
       607 5.11000000e+02 
       608 5.11000000e+02 
       609 5.11000000e+02 
       610 5.11000000e+02 
       611 5.11000000e+02 
       612 5.11000000e+02 
       613 5.11000000e+02 
       614 5.11000000e+02 
       615 5.11000000e+02 
       616 5.11000000e+02 
       617 5.11000000e+02 
       618 5.11000000e+02 
       619 5.11000000e+02 
       620 5.11000000e+02 
       621 5.11000000e+02 
       622 5.11000000e+02 
       623 5.11000000e+02 
       624 5.11000000e+02 
       625 5.11000000e+02 
       626 5.11000000e+02 
       627 5.11000000e+02 
       628 5.11000000e+02 
       629 5.11000000e+02 
       630 5.11000000e+02 
       631 5.11000000e+02 
       632 5.11000000e+02 
       633 5.11000000e+02 
       634 5.11000000e+02 
       635 5.11000000e+02 
       636 5.11000000e+02 
       637 5.11000000e+02 
       638 5.11000000e+02 
       639 5.11000000e+02 
       640 5.11000000e+02 
       641 5.11000000e+02 
       642 5.11000000e+02 
       643 5.11000000e+02 
       644 5.11000000e+02 
       645 5.11000000e+02 
       646 5.11000000e+02 
       647 5.11000000e+02 
       648 5.11000000e+02 
       649 5.11000000e+02 
       650 5.11000000e+02 
       651 5.11000000e+02 
       652 5.11000000e+02 
       653 5.11000000e+02 
       654 5.11000000e+02 
       655 5.11000000e+02 
       656 5.11000000e+02 
       657 5.11000000e+02 
       658 5.11000000e+02 
       659 5.11000000e+02 
       660 5.11000000e+02 
       661 5.11000000e+02 
       662 5.11000000e+02 
       663 5.11000000e+02 
       664 5.11000000e+02 
       665 5.11000000e+02 
       666 5.11000000e+02 
       667 5.11000000e+02 
       668 5.11000000e+02 
       669 5.11000000e+02 
       670 5.11000000e+02 
       671 5.11000000e+02 
       672 5.11000000e+02 
       673 5.11000000e+02 
       674 5.11000000e+02 
       675 5.11000000e+02 
       676 5.11000000e+02 
       677 5.11000000e+02 
       678 5.11000000e+02 
       679 5.11000000e+02 
       680 5.11000000e+02 
       681 5.11000000e+02 
       682 5.11000000e+02 
       683 5.11000000e+02 
       684 5.11000000e+02 
       685 5.11000000e+02 
       686 5.11000000e+02 
       687 5.11000000e+02 
       688 5.11000000e+02 
       689 5.11000000e+02 
       690 5.11000000e+02 
       691 5.11000000e+02 
       692 5.11000000e+02 
       693 5.11000000e+02 
       694 5.11000000e+02 
       695 5.11000000e+02 
       696 5.11000000e+02 
       697 5.11000000e+02 
       698 5.11000000e+02 
       699 5.11000000e+02 
       700 5.11000000e+02 
       701 5.11000000e+02 
       702 5.11000000e+02 
       703 5.11000000e+02 
       704 5.11000000e+02 
       705 5.11000000e+02 
       706 5.11000000e+02 
       707 5.11000000e+02 
       708 5.11000000e+02 
       709 5.11000000e+02 
       710 5.11000000e+02 
       711 5.11000000e+02 
       712 5.11000000e+02 
       713 5.11000000e+02 
       714 5.11000000e+02 
       715 5.11000000e+02 
       716 5.11000000e+02 
       717 5.11000000e+02 
       718 5.11000000e+02 
       719 5.11000000e+02 
       720 5.11000000e+02 
       721 5.11000000e+02 
       722 5.11000000e+02 
       723 5.11000000e+02 
       724 5.11000000e+02 
       725 5.11000000e+02 
       726 5.11000000e+02 
       727 5.11000000e+02 
       728 5.11000000e+02 
       729 5.11000000e+02 
       730 5.11000000e+02 
       731 5.11000000e+02 
       732 5.11000000e+02 
       733 5.11000000e+02 
       734 5.11000000e+02 
       735 5.11000000e+02 
       736 5.11000000e+02 
       737 5.11000000e+02 
       738 5.11000000e+02 
       739 5.11000000e+02 
       740 5.11000000e+02 
       741 5.11000000e+02 
       742 5.11000000e+02 
       743 5.11000000e+02 
       744 5.11000000e+02 
       745 5.11000000e+02 
       746 5.11000000e+02 
       747 5.11000000e+02 
       748 5.11000000e+02 
       749 5.11000000e+02 
       750 5.11000000e+02 
       751 5.11000000e+02 
       752 5.11000000e+02 
       753 5.11000000e+02 
       754 5.11000000e+02 
       755 5.11000000e+02 
       756 5.11000000e+02 
       757 5.11000000e+02 
       758 5.11000000e+02 
       759 5.11000000e+02 
       760 5.11000000e+02 
       761 5.11000000e+02 
       762 5.11000000e+02 
       763 5.11000000e+02 
       764 5.11000000e+02 
       765 5.11000000e+02 
       766 5.11000000e+02 
       767 5.11000000e+02 
       768 5.11000000e+02 
       769 5.11000000e+02 
       770 5.11000000e+02 
       771 5.11000000e+02 
       772 5.11000000e+02 
       773 5.11000000e+02 
       774 5.11000000e+02 
       775 5.11000000e+02 
       776 5.11000000e+02 
       777 5.11000000e+02 
       778 5.11000000e+02 
       779 5.11000000e+02 
       780 5.11000000e+02 
       781 5.11000000e+02 
       782 5.11000000e+02 
       783 5.11000000e+02 
       784 5.11000000e+02 
       785 5.11000000e+02 
       786 5.11000000e+02 
       787 5.11000000e+02 
       788 5.11000000e+02 
       789 5.11000000e+02 
       790 5.11000000e+02 
       791 5.11000000e+02 
       792 5.11000000e+02 
       793 5.11000000e+02 
       794 5.11000000e+02 
       795 5.11000000e+02 
       796 5.11000000e+02 
       797 5.11000000e+02 
       798 5.11000000e+02 
       799 5.11000000e+02 
       800 5.11000000e+02 
       801 5.11000000e+02 
       802 5.11000000e+02 
       803 5.11000000e+02 
       804 5.11000000e+02 
       805 5.11000000e+02 
       806 5.11000000e+02 
       807 5.11000000e+02 
       808 5.11000000e+02 
       809 5.11000000e+02 
       810 5.11000000e+02 
       811 5.11000000e+02 
       812 5.11000000e+02 
       813 5.11000000e+02 
       814 5.11000000e+02 
       815 5.11000000e+02 
       816 5.11000000e+02 
       817 5.11000000e+02 
       818 5.11000000e+02 
       819 5.11000000e+02 
       820 5.11000000e+02 
       821 5.11000000e+02 
       822 5.11000000e+02 
       823 5.11000000e+02 
       824 5.11000000e+02 
       825 5.11000000e+02 
       826 5.11000000e+02 
       827 5.11000000e+02 
       828 5.11000000e+02 
       829 5.11000000e+02 
       830 5.11000000e+02 
       831 5.11000000e+02 
       832 5.11000000e+02 
       833 5.11000000e+02 
       834 5.11000000e+02 
       835 5.11000000e+02 
       836 5.11000000e+02 
       837 5.11000000e+02 
       838 5.11000000e+02 
       839 5.11000000e+02 
       840 5.11000000e+02 
       841 5.11000000e+02 
       842 5.11000000e+02 
       843 5.11000000e+02 
       844 5.11000000e+02 
       845 5.11000000e+02 
       846 5.11000000e+02 
       847 5.11000000e+02 
       848 5.11000000e+02 
       849 5.11000000e+02 
       850 5.11000000e+02 
       851 5.11000000e+02 
       852 5.11000000e+02 
       853 5.11000000e+02 
       854 5.11000000e+02 
       855 5.11000000e+02 
       856 5.11000000e+02 
       857 5.11000000e+02 
       858 5.11000000e+02 
       859 5.11000000e+02 
       860 5.11000000e+02 
       861 5.11000000e+02 
       862 5.11000000e+02 
       863 5.11000000e+02 
       864 5.11000000e+02 
       865 5.11000000e+02 
       866 5.11000000e+02 
       867 5.11000000e+02 
       868 5.11000000e+02 
       869 5.11000000e+02 
       870 5.11000000e+02 
       871 5.11000000e+02 
       872 5.11000000e+02 
       873 5.11000000e+02 
       874 5.11000000e+02 
       875 5.11000000e+02 
       876 5.11000000e+02 
       877 5.11000000e+02 
       878 5.11000000e+02 
       879 5.11000000e+02 
       880 5.11000000e+02 
       881 5.11000000e+02 
       882 5.11000000e+02 
       883 5.11000000e+02 
       884 5.11000000e+02 
       885 5.11000000e+02 
       886 5.11000000e+02 
       887 5.11000000e+02 
       888 5.11000000e+02 
       889 5.11000000e+02 
       890 5.11000000e+02 
       891 5.11000000e+02 
       892 5.11000000e+02 
       893 5.11000000e+02 
       894 5.11000000e+02 
       895 5.11000000e+02 
       896 5.11000000e+02 
       897 5.11000000e+02 
       898 5.11000000e+02 
       899 5.11000000e+02 
       900 5.11000000e+02 
       901 5.11000000e+02 
       902 5.11000000e+02 
       903 5.11000000e+02 
       904 5.11000000e+02 
       905 5.11000000e+02 
       906 5.11000000e+02 
       907 5.11000000e+02 
       908 5.11000000e+02 
       909 5.11000000e+02 
       910 5.11000000e+02 
       911 5.11000000e+02 
       912 5.11000000e+02 
       913 5.11000000e+02 
       914 5.11000000e+02 
       915 5.11000000e+02 
       916 5.11000000e+02 
       917 5.11000000e+02 
       918 5.11000000e+02 
       919 5.11000000e+02 
       920 5.11000000e+02 
       921 5.11000000e+02 
       922 5.11000000e+02 
       923 5.11000000e+02 
       924 5.11000000e+02 
       925 5.11000000e+02 
       926 5.11000000e+02 
       927 5.11000000e+02 
       928 5.11000000e+02 
       929 5.11000000e+02 
       930 5.11000000e+02 
       931 5.11000000e+02 
       932 5.11000000e+02 
       933 5.11000000e+02 
       934 5.11000000e+02 
       935 5.11000000e+02 
       936 5.11000000e+02 
       937 5.11000000e+02 
       938 5.11000000e+02 
       939 5.11000000e+02 
       940 5.11000000e+02 
       941 5.11000000e+02 
       942 5.11000000e+02 
       943 5.11000000e+02 
       944 5.11000000e+02 
       945 5.11000000e+02 
       946 5.11000000e+02 
       947 5.11000000e+02 
       948 5.11000000e+02 
       949 5.11000000e+02 
       950 5.11000000e+02 
       951 5.11000000e+02 
       952 5.11000000e+02 
       953 5.11000000e+02 
       954 5.11000000e+02 
       955 5.11000000e+02 
       956 5.11000000e+02 
       957 5.11000000e+02 
       958 5.11000000e+02 
       959 5.11000000e+02 
       960 5.11000000e+02 
       961 5.11000000e+02 
       962 5.11000000e+02 
       963 5.11000000e+02 
       964 5.11000000e+02 
       965 5.11000000e+02 
       966 5.11000000e+02 
       967 5.11000000e+02 
       968 5.11000000e+02 
       969 5.11000000e+02 
       970 5.11000000e+02 
       971 5.11000000e+02 
       972 5.11000000e+02 
       973 5.11000000e+02 
       974 5.11000000e+02 
       975 5.11000000e+02 
       976 5.11000000e+02 
       977 5.11000000e+02 
       978 5.11000000e+02 
       979 5.11000000e+02 
       980 5.11000000e+02 
       981 5.11000000e+02 
       982 5.11000000e+02 
       983 5.11000000e+02 
       984 5.11000000e+02 
       985 5.11000000e+02 
       986 5.11000000e+02 
       987 5.11000000e+02 
       988 5.11000000e+02 
       989 5.11000000e+02 
       990 5.11000000e+02 
       991 5.11000000e+02 
       992 5.11000000e+02 
       993 5.11000000e+02 
       994 5.11000000e+02 
       995 5.11000000e+02 
       996 5.11000000e+02 
       997 5.11000000e+02 
       998 5.11000000e+02 
       999 5.11000000e+02 
      1000 5.11000000e+02 
      1001 5.11000000e+02 
      1002 5.11000000e+02 
      1003 4.74183305e+02 
      1004 4.74183305e+02 
      1005 4.24655657e+02 
      1006 4.24655657e+02 
      1007 3.59836944e+02 
      1008 3.59836944e+02 
      1009 2.78591782e+02 
      1010 2.78591782e+02 
      1011 1.83803313e+02 
      1012 1.83803313e+02 
      1013 8.69122522e+01 
      1014 8.69122522e+01 
      1015 1.42837411e+01 
      1016 1.42837411e+01 
      1017 9.78965974e+00 
      1018 9.78965974e+00 
      1019 9.78965974e+00 
      1020 9.78965974e+00 
      1021 9.78965974e+00 
      1022 9.78965974e+00 
      1023 9.78965974e+00 
      1024 9.78965974e+00 
      1025 9.78965974e+00 
      1026 9.78965974e+00 
      1027 9.78965974e+00 
      1028 9.78965974e+00 
      1029 9.78965974e+00 
      1030 9.78965974e+00 
      1031 9.78965974e+00 
      1032 9.78965974e+00 
      1033 9.78965974e+00 
      1034 9.78965974e+00 
      1035 9.78965974e+00 
      1036 9.78965974e+00 
      1037 9.78965974e+00 
      1038 9.78965974e+00 
      1039 9.78965974e+00 
      1040 9.78965974e+00 
      1041 9.78965974e+00 
      1042 9.78965974e+00 
      1043 9.78965974e+00 
      1044 9.78965974e+00 
      1045 9.78965974e+00 
      1046 9.78965974e+00 
      1047 9.78965974e+00 
      1048 9.78965974e+00 
      1049 9.78965974e+00 
      1050 9.78965974e+00 
      1051 9.78965974e+00 
      1052 9.78965974e+00 
      1053 9.78965974e+00 
      1054 9.78965974e+00 
      1055 9.78965974e+00 
      1056 9.78965974e+00 
      1057 9.78965974e+00 
      1058 9.78965974e+00 
      1059 9.78965974e+00 
      1060 9.78965974e+00 
      1061 9.78965974e+00 
      1062 9.78965974e+00 
      1063 9.78965974e+00 
      1064 9.78965974e+00 
      1065 9.78965974e+00 
      1066 9.78965974e+00 
      1067 9.78965974e+00 
      1068 9.78965974e+00 
      1069 9.78965974e+00 
      1070 9.78965974e+00 
      1071 9.78965974e+00 
      1072 9.78965974e+00 
      1073 9.78965974e+00 
      1074 9.78965974e+00 
      1075 9.78965974e+00 
      1076 9.78965974e+00 
      1077 9.78965974e+00 
      1078 9.78965974e+00 
      1079 9.78965974e+00 
      1080 9.78965974e+00 
      1081 9.78965974e+00 
      1082 9.78965974e+00 
      1083 9.78965974e+00 
      1084 9.78965974e+00 
      1085 9.78965974e+00 
      1086 9.78965974e+00 
      1087 9.78965974e+00 
      1088 9.78965974e+00 
      1089 9.78965974e+00 
      1090 9.78965974e+00 
      1091 9.78965974e+00 
      1092 9.78965974e+00 
      1093 9.78965974e+00 
      1094 9.78965974e+00 
      1095 9.78965974e+00 
      1096 9.78965974e+00 
      1097 9.78965974e+00 
      1098 9.78965974e+00 
      1099 9.78965974e+00 
      1100 9.78965974e+00 
      1101 9.78965974e+00 
      1102 9.78965974e+00 
      1103 9.78965974e+00 
      1104 9.78965974e+00 
      1105 9.78965974e+00 
      1106 9.78965974e+00 
      1107 9.78965974e+00 
      1108 9.78965974e+00 
      1109 9.78965974e+00 
      1110 9.78965974e+00 
      1111 9.78965974e+00 
      1112 9.78965974e+00 
      1113 9.78965974e+00 
      1114 9.78965974e+00 
      1115 9.78965974e+00 
      1116 9.78965974e+00 
      1117 9.78965974e+00 
      1118 9.78965974e+00 
      1119 9.78965974e+00 
      1120 9.78965974e+00 
      1121 9.78965974e+00 
      1122 9.78965974e+00 
      1123 9.78965974e+00 
      1124 9.78965974e+00 
      1125 9.78965974e+00 
      1126 9.78965974e+00 
      1127 9.78965974e+00 
      1128 9.78965974e+00 
      1129 9.78965974e+00 
      1130 9.78965974e+00 
      1131 9.78965974e+00 
      1132 9.78965974e+00 
      1133 9.78965974e+00 
      1134 9.78965974e+00 
      1135 9.78965974e+00 
      1136 9.78965974e+00 
      1137 9.78965974e+00 
      1138 9.78965974e+00 
      1139 9.78965974e+00 
      1140 9.78965974e+00 
      1141 9.78965974e+00 
      1142 9.78965974e+00 
      1143 9.78965974e+00 
      1144 9.78965974e+00 
      1145 9.78965974e+00 
      1146 9.78965974e+00 
      1147 9.78965974e+00 
      1148 9.78965974e+00 
      1149 9.78965974e+00 
      1150 9.78965974e+00 
      1151 9.78965974e+00 
      1152 9.78965974e+00 
      1153 9.78965974e+00 
      1154 9.78965974e+00 
      1155 9.78965974e+00 
      1156 9.78965974e+00 
      1157 9.78965974e+00 
      1158 9.78965974e+00 
      1159 9.78965974e+00 
      1160 9.78965974e+00 
      1161 9.78965974e+00 
      1162 9.78965974e+00 
      1163 9.78965974e+00 
      1164 9.78965974e+00 
      1165 9.78965974e+00 
      1166 9.78965974e+00 
      1167 9.78965974e+00 
      1168 9.78965974e+00 
      1169 9.78965974e+00 
      1170 9.78965974e+00 
      1171 9.78965974e+00 
      1172 9.78965974e+00 
      1173 9.78965974e+00 
      1174 9.78965974e+00 
      1175 9.78965974e+00 
      1176 9.78965974e+00 
      1177 9.78965974e+00 
      1178 9.78965974e+00 
      1179 9.78965974e+00 
      1180 9.78965974e+00 
      1181 9.78965974e+00 
      1182 9.78965974e+00 
      1183 9.78965974e+00 
      1184 9.78965974e+00 
      1185 9.78965974e+00 
      1186 9.78965974e+00 
      1187 9.78965974e+00 
      1188 9.78965974e+00 
      1189 9.78965974e+00 
      1190 9.78965974e+00 
      1191 9.78965974e+00 
      1192 9.78965974e+00 
      1193 9.78965974e+00 
      1194 9.78965974e+00 
      1195 9.78965974e+00 
      1196 9.78965974e+00 
      1197 9.78965974e+00 
      1198 9.78965974e+00 
      1199 9.78965974e+00 
      1200 9.78965974e+00 
      1201 9.78965974e+00 
      1202 9.78965974e+00 
      1203 9.78965974e+00 
      1204 9.78965974e+00 
      1205 9.78965974e+00 
      1206 9.78965974e+00 
      1207 9.78965974e+00 
      1208 9.78965974e+00 
      1209 9.78965974e+00 
      1210 9.78965974e+00 
      1211 9.78965974e+00 
      1212 9.78965974e+00 
      1213 9.78965974e+00 
      1214 9.78965974e+00 
      1215 9.78965974e+00 
      1216 9.78965974e+00 
      1217 9.78965974e+00 
      1218 9.78965974e+00 
      1219 9.78965974e+00 
      1220 9.78965974e+00 
      1221 9.78965974e+00 
      1222 9.78965974e+00 
      1223 9.78965974e+00 
      1224 9.78965974e+00 
      1225 9.78965974e+00 
      1226 9.78965974e+00 
      1227 9.78965974e+00 
      1228 9.78965974e+00 
      1229 9.78965974e+00 
      1230 9.78965974e+00 
      1231 9.78965974e+00 
      1232 9.78965974e+00 
      1233 9.78965974e+00 
      1234 9.78965974e+00 
      1235 9.78965974e+00 
      1236 9.78965974e+00 
      1237 9.78965974e+00 
      1238 9.78965974e+00 
      1239 9.78965974e+00 
      1240 9.78965974e+00 
      1241 9.78965974e+00 
      1242 9.78965974e+00 
      1243 9.78965974e+00 
      1244 9.78965974e+00 
      1245 9.78965974e+00 
      1246 9.78965974e+00 
      1247 9.78965974e+00 
      1248 9.78965974e+00 
      1249 9.78965974e+00 
      1250 9.78965974e+00 
      1251 9.78965974e+00 
      1252 9.78965974e+00 
      1253 9.78965974e+00 
      1254 9.78965974e+00 
      1255 9.78965974e+00 
      1256 9.78965974e+00 
      1257 9.78965974e+00 
      1258 9.78965974e+00 
      1259 9.78965974e+00 
      1260 9.78965974e+00 
      1261 9.78965974e+00 
      1262 9.78965974e+00 
      1263 9.78965974e+00 
      1264 9.78965974e+00 
      1265 9.78965974e+00 
      1266 9.78965974e+00 
      1267 9.78965974e+00 
      1268 9.78965974e+00 
      1269 9.78965974e+00 
      1270 9.78965974e+00 
      1271 9.78965974e+00 
      1272 9.78965974e+00 
      1273 9.78965974e+00 
      1274 9.78965974e+00 
      1275 9.78965974e+00 
      1276 9.78965974e+00 
      1277 9.78965974e+00 
      1278 9.78965974e+00 
      1279 9.78965974e+00 
      1280 9.78965974e+00 
      1281 9.78965974e+00 
      1282 9.78965974e+00 
      1283 9.78965974e+00 
      1284 9.78965974e+00 
      1285 9.78965974e+00 
      1286 9.78965974e+00 
      1287 9.78965974e+00 
      1288 9.78965974e+00 
      1289 9.78965974e+00 
      1290 9.78965974e+00 
      1291 9.78965974e+00 
      1292 9.78965974e+00 
      1293 9.78965974e+00 
      1294 9.78965974e+00 
      1295 9.78965974e+00 
      1296 9.78965974e+00 
      1297 9.78965974e+00 
      1298 9.78965974e+00 
      1299 9.78965974e+00 
      1300 9.78965974e+00 
      1301 9.78965974e+00 
      1302 9.78965974e+00 
      1303 9.78965974e+00 
      1304 9.78965974e+00 
      1305 9.78965974e+00 
      1306 9.78965974e+00 
      1307 9.78965974e+00 
      1308 9.78965974e+00 
      1309 9.78965974e+00 
      1310 9.78965974e+00 
      1311 9.78965974e+00 
      1312 9.78965974e+00 
      1313 9.78965974e+00 
      1314 9.78965974e+00 
      1315 9.78965974e+00 
      1316 9.78965974e+00 
      1317 9.78965974e+00 
      1318 9.78965974e+00 
      1319 9.78965974e+00 
      1320 9.78965974e+00 
      1321 9.78965974e+00 
      1322 9.78965974e+00 
      1323 9.78965974e+00 
      1324 9.78965974e+00 
      1325 9.78965974e+00 
      1326 9.78965974e+00 
      1327 9.78965974e+00 
      1328 9.78965974e+00 
      1329 9.78965974e+00 
      1330 9.78965974e+00 
      1331 9.78965974e+00 
      1332 9.78965974e+00 
      1333 9.78965974e+00 
      1334 9.78965974e+00 
      1335 9.78965974e+00 
      1336 9.78965974e+00 
      1337 9.78965974e+00 
      1338 9.78965974e+00 
      1339 9.78965974e+00 
      1340 9.78965974e+00 
      1341 9.78965974e+00 
      1342 9.78965974e+00 
      1343 9.78965974e+00 
      1344 9.78965974e+00 
      1345 9.78965974e+00 
      1346 9.78965974e+00 
      1347 9.78965974e+00 
      1348 9.78965974e+00 
      1349 9.78965974e+00 
      1350 9.78965974e+00 
      1351 9.78965974e+00 
      1352 9.78965974e+00 
      1353 9.78965974e+00 
      1354 9.78965974e+00 
      1355 9.78965974e+00 
      1356 9.78965974e+00 
      1357 9.78965974e+00 
      1358 9.78965974e+00 
      1359 9.78965974e+00 
      1360 9.78965974e+00 
      1361 9.78965974e+00 
      1362 9.78965974e+00 
      1363 9.78965974e+00 
      1364 9.78965974e+00 
      1365 9.78965974e+00 
      1366 9.78965974e+00 
      1367 9.78965974e+00 
      1368 9.78965974e+00 
      1369 9.78965974e+00 
      1370 9.78965974e+00 
      1371 9.78965974e+00 
      1372 9.78965974e+00 
      1373 9.78965974e+00 
      1374 9.78965974e+00 
      1375 9.78965974e+00 
      1376 9.78965974e+00 
      1377 9.78965974e+00 
      1378 9.78965974e+00 
      1379 9.78965974e+00 
      1380 9.78965974e+00 
      1381 9.78965974e+00 
      1382 9.78965974e+00 
      1383 9.78965974e+00 
      1384 9.78965974e+00 
      1385 9.78965974e+00 
      1386 9.78965974e+00 
      1387 9.78965974e+00 
      1388 9.78965974e+00 
      1389 9.78965974e+00 
      1390 9.78965974e+00 
      1391 9.78965974e+00 
      1392 9.78965974e+00 
      1393 9.78965974e+00 
      1394 9.78965974e+00 
      1395 9.78965974e+00 
      1396 9.78965974e+00 
      1397 9.78965974e+00 
      1398 9.78965974e+00 
      1399 9.78965974e+00 
      1400 9.78965974e+00 
      1401 9.78965974e+00 
      1402 9.78965974e+00 
      1403 9.78965974e+00 
      1404 9.78965974e+00 
      1405 9.78965974e+00 
      1406 9.78965974e+00 
      1407 9.78965974e+00 
      1408 9.78965974e+00 
      1409 9.78965974e+00 
      1410 9.78965974e+00 
      1411 9.78965974e+00 
      1412 9.78965974e+00 
      1413 9.78965974e+00 
      1414 9.78965974e+00 
      1415 9.78965974e+00 
      1416 9.78965974e+00 
      1417 9.78965974e+00 
      1418 9.78965974e+00 
      1419 9.78965974e+00 
      1420 9.78965974e+00 
      1421 9.78965974e+00 
      1422 9.78965974e+00 
      1423 9.78965974e+00 
      1424 9.78965974e+00 
      1425 9.78965974e+00 
      1426 9.78965974e+00 
      1427 9.78965974e+00 
      1428 9.78965974e+00 
      1429 9.78965974e+00 
      1430 9.78965974e+00 
      1431 9.78965974e+00 
      1432 9.78965974e+00 
      1433 9.78965974e+00 
      1434 9.78965974e+00 
      1435 9.78965974e+00 
      1436 9.78965974e+00 
      1437 9.78965974e+00 
      1438 9.78965974e+00 
      1439 9.78965974e+00 
      1440 9.78965974e+00 
      1441 9.78965974e+00 
      1442 9.78965974e+00 
      1443 9.78965974e+00 
      1444 9.78965974e+00 
      1445 9.78965974e+00 
      1446 9.78965974e+00 
      1447 9.78965974e+00 
      1448 9.78965974e+00 
      1449 9.78965974e+00 
      1450 9.78965974e+00 
      1451 9.78965974e+00 
      1452 9.78965974e+00 
      1453 9.78965974e+00 
      1454 9.78965974e+00 
      1455 9.78965974e+00 
      1456 9.78965974e+00 
      1457 9.78965974e+00 
      1458 9.78965974e+00 
      1459 9.78965974e+00 
      1460 9.78965974e+00 
      1461 9.78965974e+00 
      1462 9.78965974e+00 
      1463 9.78965974e+00 
      1464 9.78965974e+00 
      1465 9.78965974e+00 
      1466 9.78965974e+00 
      1467 9.78965974e+00 
      1468 9.78965974e+00 
      1469 9.78965974e+00 
      1470 9.78965974e+00 
      1471 9.78965974e+00 
      1472 9.78965974e+00 
      1473 9.78965974e+00 
      1474 9.78965974e+00 
      1475 9.78965974e+00 
      1476 9.78965974e+00 
      1477 9.78965974e+00 
      1478 9.78965974e+00 
      1479 9.78965974e+00 
      1480 9.78965974e+00 
      1481 9.78965974e+00 
      1482 9.78965974e+00 
      1483 9.78965974e+00 
      1484 9.78965974e+00 
      1485 9.78965974e+00 
      1486 9.78965974e+00 
      1487 9.78965974e+00 
      1488 9.78965974e+00 
      1489 9.78965974e+00 
      1490 9.78965974e+00 
      1491 9.78965974e+00 
      1492 9.78965974e+00 
      1493 9.78965974e+00 
      1494 9.78965974e+00 
      1495 9.78965974e+00 
      1496 9.78965974e+00 
      1497 9.78965974e+00 
      1498 9.78965974e+00 
      1499 9.78965974e+00 
      1500 9.78965974e+00 
      1501 9.78965974e+00 
      1502 9.78965974e+00 
      1503 9.78965974e+00 
      1504 9.78965974e+00 
      1505 9.78965974e+00 
      1506 9.78965974e+00 
      1507 9.78965974e+00 
      1508 9.78965974e+00 
      1509 9.78965974e+00 
      1510 9.78965974e+00 
      1511 9.78965974e+00 
      1512 9.78965974e+00 
      1513 9.78965974e+00 
      1514 9.78965974e+00 
      1515 9.78965974e+00 
      1516 9.78965974e+00 
      1517 9.78965974e+00 
      1518 9.78965974e+00 
      1519 9.78965974e+00 
      1520 9.78965974e+00 
      1521 9.78965974e+00 
      1522 9.78965974e+00 
      1523 9.78965974e+00 
      1524 9.78965974e+00 
      1525 9.78965974e+00 
      1526 9.78965974e+00 
      1527 9.78965974e+00 
      1528 9.78965974e+00 
      1529 9.78965974e+00 
      1530 9.78965974e+00 
      1531 9.78965974e+00 
      1532 9.78965974e+00 
      1533 9.78965974e+00 
      1534 9.78965974e+00 
      1535 9.78965974e+00 
      1536 9.78965974e+00 
      1537 9.78965974e+00 
      1538 9.78965974e+00 
      1539 9.78965974e+00 
      1540 9.78965974e+00 
      1541 9.78965974e+00 
      1542 9.78965974e+00 
      1543 9.78965974e+00 
      1544 9.78965974e+00 
      1545 9.78965974e+00 
      1546 9.78965974e+00 
      1547 9.78965974e+00 
      1548 9.78965974e+00 
      1549 9.78965974e+00 
      1550 9.78965974e+00 
      1551 9.78965974e+00 
      1552 9.78965974e+00 
      1553 9.78965974e+00 
      1554 9.78965974e+00 
      1555 9.78965974e+00 
      1556 9.78965974e+00 
      1557 9.78965974e+00 
      1558 9.78965974e+00 
      1559 9.78965974e+00 
      1560 9.78965974e+00 
      1561 9.78965974e+00 
      1562 9.78965974e+00 
      1563 9.78965974e+00 
      1564 9.78965974e+00 
      1565 9.78965974e+00 
      1566 9.78965974e+00 
      1567 9.78965974e+00 
      1568 9.78965974e+00 
      1569 9.78965974e+00 
      1570 9.78965974e+00 
      1571 9.78965974e+00 
      1572 9.78965974e+00 
      1573 9.78965974e+00 
      1574 9.78965974e+00 
      1575 9.78965974e+00 
      1576 9.78965974e+00 
      1577 9.78965974e+00 
      1578 9.78965974e+00 
      1579 9.78965974e+00 
      1580 9.78965974e+00 
      1581 9.78965974e+00 
      1582 9.78965974e+00 
      1583 9.78965974e+00 
      1584 9.78965974e+00 
      1585 9.78965974e+00 
      1586 9.78965974e+00 
      1587 9.78965974e+00 
      1588 9.78965974e+00 
      1589 9.78965974e+00 
      1590 9.78965974e+00 
      1591 9.78965974e+00 
      1592 9.78965974e+00 
      1593 9.78965974e+00 
      1594 9.78965974e+00 
      1595 9.78965974e+00 
      1596 9.78965974e+00 
      1597 9.78965974e+00 
      1598 9.78965974e+00 
      1599 9.78965974e+00 
      1600 9.78965974e+00 
      1601 9.78965974e+00 
      1602 9.78965974e+00 
      1603 9.78965974e+00 
      1604 9.78965974e+00 
      1605 9.78965974e+00 
      1606 9.78965974e+00 
      1607 9.78965974e+00 
      1608 9.78965974e+00 
      1609 9.78965974e+00 
      1610 9.78965974e+00 
      1611 9.78965974e+00 
      1612 9.78965974e+00 
      1613 9.78965974e+00 
      1614 9.78965974e+00 
      1615 9.78965974e+00 
      1616 9.78965974e+00 
      1617 9.78965974e+00 
      1618 9.78965974e+00 
      1619 9.78965974e+00 
      1620 9.78965974e+00 
      1621 9.78965974e+00 
      1622 9.78965974e+00 
      1623 9.78965974e+00 
      1624 9.78965974e+00 
      1625 9.78965974e+00 
      1626 9.78965974e+00 
      1627 9.78965974e+00 
      1628 9.78965974e+00 
      1629 9.78965974e+00 
      1630 9.78965974e+00 
      1631 9.78965974e+00 
      1632 9.78965974e+00 
      1633 9.78965974e+00 
      1634 9.78965974e+00 
      1635 9.78965974e+00 
      1636 9.78965974e+00 
      1637 9.78965974e+00 
      1638 9.78965974e+00 
      1639 9.78965974e+00 
      1640 9.78965974e+00 
      1641 9.78965974e+00 
      1642 9.78965974e+00 
      1643 9.78965974e+00 
      1644 9.78965974e+00 
      1645 9.78965974e+00 
      1646 9.78965974e+00 
      1647 9.78965974e+00 
      1648 9.78965974e+00 
      1649 9.78965974e+00 
      1650 9.78965974e+00 
      1651 9.78965974e+00 
      1652 9.78965974e+00 
      1653 9.78965974e+00 
      1654 9.78965974e+00 
      1655 9.78965974e+00 
      1656 9.78965974e+00 
      1657 9.78965974e+00 
      1658 9.78965974e+00 
      1659 9.78965974e+00 
      1660 9.78965974e+00 
      1661 9.78965974e+00 
      1662 9.78965974e+00 
      1663 9.78965974e+00 
      1664 9.78965974e+00 
      1665 9.78965974e+00 
      1666 9.78965974e+00 
      1667 9.78965974e+00 
      1668 9.78965974e+00 
      1669 9.78965974e+00 
      1670 9.78965974e+00 
      1671 9.78965974e+00 
      1672 9.78965974e+00 
      1673 9.78965974e+00 
      1674 9.78965974e+00 
      1675 9.78965974e+00 
      1676 9.78965974e+00 
      1677 9.78965974e+00 
      1678 9.78965974e+00 
      1679 9.78965974e+00 
      1680 9.78965974e+00 
      1681 9.78965974e+00 
      1682 9.78965974e+00 
      1683 9.78965974e+00 
      1684 9.78965974e+00 
      1685 9.78965974e+00 
      1686 9.78965974e+00 
      1687 9.78965974e+00 
      1688 9.78965974e+00 
      1689 9.78965974e+00 
      1690 9.78965974e+00 
      1691 9.78965974e+00 
      1692 9.78965974e+00 
      1693 9.78965974e+00 
      1694 9.78965974e+00 
      1695 9.78965974e+00 
      1696 9.78965974e+00 
      1697 9.78965974e+00 
      1698 9.78965974e+00 
      1699 9.78965974e+00 
      1700 9.78965974e+00 
      1701 9.78965974e+00 
      1702 9.78965974e+00 
      1703 9.78965974e+00 
      1704 9.78965974e+00 
      1705 9.78965974e+00 
      1706 9.78965974e+00 
      1707 9.78965974e+00 
      1708 9.78965974e+00 
      1709 9.78965974e+00 
      1710 9.78965974e+00 
      1711 9.78965974e+00 
      1712 9.78965974e+00 
      1713 9.78965974e+00 
      1714 9.78965974e+00 
      1715 9.78965974e+00 
      1716 9.78965974e+00 
      1717 9.78965974e+00 
      1718 9.78965974e+00 
      1719 9.78965974e+00 
      1720 9.78965974e+00 
      1721 9.78965974e+00 
      1722 9.78965974e+00 
      1723 9.78965974e+00 
      1724 9.78965974e+00 
      1725 9.78965974e+00 
      1726 9.78965974e+00 
      1727 9.78965974e+00 
      1728 9.78965974e+00 
      1729 9.78965974e+00 
      1730 9.78965974e+00 
      1731 9.78965974e+00 
      1732 9.78965974e+00 
      1733 9.78965974e+00 
      1734 9.78965974e+00 
      1735 9.78965974e+00 
      1736 9.78965974e+00 
      1737 9.78965974e+00 
      1738 9.78965974e+00 
      1739 9.78965974e+00 
      1740 9.78965974e+00 
      1741 9.78965974e+00 
      1742 9.78965974e+00 
      1743 9.78965974e+00 
      1744 9.78965974e+00 
      1745 9.78965974e+00 
      1746 9.78965974e+00 
      1747 9.78965974e+00 
      1748 9.78965974e+00 
      1749 9.78965974e+00 
      1750 9.78965974e+00 
      1751 9.78965974e+00 
      1752 9.78965974e+00 
      1753 9.78965974e+00 
      1754 9.78965974e+00 
      1755 9.78965974e+00 
      1756 9.78965974e+00 
      1757 9.78965974e+00 
      1758 9.78965974e+00 
      1759 9.78965974e+00 
      1760 9.78965974e+00 
      1761 9.78965974e+00 
      1762 9.78965974e+00 
      1763 9.78965974e+00 
      1764 9.78965974e+00 
      1765 9.78965974e+00 
      1766 9.78965974e+00 
      1767 9.78965974e+00 
      1768 9.78965974e+00 
      1769 9.78965974e+00 
      1770 9.78965974e+00 
      1771 9.78965974e+00 
      1772 9.78965974e+00 
      1773 9.78965974e+00 
      1774 9.78965974e+00 
      1775 9.78965974e+00 
      1776 9.78965974e+00 
      1777 9.78965974e+00 
      1778 9.78965974e+00 
      1779 9.78965974e+00 
      1780 9.78965974e+00 
      1781 9.78965974e+00 
      1782 9.78965974e+00 
      1783 9.78965974e+00 
      1784 9.78965974e+00 
      1785 9.78965974e+00 
      1786 9.78965974e+00 
      1787 9.78965974e+00 
      1788 9.78965974e+00 
      1789 9.78965974e+00 
      1790 9.78965974e+00 
      1791 9.78965974e+00 
      1792 9.78965974e+00 
      1793 9.78965974e+00 
      1794 9.78965974e+00 
      1795 9.78965974e+00 
      1796 9.78965974e+00 
      1797 9.78965974e+00 
      1798 9.78965974e+00 
      1799 9.78965974e+00 
      1800 9.78965974e+00 
      1801 9.78965974e+00 
      1802 9.78965974e+00 
      1803 9.78965974e+00 
      1804 9.78965974e+00 
      1805 9.78965974e+00 
      1806 9.78965974e+00 
      1807 9.78965974e+00 
      1808 9.78965974e+00 
      1809 9.78965974e+00 
      1810 9.78965974e+00 
      1811 9.78965974e+00 
      1812 9.78965974e+00 
      1813 9.78965974e+00 
      1814 9.78965974e+00 
      1815 9.78965974e+00 
      1816 9.78965974e+00 
      1817 9.78965974e+00 
      1818 9.78965974e+00 
      1819 9.78965974e+00 
      1820 9.78965974e+00 
      1821 9.78965974e+00 
      1822 9.78965974e+00 
      1823 9.78965974e+00 
      1824 9.78965974e+00 
      1825 9.78965974e+00 
      1826 9.78965974e+00 
      1827 9.78965974e+00 
      1828 9.78965974e+00 
      1829 9.78965974e+00 
      1830 9.78965974e+00 
      1831 9.78965974e+00 
      1832 9.78965974e+00 
      1833 9.78965974e+00 
      1834 9.78965974e+00 
      1835 9.78965974e+00 
      1836 9.78965974e+00 
      1837 9.78965974e+00 
      1838 9.78965974e+00 
      1839 9.78965974e+00 
      1840 9.78965974e+00 
      1841 9.78965974e+00 
      1842 9.78965974e+00 
      1843 9.78965974e+00 
      1844 9.78965974e+00 
      1845 9.78965974e+00 
      1846 9.78965974e+00 
      1847 9.78965974e+00 
      1848 9.78965974e+00 
      1849 9.78965974e+00 
      1850 9.78965974e+00 
      1851 9.78965974e+00 
      1852 9.78965974e+00 
      1853 9.78965974e+00 
      1854 9.78965974e+00 
      1855 9.78965974e+00 
      1856 9.78965974e+00 
      1857 9.78965974e+00 
      1858 9.78965974e+00 
      1859 9.78965974e+00 
      1860 9.78965974e+00 
      1861 9.78965974e+00 
      1862 9.78965974e+00 
      1863 9.78965974e+00 
      1864 9.78965974e+00 
      1865 9.78965974e+00 
      1866 9.78965974e+00 
      1867 9.78965974e+00 
      1868 9.78965974e+00 
      1869 9.78965974e+00 
      1870 9.78965974e+00 
      1871 9.78965974e+00 
      1872 9.78965974e+00 
      1873 9.78965974e+00 
      1874 9.78965974e+00 
      1875 9.78965974e+00 
      1876 9.78965974e+00 
      1877 9.78965974e+00 
      1878 9.78965974e+00 
      1879 9.78965974e+00 
      1880 9.78965974e+00 
      1881 9.78965974e+00 
      1882 9.78965974e+00 
      1883 9.78965974e+00 
      1884 9.78965974e+00 
      1885 9.78965974e+00 
      1886 9.78965974e+00 
      1887 9.78965974e+00 
      1888 9.78965974e+00 
      1889 9.78965974e+00 
      1890 9.78965974e+00 
      1891 9.78965974e+00 
      1892 9.78965974e+00 
      1893 9.78965974e+00 
      1894 9.78965974e+00 
      1895 9.78965974e+00 
      1896 9.78965974e+00 
      1897 9.78965974e+00 
      1898 9.78965974e+00 
      1899 9.78965974e+00 
      1900 9.78965974e+00 
      1901 9.78965974e+00 
      1902 9.78965974e+00 
      1903 9.78965974e+00 
      1904 9.78965974e+00 
      1905 9.78965974e+00 
      1906 9.78965974e+00 
      1907 9.78965974e+00 
      1908 9.78965974e+00 
      1909 9.78965974e+00 
      1910 9.78965974e+00 
      1911 9.78965974e+00 
      1912 9.78965974e+00 
      1913 9.78965974e+00 
      1914 9.78965974e+00 
      1915 9.78965974e+00 
      1916 9.78965974e+00 
      1917 9.78965974e+00 
      1918 9.78965974e+00 
      1919 9.78965974e+00 
      1920 9.78965974e+00 
      1921 9.78965974e+00 
      1922 9.78965974e+00 
      1923 9.78965974e+00 
      1924 9.78965974e+00 
      1925 9.78965974e+00 
      1926 9.78965974e+00 
      1927 9.78965974e+00 
      1928 9.78965974e+00 
      1929 9.78965974e+00 
      1930 9.78965974e+00 
      1931 9.78965974e+00 
      1932 9.78965974e+00 
      1933 9.78965974e+00 
      1934 9.78965974e+00 
      1935 9.78965974e+00 
      1936 9.78965974e+00 
      1937 9.78965974e+00 
      1938 9.78965974e+00 
      1939 9.78965974e+00 
      1940 9.78965974e+00 
      1941 9.78965974e+00 
      1942 9.78965974e+00 
      1943 9.78965974e+00 
      1944 9.78965974e+00 
      1945 9.78965974e+00 
      1946 9.78965974e+00 
      1947 9.78965974e+00 
      1948 9.78965974e+00 
      1949 9.78965974e+00 
      1950 9.78965974e+00 
      1951 9.78965974e+00 
      1952 9.78965974e+00 
      1953 9.78965974e+00 
      1954 9.78965974e+00 
      1955 9.78965974e+00 
      1956 9.78965974e+00 
      1957 9.78965974e+00 
      1958 9.78965974e+00 
      1959 9.78965974e+00 
      1960 9.78965974e+00 
      1961 9.78965974e+00 
      1962 9.78965974e+00 
      1963 9.78965974e+00 
      1964 9.78965974e+00 
      1965 9.78965974e+00 
      1966 9.78965974e+00 
      1967 9.78965974e+00 
      1968 9.78965974e+00 
      1969 9.78965974e+00 
      1970 9.78965974e+00 
      1971 9.78965974e+00 
      1972 9.78965974e+00 
      1973 9.78965974e+00 
      1974 9.78965974e+00 
      1975 9.78965974e+00 
      1976 9.78965974e+00 
      1977 9.78965974e+00 
      1978 9.78965974e+00 
      1979 9.78965974e+00 
      1980 9.78965974e+00 
      1981 9.78965974e+00 
      1982 9.78965974e+00 
      1983 9.78965974e+00 
      1984 9.78965974e+00 
      1985 9.78965974e+00 
      1986 9.78965974e+00 
      1987 9.78965974e+00 
      1988 9.78965974e+00 
      1989 9.78965974e+00 
      1990 9.78965974e+00 
      1991 9.78965974e+00 
      1992 9.78965974e+00 
      1993 9.78965974e+00 
      1994 9.78965974e+00 
      1995 9.78965974e+00 
      1996 9.78965974e+00 
      1997 9.78965974e+00 
      1998 9.78965974e+00 
      1999 9.78965974e+00 
      2000 9.78965974e+00 
      2001 9.78965974e+00 
      2002 9.78965974e+00 
      2003 9.78965974e+00 
      2004 9.78965974e+00 
      2005 9.78965974e+00 
      2006 9.78965974e+00 
      2007 9.78965974e+00 
      2008 9.78965974e+00 
      2009 9.78965974e+00 
      2010 9.78965974e+00 
      2011 9.78965974e+00 
      2012 9.78965974e+00 
      2013 9.78965974e+00 
      2014 9.78965974e+00 
      2015 9.78965974e+00 
      2016 9.78965974e+00 
      2017 9.78965974e+00 
      2018 9.78965974e+00 
      2019 6.99475703e+00 
      2020 2.75417281e+00 
      2021 2.75417281e+00 
      2022 2.75417281e+00 
      2023 2.75417281e+00 
      2024 2.75417281e+00 
      2025 2.75417281e+00 
      2026 2.75417281e+00 
      2027 2.75417281e+00 
      2028 2.75417281e+00 
      2029 2.75417281e+00 
      2030 2.75417281e+00 
      2031 2.75417281e+00 
      2032 2.75417281e+00 
      2033 2.75417281e+00 
      2034 2.75417281e+00 
      2035 2.75417281e+00 
      2036 2.75417281e+00 
      2037 2.75417281e+00 
      2038 2.75417281e+00 
      2039 2.75417281e+00 
      2040 2.75417281e+00 
      2041 2.75417281e+00 
      2042 2.75417281e+00 
      2043 2.75417281e+00 
      2044 2.75417281e+00 
      2045 2.75417281e+00 
      2046 2.75417281e+00 
      2047 2.75417281e+00 
      2048 2.75417281e+00 
      2049 2.75417281e+00 
      2050 2.75417281e+00 
      2051 2.75417281e+00 
      2052 2.75417281e+00 
      2053 2.75417281e+00 
      2054 2.75417281e+00 
      2055 2.75417281e+00 
      2056 2.75417281e+00 
      2057 2.75417281e+00 
      2058 2.75417281e+00 
      2059 2.75417281e+00 
      2060 2.75417281e+00 
      2061 2.75417281e+00 
      2062 2.75417281e+00 
      2063 2.75417281e+00 
      2064 2.75417281e+00 
      2065 2.75417281e+00 
      2066 2.75417281e+00 
      2067 2.75417281e+00 
      2068 2.75417281e+00 
      2069 2.75417281e+00 
      2070 2.75417281e+00 
      2071 2.75417281e+00 
      2072 2.75417281e+00 
      2073 2.75417281e+00 
      2074 2.75417281e+00 
      2075 2.75417281e+00 
      2076 2.75417281e+00 
      2077 2.75417281e+00 
      2078 2.75417281e+00 
      2079 2.75417281e+00 
      2080 2.75417281e+00 
      2081 2.75417281e+00 
      2082 2.75417281e+00 
      2083 2.75417281e+00 
      2084 2.75417281e+00 
      2085 2.75417281e+00 
      2086 2.75417281e+00 
      2087 2.75417281e+00 
      2088 2.75417281e+00 
      2089 2.75417281e+00 
      2090 2.75417281e+00 
      2091 2.75417281e+00 
      2092 2.75417281e+00 
      2093 2.75417281e+00 
      2094 2.75417281e+00 
      2095 2.75417281e+00 
      2096 2.75417281e+00 
      2097 2.75417281e+00 
      2098 2.75417281e+00 
      2099 2.75417281e+00 
      2100 2.75417281e+00 
      2101 2.75417281e+00 
      2102 2.75417281e+00 
      2103 2.75417281e+00 
      2104 2.75417281e+00 
      2105 2.75417281e+00 
      2106 2.75417281e+00 
      2107 2.75417281e+00 
      2108 2.75417281e+00 
      2109 2.75417281e+00 
      2110 2.75417281e+00 
      2111 2.75417281e+00 
      2112 2.75417281e+00 
      2113 2.75417281e+00 
      2114 2.75417281e+00 
      2115 2.75417281e+00 
      2116 2.75417281e+00 
      2117 2.75417281e+00 
      2118 2.75417281e+00 
      2119 2.75417281e+00 
      2120 2.75417281e+00 
      2121 2.75417281e+00 
      2122 2.75417281e+00 
      2123 2.75417281e+00 
      2124 2.75417281e+00 
      2125 2.75417281e+00 
      2126 2.75417281e+00 
      2127 2.75417281e+00 
      2128 2.75417281e+00 
      2129 2.75417281e+00 
      2130 2.75417281e+00 
      2131 2.75417281e+00 
      2132 2.75417281e+00 
      2133 2.75417281e+00 
      2134 2.75417281e+00 
      2135 2.75417281e+00 
      2136 2.75417281e+00 
      2137 2.75417281e+00 
      2138 2.75417281e+00 
      2139 2.75417281e+00 
      2140 2.75417281e+00 
      2141 2.75417281e+00 
      2142 2.75417281e+00 
      2143 2.75417281e+00 
      2144 2.75417281e+00 
      2145 2.75417281e+00 
      2146 2.75417281e+00 
      2147 2.75417281e+00 
      2148 2.75417281e+00 
      2149 2.75417281e+00 
      2150 2.75417281e+00 
      2151 2.75417281e+00 
      2152 2.75417281e+00 
      2153 2.75417281e+00 
      2154 2.75417281e+00 
      2155 2.75417281e+00 
      2156 2.75417281e+00 
      2157 2.75417281e+00 
      2158 2.75417281e+00 
      2159 2.75417281e+00 
      2160 2.75417281e+00 
      2161 2.75417281e+00 
      2162 2.75417281e+00 
      2163 2.75417281e+00 
      2164 2.75417281e+00 
      2165 2.75417281e+00 
      2166 2.75417281e+00 
      2167 2.75417281e+00 
      2168 2.75417281e+00 
      2169 2.75417281e+00 
      2170 2.75417281e+00 
      2171 2.75417281e+00 
      2172 2.75417281e+00 
      2173 2.75417281e+00 
      2174 2.75417281e+00 
      2175 2.75417281e+00 
      2176 2.75417281e+00 
      2177 2.75417281e+00 
      2178 2.75417281e+00 
      2179 2.75417281e+00 
      2180 2.75417281e+00 
      2181 2.75417281e+00 
      2182 2.75417281e+00 
      2183 2.75417281e+00 
      2184 2.75417281e+00 
      2185 2.75417281e+00 
      2186 2.75417281e+00 
      2187 2.75417281e+00 
      2188 2.75417281e+00 
      2189 2.75417281e+00 
      2190 2.75417281e+00 
      2191 2.75417281e+00 
      2192 2.75417281e+00 
      2193 2.75417281e+00 
      2194 2.75417281e+00 
      2195 2.75417281e+00 
      2196 2.75417281e+00 
      2197 2.75417281e+00 
      2198 2.75417281e+00 
      2199 2.75417281e+00 
      2200 2.75417281e+00 
      2201 2.75417281e+00 
      2202 2.75417281e+00 
      2203 2.75417281e+00 
      2204 2.75417281e+00 
      2205 2.75417281e+00 
      2206 2.75417281e+00 
      2207 2.75417281e+00 
      2208 2.75417281e+00 
      2209 2.75417281e+00 
      2210 2.75417281e+00 
      2211 2.75417281e+00 
      2212 2.75417281e+00 
      2213 2.75417281e+00 
      2214 2.75417281e+00 
      2215 2.75417281e+00 
      2216 2.75417281e+00 
      2217 2.75417281e+00 
      2218 2.75417281e+00 
      2219 2.75417281e+00 
      2220 2.75417281e+00 
      2221 2.75417281e+00 
      2222 2.75417281e+00 
      2223 2.75417281e+00 
      2224 2.75417281e+00 
      2225 2.75417281e+00 
      2226 2.75417281e+00 
      2227 2.75417281e+00 
      2228 2.75417281e+00 
      2229 2.75417281e+00 
      2230 2.75417281e+00 
      2231 2.75417281e+00 
      2232 2.75417281e+00 
      2233 2.75417281e+00 
      2234 2.75417281e+00 
      2235 2.75417281e+00 
      2236 2.75417281e+00 
      2237 2.75417281e+00 
      2238 2.75417281e+00 
      2239 2.75417281e+00 
      2240 2.75417281e+00 
      2241 2.75417281e+00 
      2242 2.75417281e+00 
      2243 2.75417281e+00 
      2244 2.75417281e+00 
      2245 2.75417281e+00 
      2246 2.75417281e+00 
      2247 2.75417281e+00 
      2248 2.75417281e+00 
      2249 2.75417281e+00 
      2250 2.75417281e+00 
      2251 2.75417281e+00 
      2252 2.75417281e+00 
      2253 2.75417281e+00 
      2254 2.75417281e+00 
      2255 2.75417281e+00 
      2256 2.75417281e+00 
      2257 2.75417281e+00 
      2258 2.75417281e+00 
      2259 2.75417281e+00 
      2260 2.75417281e+00 
      2261 2.75417281e+00 
      2262 2.75417281e+00 
      2263 2.75417281e+00 
      2264 2.75417281e+00 
      2265 2.75417281e+00 
      2266 2.75417281e+00 
      2267 2.75417281e+00 
      2268 2.75417281e+00 
      2269 2.75417281e+00 
      2270 2.75417281e+00 
      2271 2.75417281e+00 
      2272 2.75417281e+00 
      2273 2.75417281e+00 
      2274 2.75417281e+00 
      2275 2.75417281e+00 
      2276 2.75417281e+00 
      2277 2.75417281e+00 
      2278 2.75417281e+00 
      2279 2.75417281e+00 
      2280 2.75417281e+00 
      2281 2.75417281e+00 
      2282 2.75417281e+00 
      2283 2.75417281e+00 
      2284 2.75417281e+00 
      2285 2.75417281e+00 
      2286 2.75417281e+00 
      2287 2.75417281e+00 
      2288 2.75417281e+00 
      2289 2.75417281e+00 
      2290 2.75417281e+00 
      2291 2.75417281e+00 
      2292 2.75417281e+00 
      2293 2.75417281e+00 
      2294 2.75417281e+00 
      2295 2.75417281e+00 
      2296 2.75417281e+00 
      2297 2.75417281e+00 
      2298 2.75417281e+00 
      2299 2.75417281e+00 
      2300 2.75417281e+00 
      2301 2.75417281e+00 
      2302 2.75417281e+00 


==> broy3d_n500_ps.dat <==
         1 5.11000000e+02 
1.159100e+00 5.11000000e+02 
1.318199e+00 5.11000000e+02 
1.477299e+00 5.11000000e+02 
1.636398e+00 5.11000000e+02 
1.795498e+00 5.11000000e+02 
1.954597e+00 5.11000000e+02 
2.113697e+00 5.11000000e+02 
2.272796e+00 5.11000000e+02 
2.431896e+00 5.11000000e+02 
2.590996e+00 5.11000000e+02 
2.750095e+00 5.11000000e+02 
2.909195e+00 5.11000000e+02 
3.068294e+00 5.11000000e+02 
3.227394e+00 5.11000000e+02 
3.386493e+00 5.11000000e+02 
3.545593e+00 5.11000000e+02 
3.704693e+00 5.11000000e+02 
3.863792e+00 5.11000000e+02 
4.022892e+00 5.11000000e+02 
4.181991e+00 5.11000000e+02 
4.341091e+00 5.11000000e+02 
4.500190e+00 5.11000000e+02 
4.659290e+00 5.11000000e+02 
4.818389e+00 5.11000000e+02 
4.977489e+00 5.11000000e+02 
5.136589e+00 5.11000000e+02 
5.295688e+00 5.11000000e+02 
5.454788e+00 5.11000000e+02 
5.613887e+00 5.11000000e+02 
5.772987e+00 5.11000000e+02 
5.932086e+00 5.11000000e+02 
6.091186e+00 5.11000000e+02 
6.250286e+00 5.11000000e+02 
6.409385e+00 5.11000000e+02 
6.568485e+00 5.11000000e+02 
6.727584e+00 5.11000000e+02 
6.886684e+00 5.11000000e+02 
7.045783e+00 5.11000000e+02 
7.204883e+00 5.11000000e+02 
7.363982e+00 5.11000000e+02 
7.523082e+00 5.11000000e+02 
7.682182e+00 5.11000000e+02 
7.841281e+00 5.11000000e+02 
8.000381e+00 5.11000000e+02 
8.159480e+00 5.11000000e+02 
8.318580e+00 5.11000000e+02 
8.477679e+00 5.11000000e+02 
8.636779e+00 5.11000000e+02 
8.795878e+00 5.11000000e+02 
8.954978e+00 5.11000000e+02 
9.114078e+00 5.07717960e+02 
9.273177e+00 5.07717960e+02 
9.432277e+00 5.07717960e+02 
9.591376e+00 5.07717960e+02 
9.750476e+00 5.07717960e+02 
9.909575e+00 5.07717960e+02 
1.006867e+01 5.07717960e+02 
1.022777e+01 5.07717960e+02 
1.038687e+01 5.07717960e+02 
1.054597e+01 5.07717960e+02 
1.070507e+01 5.07717960e+02 
1.086417e+01 5.07717960e+02 
1.102327e+01 5.07717960e+02 
1.118237e+01 5.07717960e+02 
1.134147e+01 5.07717960e+02 
1.150057e+01 5.07717960e+02 
1.165967e+01 5.06647265e+02 
1.181877e+01 5.06647265e+02 
1.197787e+01 5.06647265e+02 
1.213697e+01 5.06647265e+02 
1.229607e+01 5.06647265e+02 
1.245517e+01 5.06647265e+02 
1.261427e+01 5.06647265e+02 
1.277337e+01 5.06647265e+02 
1.293247e+01 5.06647265e+02 
1.309157e+01 5.06647265e+02 
1.325067e+01 5.06647265e+02 
1.340977e+01 5.06647265e+02 
1.356887e+01 5.06647265e+02 
1.372796e+01 5.06647265e+02 
1.388706e+01 5.06647265e+02 
1.404616e+01 5.06647265e+02 
1.420526e+01 5.06647265e+02 
1.436436e+01 4.99312578e+02 
1.452346e+01 4.99312578e+02 
1.468256e+01 4.99312578e+02 
1.484166e+01 4.99312578e+02 
1.500076e+01 4.99312578e+02 
1.515986e+01 4.99312578e+02 
1.531896e+01 4.99312578e+02 
1.547806e+01 4.99312578e+02 
1.563716e+01 4.99312578e+02 
1.579626e+01 4.99312578e+02 
1.595536e+01 4.99312578e+02 
1.611446e+01 4.99312578e+02 
1.627356e+01 4.99312578e+02 
1.643266e+01 4.99312578e+02 
1.659176e+01 4.99312578e+02 
1.675086e+01 4.99312578e+02 
1.690996e+01 4.99312578e+02 
1.706906e+01 4.96303509e+02 
1.722816e+01 4.93834757e+02 
1.738725e+01 4.91366004e+02 
1.754635e+01 4.88897251e+02 
1.770545e+01 4.86428498e+02 
1.786455e+01 4.83959745e+02 
1.802365e+01 4.81490992e+02 
1.818275e+01 4.79022239e+02 
1.834185e+01 4.76553486e+02 
1.850095e+01 4.74084733e+02 
1.866005e+01 4.71615980e+02 
1.881915e+01 4.69147227e+02 
1.897825e+01 4.66678474e+02 
1.913735e+01 4.64209721e+02 
1.929645e+01 4.61740968e+02 
1.945555e+01 4.59272215e+02 
1.961465e+01 4.54816189e+02 
1.977375e+01 4.48648600e+02 
1.993285e+01 4.42481011e+02 
2.009195e+01 4.36313421e+02 
2.025105e+01 4.30145832e+02 
2.041015e+01 4.23978243e+02 
2.056925e+01 4.17810654e+02 
2.072835e+01 4.11643065e+02 
2.088745e+01 4.05475475e+02 
2.104654e+01 3.99307886e+02 
2.120564e+01 3.93140297e+02 
2.136474e+01 3.86972708e+02 
2.152384e+01 3.80805119e+02 
2.168294e+01 3.74637530e+02 
2.184204e+01 3.68469940e+02 
2.200114e+01 3.62302351e+02 
2.216024e+01 3.56134762e+02 
2.231934e+01 3.49297011e+02 
2.247844e+01 3.39131049e+02 
2.263754e+01 3.28965087e+02 
2.279664e+01 3.18799124e+02 
2.295574e+01 3.08633162e+02 
2.311484e+01 2.98467200e+02 
2.327394e+01 2.88301238e+02 
2.343304e+01 2.78135275e+02 
2.359214e+01 2.67969313e+02 
2.375124e+01 2.57803351e+02 
2.391034e+01 2.47637388e+02 
2.406944e+01 2.37471426e+02 
2.422854e+01 2.27305464e+02 
2.438764e+01 2.17139501e+02 
2.454674e+01 2.06973539e+02 
2.470583e+01 1.96807577e+02 
2.486493e+01 1.86219978e+02 
2.502403e+01 1.83930909e+02 
2.518313e+01 1.81233728e+02 
2.534223e+01 1.78536546e+02 
2.550133e+01 1.75839365e+02 
2.566043e+01 1.73142183e+02 
2.581953e+01 1.70445002e+02 
2.597863e+01 1.67747820e+02 
2.613773e+01 1.65050639e+02 
2.629683e+01 1.62353457e+02 
2.645593e+01 1.59656276e+02 
2.661503e+01 1.56959094e+02 
2.677413e+01 1.54261913e+02 
2.693323e+01 1.51564731e+02 
2.709233e+01 1.48867550e+02 
2.725143e+01 1.46170368e+02 
2.741053e+01 1.43473187e+02 
2.756963e+01 1.40495132e+02 
2.772873e+01 1.34934294e+02 
2.788783e+01 1.29373457e+02 
2.804693e+01 1.23812619e+02 
2.820602e+01 1.18251782e+02 
2.836512e+01 1.12690944e+02 
2.852422e+01 1.07130107e+02 
2.868332e+01 1.01569270e+02 
2.884242e+01 9.60084321e+01 
2.900152e+01 9.04475946e+01 
2.916062e+01 8.48867572e+01 
2.931972e+01 7.93259197e+01 
2.947882e+01 7.37650823e+01 
2.963792e+01 6.82042448e+01 
2.979702e+01 6.26434074e+01 
2.995612e+01 5.70825699e+01 
3.011522e+01 5.15217325e+01 
3.027432e+01 4.90928671e+01 
3.043342e+01 4.89323420e+01 
3.059252e+01 4.87718168e+01 
3.075162e+01 4.86112916e+01 
3.091072e+01 4.84507665e+01 
3.106982e+01 4.82902413e+01 
3.122892e+01 4.81297162e+01 
3.138802e+01 4.79691910e+01 
3.154712e+01 4.78086659e+01 
3.170622e+01 4.76481407e+01 
3.186531e+01 4.74876155e+01 
3.202441e+01 4.73270904e+01 
3.218351e+01 4.71665652e+01 
3.234261e+01 4.70060401e+01 
3.250171e+01 4.68455149e+01 
3.266081e+01 4.66849898e+01 
3.281991e+01 4.64759875e+01 
3.297901e+01 4.56174843e+01 
3.313811e+01 4.46086283e+01 
3.329721e+01 4.35997723e+01 
3.345631e+01 4.25909163e+01 
3.361541e+01 4.15820603e+01 
3.377451e+01 4.05732044e+01 
3.393361e+01 3.95643484e+01 
3.409271e+01 3.85554924e+01 
3.425181e+01 3.75466364e+01 
3.441091e+01 3.65377804e+01 
3.457001e+01 3.55289244e+01 
3.472911e+01 3.45200684e+01 
3.488821e+01 3.35112124e+01 
3.504731e+01 3.25023564e+01 
3.520641e+01 3.14935004e+01 
3.536551e+01 3.04846444e+01 
3.552460e+01 2.95457781e+01 
3.568370e+01 2.91081632e+01 
3.584280e+01 2.86705484e+01 
3.600190e+01 2.82329335e+01 
3.616100e+01 2.77953186e+01 
3.632010e+01 2.73577038e+01 
3.647920e+01 2.69200889e+01 
3.663830e+01 2.64824741e+01 
3.679740e+01 2.60448592e+01 
3.695650e+01 2.56072444e+01 
3.711560e+01 2.51696295e+01 
3.727470e+01 2.47320147e+01 
3.743380e+01 2.42943998e+01 
3.759290e+01 2.38567850e+01 
3.775200e+01 2.34191701e+01 
3.791110e+01 2.29815552e+01 
3.807020e+01 2.25439404e+01 
3.822930e+01 2.23655151e+01 
3.838840e+01 2.23655151e+01 
3.854750e+01 2.23655151e+01 
3.870660e+01 2.23655151e+01 
3.886570e+01 2.23655151e+01 
3.902480e+01 2.23655151e+01 
3.918389e+01 2.23655151e+01 
3.934299e+01 2.23655151e+01 
3.950209e+01 2.23655151e+01 
3.966119e+01 2.23655151e+01 
3.982029e+01 2.23655151e+01 
3.997939e+01 2.23655151e+01 
4.013849e+01 2.23655151e+01 
4.029759e+01 2.23655151e+01 
4.045669e+01 2.23655151e+01 
4.061579e+01 2.23655151e+01 
4.077489e+01 2.23092946e+01 
4.093399e+01 2.21552564e+01 
4.109309e+01 2.21552564e+01 
4.125219e+01 2.21552564e+01 
4.141129e+01 2.21552564e+01 
4.157039e+01 2.21552564e+01 
4.172949e+01 2.21552564e+01 
4.188859e+01 2.21552564e+01 
4.204769e+01 2.21552564e+01 
4.220679e+01 2.21552564e+01 
4.236589e+01 2.21552564e+01 
4.252499e+01 2.21552564e+01 
4.268409e+01 2.21552564e+01 
4.284318e+01 2.21552564e+01 
4.300228e+01 2.21552564e+01 
4.316138e+01 2.21552564e+01 
4.332048e+01 2.21552564e+01 
4.347958e+01 2.19545540e+01 
4.363868e+01 2.19545540e+01 
4.379778e+01 2.19545540e+01 
4.395688e+01 2.19545540e+01 
4.411598e+01 2.19545540e+01 
4.427508e+01 2.19545540e+01 
4.443418e+01 2.19545540e+01 
4.459328e+01 2.19545540e+01 
4.475238e+01 2.19545540e+01 
4.491148e+01 2.19545540e+01 
4.507058e+01 2.19545540e+01 
4.522968e+01 2.19545540e+01 
4.538878e+01 2.19545540e+01 
4.554788e+01 2.19545540e+01 
4.570698e+01 2.19545540e+01 
4.586608e+01 2.19545540e+01 
4.602518e+01 2.19545540e+01 
4.618428e+01 2.18306077e+01 
4.634337e+01 2.16431365e+01 
4.650247e+01 2.14556654e+01 
4.666157e+01 2.12681942e+01 
4.682067e+01 2.10807230e+01 
4.697977e+01 2.08932519e+01 
4.713887e+01 2.07057807e+01 
4.729797e+01 2.05183095e+01 
4.745707e+01 2.03308384e+01 
4.761617e+01 2.01433672e+01 
4.777527e+01 1.99558960e+01 
4.793437e+01 1.97684249e+01 
4.809347e+01 1.95809537e+01 
4.825257e+01 1.93934825e+01 
4.841167e+01 1.92060114e+01 
4.857077e+01 1.90185402e+01 
4.872987e+01 1.88498162e+01 
4.888897e+01 1.81602922e+01 
4.904807e+01 1.73435716e+01 
4.920717e+01 1.65268510e+01 
4.936627e+01 1.57101304e+01 
4.952537e+01 1.48934097e+01 
4.968447e+01 1.40766891e+01 
4.984357e+01 1.32599685e+01 
5.000266e+01 1.24432479e+01 
5.016176e+01 1.16265272e+01 
5.032086e+01 1.08098066e+01 
5.047996e+01 9.99308600e+00 
5.063906e+01 9.17636538e+00 
5.079816e+01 8.35964475e+00 
5.095726e+01 7.54292413e+00 
5.111636e+01 6.72620351e+00 
5.127546e+01 5.90948289e+00 
5.143456e+01 5.42139146e+00 
5.159366e+01 5.42139146e+00 
5.175276e+01 5.42139146e+00 
5.191186e+01 5.42139146e+00 
5.207096e+01 5.42139146e+00 
5.223006e+01 5.42139146e+00 
5.238916e+01 5.42139146e+00 
5.254826e+01 5.42139146e+00 
5.270736e+01 5.42139146e+00 
5.286646e+01 5.42139146e+00 
5.302556e+01 5.42139146e+00 
5.318466e+01 5.42139146e+00 
5.334376e+01 5.42139146e+00 
5.350286e+01 5.42139146e+00 
5.366195e+01 5.42139146e+00 
5.382105e+01 5.42139146e+00 
5.398015e+01 5.42139146e+00 
5.413925e+01 5.27442971e+00 
5.429835e+01 4.96481418e+00 
5.445745e+01 4.65519865e+00 
5.461655e+01 4.34558312e+00 
5.477565e+01 4.03596759e+00 
5.493475e+01 3.72635206e+00 
5.509385e+01 3.41673653e+00 
5.525295e+01 3.10712100e+00 
5.541205e+01 2.79750547e+00 
5.557115e+01 2.48788994e+00 
5.573025e+01 2.17827441e+00 
5.588935e+01 1.86865888e+00 
5.604845e+01 1.55904335e+00 
5.620755e+01 1.24942782e+00 
5.636665e+01 9.39812291e-01 
5.652575e+01 6.30196761e-01 
5.668485e+01 3.53824396e-01 
5.684395e+01 3.50032486e-01 
5.700305e+01 3.50032486e-01 
5.716215e+01 3.50032486e-01 
5.732124e+01 3.50032486e-01 
5.748034e+01 3.50032486e-01 
5.763944e+01 3.50032486e-01 
5.779854e+01 3.50032486e-01 
5.795764e+01 3.50032486e-01 
5.811674e+01 3.50032486e-01 
5.827584e+01 3.50032486e-01 
5.843494e+01 3.50032486e-01 
5.859404e+01 3.50032486e-01 
5.875314e+01 3.50032486e-01 
5.891224e+01 3.50032486e-01 
5.907134e+01 3.50032486e-01 
5.923044e+01 3.50032486e-01 
5.938954e+01 3.32038257e-01 
5.954864e+01 3.31794244e-01 
5.970774e+01 3.31550232e-01 
5.986684e+01 3.31306220e-01 
6.002594e+01 3.31062207e-01 
6.018504e+01 3.30818195e-01 
6.034414e+01 3.30574183e-01 
6.050324e+01 3.30330170e-01 
6.066234e+01 3.30086158e-01 
6.082143e+01 3.29842146e-01 
6.098053e+01 3.29598133e-01 
6.113963e+01 3.29354121e-01 
6.129873e+01 3.29110109e-01 
6.145783e+01 3.28866096e-01 
6.161693e+01 3.28622084e-01 
6.177603e+01 3.28378072e-01 
6.193513e+01 3.28134059e-01 
6.209423e+01 3.23525327e-01 
6.225333e+01 3.23525327e-01 
6.241243e+01 3.23525327e-01 
6.257153e+01 3.23525327e-01 
6.273063e+01 3.23525327e-01 
6.288973e+01 3.23525327e-01 
6.304883e+01 3.23525327e-01 
6.320793e+01 3.23525327e-01 
6.336703e+01 3.23525327e-01 
6.352613e+01 3.23525327e-01 
6.368523e+01 3.23525327e-01 
6.384433e+01 3.23525327e-01 
6.400343e+01 3.23525327e-01 
6.416253e+01 3.23525327e-01 
6.432163e+01 3.23525327e-01 
6.448072e+01 3.23525327e-01 
6.463982e+01 3.23525327e-01 
6.479892e+01 3.21825657e-01 
6.495802e+01 3.21825657e-01 
6.511712e+01 3.21825657e-01 
6.527622e+01 3.21825657e-01 
6.543532e+01 3.21825657e-01 
6.559442e+01 3.21825657e-01 
6.575352e+01 3.21825657e-01 
6.591262e+01 3.21825657e-01 
6.607172e+01 3.21825657e-01 
6.623082e+01 3.21825657e-01 
6.638992e+01 3.21825657e-01 
6.654902e+01 3.21825657e-01 
6.670812e+01 3.21825657e-01 
6.686722e+01 3.21825657e-01 
6.702632e+01 3.21825657e-01 
6.718542e+01 3.21825657e-01 
6.734452e+01 3.14303509e-01 
6.750362e+01 3.14303509e-01 
6.766272e+01 3.14303509e-01 
6.782182e+01 3.14303509e-01 
6.798092e+01 3.14303509e-01 
6.814001e+01 3.14303509e-01 
6.829911e+01 3.14303509e-01 
6.845821e+01 3.14303509e-01 
6.861731e+01 3.14303509e-01 
6.877641e+01 3.14303509e-01 
6.893551e+01 3.14303509e-01 
6.909461e+01 3.14303509e-01 
6.925371e+01 3.14303509e-01 
6.941281e+01 3.14303509e-01 
6.957191e+01 3.14303509e-01 
6.973101e+01 3.14303509e-01 
6.989011e+01 3.14303509e-01 
7.004921e+01 3.07576634e-01 
7.020831e+01 2.92682618e-01 
7.036741e+01 2.77788601e-01 
7.052651e+01 2.62894585e-01 
7.068561e+01 2.48000568e-01 
7.084471e+01 2.33106551e-01 
7.100381e+01 2.18212535e-01 
7.116291e+01 2.03318518e-01 
7.132201e+01 1.88424502e-01 
7.148111e+01 1.73530485e-01 
7.164021e+01 1.58636469e-01 
7.179930e+01 1.43742452e-01 
7.195840e+01 1.28848436e-01 
7.211750e+01 1.13954419e-01 
7.227660e+01 9.90604027e-02 
7.243570e+01 8.41663862e-02 
7.259480e+01 6.94770882e-02 
7.275390e+01 6.84807247e-02 
7.291300e+01 6.84807247e-02 
7.307210e+01 6.84807247e-02 
7.323120e+01 6.84807247e-02 
7.339030e+01 6.84807247e-02 
7.354940e+01 6.84807247e-02 
7.370850e+01 6.84807247e-02 
7.386760e+01 6.84807247e-02 
7.402670e+01 6.84807247e-02 
7.418580e+01 6.84807247e-02 
7.434490e+01 6.84807247e-02 
7.450400e+01 6.84807247e-02 
7.466310e+01 6.84807247e-02 
7.482220e+01 6.84807247e-02 
7.498130e+01 6.84807247e-02 
7.514040e+01 6.84807247e-02 
7.529950e+01 6.68116956e-02 
7.545859e+01 6.68116956e-02 
7.561769e+01 6.68116956e-02 
7.577679e+01 6.68116956e-02 
7.593589e+01 6.68116956e-02 
7.609499e+01 6.68116956e-02 
7.625409e+01 6.68116956e-02 
7.641319e+01 6.68116956e-02 
7.657229e+01 6.68116956e-02 
7.673139e+01 6.68116956e-02 
7.689049e+01 6.68116956e-02 
7.704959e+01 6.68116956e-02 
7.720869e+01 6.68116956e-02 
7.736779e+01 6.68116956e-02 
7.752689e+01 6.68116956e-02 
7.768599e+01 6.68116956e-02 
7.784509e+01 6.68116956e-02 
7.800419e+01 6.63640175e-02 
7.816329e+01 6.63640175e-02 
7.832239e+01 6.63640175e-02 
7.848149e+01 6.63640175e-02 
7.864059e+01 6.63640175e-02 
7.879969e+01 6.63640175e-02 
7.895878e+01 6.63640175e-02 
7.911788e+01 6.63640175e-02 
7.927698e+01 6.63640175e-02 
7.943608e+01 6.63640175e-02 
7.959518e+01 6.63640175e-02 
7.975428e+01 6.63640175e-02 
7.991338e+01 6.63640175e-02 
8.007248e+01 6.63640175e-02 
8.023158e+01 6.63640175e-02 
8.039068e+01 6.63640175e-02 
8.054978e+01 6.63640175e-02 
8.070888e+01 6.43772997e-02 
8.086798e+01 6.26961651e-02 
8.102708e+01 6.10150304e-02 
8.118618e+01 5.93338958e-02 
8.134528e+01 5.76527611e-02 
8.150438e+01 5.59716265e-02 
8.166348e+01 5.42904919e-02 
8.182258e+01 5.26093572e-02 
8.198168e+01 5.09282226e-02 
8.214078e+01 4.92470880e-02 
8.229988e+01 4.75659533e-02 
8.245898e+01 4.58848187e-02 
8.261807e+01 4.42036841e-02 
8.277717e+01 4.25225494e-02 
8.293627e+01 4.08414148e-02 
8.309537e+01 3.91602802e-02 
8.325447e+01 3.75570300e-02 
8.341357e+01 3.65880920e-02 
8.357267e+01 3.56191540e-02 
8.373177e+01 3.46502160e-02 
8.389087e+01 3.36812780e-02 
8.404997e+01 3.27123400e-02 
8.420907e+01 3.17434020e-02 
8.436817e+01 3.07744640e-02 
8.452727e+01 2.98055260e-02 
8.468637e+01 2.88365879e-02 
8.484547e+01 2.78676499e-02 
8.500457e+01 2.68987119e-02 
8.516367e+01 2.59297739e-02 
8.532277e+01 2.49608359e-02 
8.548187e+01 2.39918979e-02 
8.564097e+01 2.30229599e-02 
8.580007e+01 2.20540219e-02 
8.595917e+01 2.12098161e-02 
8.611827e+01 2.09548302e-02 
8.627736e+01 2.06998443e-02 
8.643646e+01 2.04448583e-02 
8.659556e+01 2.01898724e-02 
8.675466e+01 1.99348865e-02 
8.691376e+01 1.96799005e-02 
8.707286e+01 1.94249146e-02 
8.723196e+01 1.91699287e-02 
8.739106e+01 1.89149427e-02 
8.755016e+01 1.86599568e-02 
8.770926e+01 1.84049709e-02 
8.786836e+01 1.81499850e-02 
8.802746e+01 1.78949990e-02 
8.818656e+01 1.76400131e-02 
8.834566e+01 1.73850272e-02 
8.850476e+01 1.66425420e-02 
8.866386e+01 1.65682912e-02 
8.882296e+01 1.65682912e-02 
8.898206e+01 1.65682912e-02 
8.914116e+01 1.65682912e-02 
8.930026e+01 1.65682912e-02 
8.945936e+01 1.65682912e-02 
8.961846e+01 1.65682912e-02 
8.977756e+01 1.65682912e-02 
8.993665e+01 1.65682912e-02 
9.009575e+01 1.65682912e-02 
9.025485e+01 1.65682912e-02 
9.041395e+01 1.65682912e-02 
9.057305e+01 1.65682912e-02 
9.073215e+01 1.65682912e-02 
9.089125e+01 1.65682912e-02 
9.105035e+01 1.65682912e-02 
9.120945e+01 1.53083928e-02 
9.136855e+01 1.50513787e-02 
9.152765e+01 1.47943647e-02 
9.168675e+01 1.45373506e-02 
9.184585e+01 1.42803366e-02 
9.200495e+01 1.40233225e-02 
9.216405e+01 1.37663085e-02 
9.232315e+01 1.35092944e-02 
9.248225e+01 1.32522804e-02 
9.264135e+01 1.29952663e-02 
9.280045e+01 1.27382523e-02 
9.295955e+01 1.24812382e-02 
9.311865e+01 1.22242242e-02 
9.327775e+01 1.19672101e-02 
9.343684e+01 1.17101961e-02 
9.359594e+01 1.14531820e-02 
9.375504e+01 1.11961680e-02 
9.391414e+01 1.08630014e-02 
9.407324e+01 1.08630014e-02 
9.423234e+01 1.08630014e-02 
9.439144e+01 1.08630014e-02 
9.455054e+01 1.08630014e-02 
9.470964e+01 1.08630014e-02 
9.486874e+01 1.08630014e-02 
9.502784e+01 1.08630014e-02 
9.518694e+01 1.08630014e-02 
9.534604e+01 1.08630014e-02 
9.550514e+01 1.08630014e-02 
9.566424e+01 1.08630014e-02 
9.582334e+01 1.08630014e-02 
9.598244e+01 1.08630014e-02 
9.614154e+01 1.08630014e-02 
9.630064e+01 1.08630014e-02 
9.645974e+01 1.08335978e-02 
9.661884e+01 1.03538254e-02 
9.677794e+01 9.87335424e-03 
9.693704e+01 9.39288304e-03 
9.709613e+01 8.91241184e-03 
9.725523e+01 8.43194065e-03 
9.741433e+01 7.95146945e-03 
9.757343e+01 7.47099825e-03 
9.773253e+01 6.99052705e-03 
9.789163e+01 6.51005585e-03 
9.805073e+01 6.02958465e-03 
9.820983e+01 5.54911345e-03 
9.836893e+01 5.06864225e-03 
9.852803e+01 4.58817105e-03 
9.868713e+01 4.10769986e-03 
9.884623e+01 3.62722866e-03 
9.900533e+01 3.14675746e-03 
9.916443e+01 2.64876872e-03 
9.932353e+01 2.64876872e-03 
9.948263e+01 2.64876872e-03 
9.964173e+01 2.64876872e-03 
9.980083e+01 2.64876872e-03 
9.995993e+01 2.64876872e-03 
1.001190e+02 2.64876872e-03 
1.002781e+02 2.64876872e-03 
1.004372e+02 2.64876872e-03 
1.005963e+02 2.64876872e-03 
1.007554e+02 2.64876872e-03 
1.009145e+02 2.64876872e-03 
1.010736e+02 2.64876872e-03 
1.012327e+02 2.64876872e-03 
1.013918e+02 2.64876872e-03 
1.015509e+02 2.64876872e-03 
1.017100e+02 2.64876872e-03 
1.018691e+02 2.43765089e-03 
1.020282e+02 2.43600833e-03 
1.021873e+02 2.43436577e-03 
1.023464e+02 2.43272322e-03 
1.025055e+02 2.43108066e-03 
1.026646e+02 2.42943810e-03 
1.028237e+02 2.42779554e-03 
1.029828e+02 2.42615299e-03 
1.031419e+02 2.42451043e-03 
1.033010e+02 2.42286787e-03 
1.034601e+02 2.42122531e-03 
1.036192e+02 2.41958276e-03 
1.037783e+02 2.41794020e-03 
1.039374e+02 2.41629764e-03 
1.040965e+02 2.41465508e-03 
1.042556e+02 2.41301253e-03 
1.044147e+02 2.37313892e-03 
1.045738e+02 2.21373824e-03 
1.047329e+02 2.12758664e-03 
1.048920e+02 2.04143504e-03 
1.050511e+02 1.95528344e-03 
1.052102e+02 1.86913185e-03 
1.053693e+02 1.78298025e-03 
1.055284e+02 1.69682865e-03 
1.056875e+02 1.61067705e-03 
1.058466e+02 1.52452546e-03 
1.060057e+02 1.43837386e-03 
1.061648e+02 1.35222226e-03 
1.063239e+02 1.26607066e-03 
1.064830e+02 1.17991907e-03 
1.066421e+02 1.09376747e-03 
1.068012e+02 1.00761587e-03 
1.069603e+02 9.21464273e-04 
1.071194e+02 7.07956705e-04 
1.072785e+02 7.07956705e-04 
1.074376e+02 7.07956705e-04 
1.075967e+02 7.07956705e-04 
1.077558e+02 7.07956705e-04 
1.079149e+02 7.07956705e-04 
1.080740e+02 7.07956705e-04 
1.082331e+02 7.07956705e-04 
1.083922e+02 7.07956705e-04 
1.085513e+02 7.07956705e-04 
1.087104e+02 7.07956705e-04 
1.088695e+02 7.07956705e-04 
1.090286e+02 7.07956705e-04 
1.091877e+02 7.07956705e-04 
1.093468e+02 7.07956705e-04 
1.095059e+02 7.07956705e-04 
1.096650e+02 7.07956705e-04 
1.098241e+02 6.41706524e-04 
1.099832e+02 6.41706524e-04 
1.101423e+02 6.41706524e-04 
1.103014e+02 6.41706524e-04 
1.104605e+02 6.41706524e-04 
1.106196e+02 6.41706524e-04 
1.107787e+02 6.41706524e-04 
1.109378e+02 6.41706524e-04 
1.110969e+02 6.41706524e-04 
1.112560e+02 6.41706524e-04 
1.114151e+02 6.41706524e-04 
1.115742e+02 6.41706524e-04 
1.117333e+02 6.41706524e-04 
1.118924e+02 6.41706524e-04 
1.120515e+02 6.41706524e-04 
1.122106e+02 6.41706524e-04 
1.123697e+02 5.60910245e-04 
1.125288e+02 5.50392642e-04 
1.126879e+02 5.50392642e-04 
1.128470e+02 5.50392642e-04 
1.130061e+02 5.50392642e-04 
1.131652e+02 5.50392642e-04 
1.133243e+02 5.50392642e-04 
1.134834e+02 5.50392642e-04 
1.136425e+02 5.50392642e-04 
1.138016e+02 5.50392642e-04 
1.139607e+02 5.50392642e-04 
1.141198e+02 5.50392642e-04 
1.142789e+02 5.50392642e-04 
1.144380e+02 5.50392642e-04 
1.145971e+02 5.50392642e-04 
1.147562e+02 5.50392642e-04 
1.149153e+02 5.50392642e-04 
1.150744e+02 4.02344495e-04 
1.152335e+02 4.02344495e-04 
1.153926e+02 4.02344495e-04 
1.155517e+02 4.02344495e-04 
1.157108e+02 4.02344495e-04 
1.158699e+02 4.02344495e-04 
1.160290e+02 4.02344495e-04 
1.161881e+02 4.02344495e-04 
1.163472e+02 4.02344495e-04 
1.165063e+02 4.02344495e-04 
1.166654e+02 4.02344495e-04 
1.168245e+02 4.02344495e-04 
1.169836e+02 4.02344495e-04 
1.171427e+02 4.02344495e-04 
1.173018e+02 4.02344495e-04 
1.174609e+02 4.02344495e-04 
1.176200e+02 4.02344495e-04 
1.177791e+02 2.96897053e-04 
1.179382e+02 2.96897053e-04 
1.180973e+02 2.96897053e-04 
1.182564e+02 2.96897053e-04 
1.184155e+02 2.96897053e-04 
1.185746e+02 2.96897053e-04 
1.187337e+02 2.96897053e-04 
1.188928e+02 2.96897053e-04 
1.190519e+02 2.96897053e-04 
1.192110e+02 2.96897053e-04 
1.193701e+02 2.96897053e-04 
1.195292e+02 2.96897053e-04 
1.196883e+02 2.96897053e-04 
1.198474e+02 2.96897053e-04 
1.200065e+02 2.96897053e-04 
1.201656e+02 2.96897053e-04 
1.203247e+02 2.87572730e-04 
1.204838e+02 2.67532156e-04 
1.206429e+02 2.67532156e-04 
1.208020e+02 2.67532156e-04 
1.209611e+02 2.67532156e-04 
1.211202e+02 2.67532156e-04 
1.212793e+02 2.67532156e-04 
1.214384e+02 2.67532156e-04 
1.215975e+02 2.67532156e-04 
1.217566e+02 2.67532156e-04 
1.219157e+02 2.67532156e-04 
1.220748e+02 2.67532156e-04 
1.222339e+02 2.67532156e-04 
1.223930e+02 2.67532156e-04 
1.225521e+02 2.67532156e-04 
1.227112e+02 2.67532156e-04 
1.228703e+02 2.67532156e-04 
1.230294e+02 2.60436306e-04 
1.231885e+02 2.59782041e-04 
1.233476e+02 2.59055079e-04 
1.235067e+02 2.58328118e-04 
1.236658e+02 2.57601157e-04 
1.238249e+02 2.56874196e-04 
1.239840e+02 2.56147235e-04 
1.241431e+02 2.55420274e-04 
1.243022e+02 2.54693312e-04 
1.244613e+02 2.53966351e-04 
1.246204e+02 2.53239390e-04 
1.247795e+02 2.52512429e-04 
1.249386e+02 2.51785468e-04 
1.250977e+02 2.51058507e-04 
1.252568e+02 2.50331545e-04 
1.254159e+02 2.49604584e-04 
1.255750e+02 2.48852727e-04 
1.257341e+02 1.95158970e-04 
1.258932e+02 1.95158970e-04 
1.260523e+02 1.95158970e-04 
1.262114e+02 1.95158970e-04 
1.263705e+02 1.95158970e-04 
1.265296e+02 1.95158970e-04 
1.266887e+02 1.95158970e-04 
1.268478e+02 1.95158970e-04 
1.270069e+02 1.95158970e-04 
1.271660e+02 1.95158970e-04 
1.273251e+02 1.95158970e-04 
1.274842e+02 1.95158970e-04 
1.276433e+02 1.95158970e-04 
1.278024e+02 1.95158970e-04 
1.279614e+02 1.95158970e-04 
1.281205e+02 1.95158970e-04 
1.282796e+02 1.87359481e-04 
1.284387e+02 1.75360019e-04 
1.285978e+02 1.75360019e-04 
1.287569e+02 1.75360019e-04 
1.289160e+02 1.75360019e-04 
1.290751e+02 1.75360019e-04 
1.292342e+02 1.75360019e-04 
1.293933e+02 1.75360019e-04 
1.295524e+02 1.75360019e-04 
1.297115e+02 1.75360019e-04 
1.298706e+02 1.75360019e-04 
1.300297e+02 1.75360019e-04 
1.301888e+02 1.75360019e-04 
1.303479e+02 1.75360019e-04 
1.305070e+02 1.75360019e-04 
1.306661e+02 1.75360019e-04 
1.308252e+02 1.75360019e-04 
1.309843e+02 1.30593676e-04 
1.311434e+02 1.30577497e-04 
1.313025e+02 1.30577497e-04 
1.314616e+02 1.30577497e-04 
1.316207e+02 1.30577497e-04 
1.317798e+02 1.30577497e-04 
1.319389e+02 1.30577497e-04 
1.320980e+02 1.30577497e-04 
1.322571e+02 1.30577497e-04 
1.324162e+02 1.30577497e-04 
1.325753e+02 1.30577497e-04 
1.327344e+02 1.30577497e-04 
1.328935e+02 1.30577497e-04 
1.330526e+02 1.30577497e-04 
1.332117e+02 1.30577497e-04 
1.333708e+02 1.30577497e-04 
1.335299e+02 1.30577497e-04 
1.336890e+02 1.19837218e-04 
1.338481e+02 1.19837218e-04 
1.340072e+02 1.19837218e-04 
1.341663e+02 1.19837218e-04 
1.343254e+02 1.19837218e-04 
1.344845e+02 1.19837218e-04 
1.346436e+02 1.19837218e-04 
1.348027e+02 1.19837218e-04 
1.349618e+02 1.19837218e-04 
1.351209e+02 1.19837218e-04 
1.352800e+02 1.19837218e-04 
1.354391e+02 1.19837218e-04 
1.355982e+02 1.19837218e-04 
1.357573e+02 1.19837218e-04 
1.359164e+02 1.19837218e-04 
1.360755e+02 1.19837218e-04 
1.362346e+02 1.11552260e-04 
1.363937e+02 1.05753856e-04 
1.365528e+02 1.05441500e-04 
1.367119e+02 1.05129143e-04 
1.368710e+02 1.04816787e-04 
1.370301e+02 1.04504431e-04 
1.371892e+02 1.04192075e-04 
1.373483e+02 1.03879718e-04 
1.375074e+02 1.03567362e-04 
1.376665e+02 1.03255006e-04 
1.378256e+02 1.02942650e-04 
1.379847e+02 1.02630293e-04 
1.381438e+02 1.02317937e-04 
1.383029e+02 1.02005581e-04 
1.384620e+02 1.01693224e-04 
1.386211e+02 1.01380868e-04 
1.387802e+02 1.01068512e-04 
1.389393e+02 9.44327756e-05 
1.390984e+02 9.44327756e-05 
1.392575e+02 9.44327756e-05 
1.394166e+02 9.44327756e-05 
1.395757e+02 9.44327756e-05 
1.397348e+02 9.44327756e-05 
1.398939e+02 9.44327756e-05 
1.400530e+02 9.44327756e-05 
1.402121e+02 9.44327756e-05 
1.403712e+02 9.44327756e-05 
1.405303e+02 9.44327756e-05 
1.406894e+02 9.44327756e-05 
1.408485e+02 9.44327756e-05 
1.410076e+02 9.44327756e-05 
1.411667e+02 9.44327756e-05 
1.413258e+02 9.44327756e-05 
1.414849e+02 9.42292632e-05 
1.416440e+02 8.91821001e-05 
1.418031e+02 8.75588367e-05 
1.419622e+02 8.59355732e-05 
1.421213e+02 8.43123097e-05 
1.422804e+02 8.26890462e-05 
1.424395e+02 8.10657827e-05 
1.425986e+02 7.94425192e-05 
1.427577e+02 7.78192558e-05 
1.429168e+02 7.61959923e-05 
1.430759e+02 7.45727288e-05 
1.432350e+02 7.29494653e-05 
1.433941e+02 7.13262018e-05 
1.435532e+02 6.97029383e-05 
1.437123e+02 6.80796749e-05 
1.438714e+02 6.64564114e-05 
1.440305e+02 6.48331479e-05 
1.441896e+02 6.02682606e-05 
1.443487e+02 5.84920933e-05 
1.445078e+02 5.84920933e-05 
1.446669e+02 5.84920933e-05 
1.448260e+02 5.84920933e-05 
1.449851e+02 5.84920933e-05 
1.451442e+02 5.84920933e-05 
1.453033e+02 5.84920933e-05 
1.454624e+02 5.84920933e-05 
1.456215e+02 5.84920933e-05 
1.457806e+02 5.84920933e-05 
1.459397e+02 5.84920933e-05 
1.460988e+02 5.84920933e-05 
1.462579e+02 5.84920933e-05 
1.464170e+02 5.84920933e-05 
1.465761e+02 5.84920933e-05 
1.467352e+02 5.84920933e-05 
1.468943e+02 5.20579841e-05 
1.470534e+02 5.20579841e-05 
1.472125e+02 5.20579841e-05 
1.473716e+02 5.20579841e-05 
1.475307e+02 5.20579841e-05 
1.476898e+02 5.20579841e-05 
1.478489e+02 5.20579841e-05 
1.480080e+02 5.20579841e-05 
1.481671e+02 5.20579841e-05 
1.483262e+02 5.20579841e-05 
1.484853e+02 5.20579841e-05 
1.486444e+02 5.20579841e-05 
1.488035e+02 5.20579841e-05 
1.489626e+02 5.20579841e-05 
1.491217e+02 5.20579841e-05 
1.492808e+02 5.20579841e-05 
1.494399e+02 5.20579841e-05 
1.495990e+02 5.00091398e-05 
1.497581e+02 5.00091398e-05 
1.499172e+02 5.00091398e-05 
1.500763e+02 5.00091398e-05 
1.502354e+02 5.00091398e-05 
1.503945e+02 5.00091398e-05 
1.505536e+02 5.00091398e-05 
1.507127e+02 5.00091398e-05 
1.508718e+02 5.00091398e-05 
1.510309e+02 5.00091398e-05 
1.511900e+02 5.00091398e-05 
1.513491e+02 5.00091398e-05 
1.515082e+02 5.00091398e-05 
1.516673e+02 5.00091398e-05 
1.518264e+02 5.00091398e-05 
1.519855e+02 5.00091398e-05 
1.521446e+02 4.97540805e-05 
1.523037e+02 4.51032779e-05 
1.524628e+02 4.50530261e-05 
1.526219e+02 4.50027743e-05 
1.527810e+02 4.49525225e-05 
1.529401e+02 4.49022707e-05 
1.530992e+02 4.48520189e-05 
1.532583e+02 4.48017671e-05 
1.534174e+02 4.47515153e-05 
1.535765e+02 4.47012635e-05 
1.537356e+02 4.46510117e-05 
1.538947e+02 4.46007599e-05 
1.540538e+02 4.45505081e-05 
1.542129e+02 4.45002563e-05 
1.543720e+02 4.44500045e-05 
1.545311e+02 4.43997527e-05 
1.546902e+02 4.43495009e-05 
1.548493e+02 4.23671921e-05 
1.550084e+02 4.21725946e-05 
1.551675e+02 4.19403971e-05 
1.553266e+02 4.17081996e-05 
1.554857e+02 4.14760021e-05 
1.556448e+02 4.12438045e-05 
1.558039e+02 4.10116070e-05 
1.559630e+02 4.07794095e-05 
1.561221e+02 4.05472119e-05 
1.562812e+02 4.03150144e-05 
1.564403e+02 4.00828169e-05 
1.565994e+02 3.98506193e-05 
1.567585e+02 3.96184218e-05 
1.569176e+02 3.93862243e-05 
1.570767e+02 3.91540267e-05 
1.572358e+02 3.89218292e-05 
1.573949e+02 3.87131304e-05 
1.575540e+02 3.73172315e-05 
1.577131e+02 3.71326847e-05 
1.578722e+02 3.69481379e-05 
1.580313e+02 3.67635910e-05 
1.581904e+02 3.65790442e-05 
1.583495e+02 3.63944974e-05 
1.585086e+02 3.62099506e-05 
1.586677e+02 3.60254038e-05 
1.588268e+02 3.58408570e-05 
1.589859e+02 3.56563102e-05 
1.591450e+02 3.54717634e-05 
1.593041e+02 3.52872166e-05 
1.594632e+02 3.51026697e-05 
1.596223e+02 3.49181229e-05 
1.597814e+02 3.47335761e-05 
1.599405e+02 3.45490293e-05 
1.600996e+02 3.35504321e-05 
1.602587e+02 3.20039772e-05 
1.604178e+02 3.04571416e-05 
1.605769e+02 2.89103060e-05 
1.607360e+02 2.73634704e-05 
1.608951e+02 2.58166348e-05 
1.610542e+02 2.42697992e-05 
1.612133e+02 2.27229636e-05 
1.613724e+02 2.11761280e-05 
1.615315e+02 1.96292924e-05 
1.616906e+02 1.80824568e-05 
1.618497e+02 1.65356211e-05 
1.620088e+02 1.49887855e-05 
1.621679e+02 1.34419499e-05 
1.623270e+02 1.18951143e-05 
1.624861e+02 1.03482787e-05 
1.626452e+02 8.80144312e-06 
1.628043e+02 6.65162582e-06 
1.629634e+02 6.65162582e-06 
1.631225e+02 6.65162582e-06 
1.632816e+02 6.65162582e-06 
1.634407e+02 6.65162582e-06 
1.635998e+02 6.65162582e-06 
1.637589e+02 6.65162582e-06 
1.639180e+02 6.65162582e-06 
1.640771e+02 6.65162582e-06 
1.642361e+02 6.65162582e-06 
1.643952e+02 6.65162582e-06 
1.645543e+02 6.65162582e-06 
1.647134e+02 6.65162582e-06 
1.648725e+02 6.65162582e-06 
1.650316e+02 6.65162582e-06 
1.651907e+02 6.65162582e-06 
1.653498e+02 6.60872582e-06 
1.655089e+02 6.12420584e-06 
1.656680e+02 6.12420584e-06 
1.658271e+02 6.12420584e-06 
1.659862e+02 6.12420584e-06 
1.661453e+02 6.12420584e-06 
1.663044e+02 6.12420584e-06 
1.664635e+02 6.12420584e-06 
1.666226e+02 6.12420584e-06 
1.667817e+02 6.12420584e-06 
1.669408e+02 6.12420584e-06 
1.670999e+02 6.12420584e-06 
1.672590e+02 6.12420584e-06 
1.674181e+02 6.12420584e-06 
1.675772e+02 6.12420584e-06 
1.677363e+02 6.12420584e-06 
1.678954e+02 6.12420584e-06 
1.680545e+02 6.02829891e-06 
1.682136e+02 4.57717392e-06 
1.683727e+02 4.57717392e-06 
1.685318e+02 4.57717392e-06 
1.686909e+02 4.57717392e-06 
1.688500e+02 4.57717392e-06 
1.690091e+02 4.57717392e-06 
1.691682e+02 4.57717392e-06 
1.693273e+02 4.57717392e-06 
1.694864e+02 4.57717392e-06 
1.696455e+02 4.57717392e-06 
1.698046e+02 4.57717392e-06 
1.699637e+02 4.57717392e-06 
1.701228e+02 4.57717392e-06 
1.702819e+02 4.57717392e-06 
1.704410e+02 4.57717392e-06 
1.706001e+02 4.57717392e-06 
1.707592e+02 4.27264657e-06 
1.709183e+02 4.23403688e-06 
1.710774e+02 4.21178562e-06 
1.712365e+02 4.18953436e-06 
1.713956e+02 4.16728311e-06 
1.715547e+02 4.14503185e-06 
1.717138e+02 4.12278059e-06 
1.718729e+02 4.10052933e-06 
1.720320e+02 4.07827807e-06 
1.721911e+02 4.05602682e-06 
1.723502e+02 4.03377556e-06 
1.725093e+02 4.01152430e-06 
1.726684e+02 3.98927304e-06 
1.728275e+02 3.96702179e-06 
1.729866e+02 3.94477053e-06 
1.731457e+02 3.92251927e-06 
1.733048e+02 3.90471826e-06 
1.734639e+02 3.73554702e-06 
1.736230e+02 3.73554702e-06 
1.737821e+02 3.73554702e-06 
1.739412e+02 3.73554702e-06 
1.741003e+02 3.73554702e-06 
1.742594e+02 3.73554702e-06 
1.744185e+02 3.73554702e-06 
1.745776e+02 3.73554702e-06 
1.747367e+02 3.73554702e-06 
1.748958e+02 3.73554702e-06 
1.750549e+02 3.73554702e-06 
1.752140e+02 3.73554702e-06 
1.753731e+02 3.73554702e-06 
1.755322e+02 3.73554702e-06 
1.756913e+02 3.73554702e-06 
1.758504e+02 3.73554702e-06 
1.760095e+02 3.60160965e-06 
1.761686e+02 3.50842004e-06 
1.763277e+02 3.49094042e-06 
1.764868e+02 3.47346079e-06 
1.766459e+02 3.45598117e-06 
1.768050e+02 3.43850155e-06 
1.769641e+02 3.42102192e-06 
1.771232e+02 3.40354230e-06 
1.772823e+02 3.38606268e-06 
1.774414e+02 3.36858305e-06 
1.776005e+02 3.35110343e-06 
1.777596e+02 3.33362380e-06 
1.779187e+02 3.31614418e-06 
1.780778e+02 3.29866456e-06 
1.782369e+02 3.28118493e-06 
1.783960e+02 3.26370531e-06 
1.785551e+02 3.24622569e-06 
1.787142e+02 2.94385552e-06 
1.788733e+02 2.94385552e-06 
1.790324e+02 2.94385552e-06 
1.791915e+02 2.94385552e-06 
1.793506e+02 2.94385552e-06 
1.795097e+02 2.94385552e-06 
1.796688e+02 2.94385552e-06 
1.798279e+02 2.94385552e-06 
1.799870e+02 2.94385552e-06 
1.801461e+02 2.94385552e-06 
1.803052e+02 2.94385552e-06 
1.804643e+02 2.94385552e-06 
1.806234e+02 2.94385552e-06 
1.807825e+02 2.94385552e-06 
1.809416e+02 2.94385552e-06 
1.811007e+02 2.94385552e-06 
1.812598e+02 2.93131594e-06 
1.814189e+02 2.71806677e-06 
1.815780e+02 2.71806677e-06 
1.817371e+02 2.71806677e-06 
1.818962e+02 2.71806677e-06 
1.820553e+02 2.71806677e-06 
1.822144e+02 2.71806677e-06 
1.823735e+02 2.71806677e-06 
1.825326e+02 2.71806677e-06 
1.826917e+02 2.71806677e-06 
1.828508e+02 2.71806677e-06 
1.830099e+02 2.71806677e-06 
1.831690e+02 2.71806677e-06 
1.833281e+02 2.71806677e-06 
1.834872e+02 2.71806677e-06 
1.836463e+02 2.71806677e-06 
1.838054e+02 2.71806677e-06 
1.839645e+02 2.71619028e-06 
1.841236e+02 2.71619028e-06 
1.842827e+02 2.71619028e-06 
1.844418e+02 2.71619028e-06 
1.846009e+02 2.71619028e-06 
1.847600e+02 2.71619028e-06 
1.849191e+02 2.71619028e-06 
1.850782e+02 2.71619028e-06 
1.852373e+02 2.71619028e-06 
1.853964e+02 2.71619028e-06 
1.855555e+02 2.71619028e-06 
1.857146e+02 2.71619028e-06 
1.858737e+02 2.71619028e-06 
1.860328e+02 2.71619028e-06 
1.861919e+02 2.71619028e-06 
1.863510e+02 2.71619028e-06 
1.865101e+02 2.71619028e-06 
1.866692e+02 2.68062117e-06 
1.868283e+02 2.66988304e-06 
1.869874e+02 2.66988304e-06 
1.871465e+02 2.66988304e-06 
1.873056e+02 2.66988304e-06 
1.874647e+02 2.66988304e-06 
1.876238e+02 2.66988304e-06 
1.877829e+02 2.66988304e-06 
1.879420e+02 2.66988304e-06 
1.881011e+02 2.66988304e-06 
1.882602e+02 2.66988304e-06 
1.884193e+02 2.66988304e-06 
1.885784e+02 2.66988304e-06 
1.887375e+02 2.66988304e-06 
1.888966e+02 2.66988304e-06 
1.890557e+02 2.66988304e-06 
1.892148e+02 2.66560354e-06 
1.893739e+02 2.64822333e-06 
1.895330e+02 2.59906479e-06 
1.896921e+02 2.55228350e-06 
1.898512e+02 2.50550221e-06 
1.900103e+02 2.45872092e-06 
1.901694e+02 2.41193963e-06 
1.903285e+02 2.36515834e-06 
1.904876e+02 2.31837704e-06 
1.906467e+02 2.27159575e-06 
1.908058e+02 2.22481446e-06 
1.909649e+02 2.17803317e-06 
1.911240e+02 2.13125188e-06 
1.912831e+02 2.08447059e-06 
1.914422e+02 2.03768930e-06 
1.916013e+02 1.99090801e-06 
1.917604e+02 1.94412672e-06 
1.919195e+02 1.89734543e-06 
1.920786e+02 1.84055768e-06 
1.922377e+02 1.77828740e-06 
1.923968e+02 1.71830647e-06 
1.925559e+02 1.65832555e-06 
1.927150e+02 1.59834462e-06 
1.928741e+02 1.53836370e-06 
1.930332e+02 1.47838277e-06 
1.931923e+02 1.41840185e-06 
1.933514e+02 1.35842092e-06 
1.935105e+02 1.29844000e-06 
1.936696e+02 1.23845907e-06 
1.938287e+02 1.17847814e-06 
1.939878e+02 1.11849722e-06 
1.941469e+02 1.05851629e-06 
1.943060e+02 9.98535368e-07 
1.944651e+02 9.38554442e-07 
1.946242e+02 8.78973516e-07 
1.947833e+02 8.26621927e-07 
1.949424e+02 8.26621927e-07 
1.951015e+02 8.26621927e-07 
1.952606e+02 8.26621927e-07 
1.954197e+02 8.26621927e-07 
1.955788e+02 8.26621927e-07 
1.957379e+02 8.26621927e-07 
1.958970e+02 8.26621927e-07 
1.960561e+02 8.26621927e-07 
1.962152e+02 8.26621927e-07 
1.963743e+02 8.26621927e-07 
1.965334e+02 8.26621927e-07 
1.966925e+02 8.26621927e-07 
1.968516e+02 8.26621927e-07 
1.970107e+02 8.26621927e-07 
1.971698e+02 8.26621927e-07 
1.973289e+02 8.25479113e-07 
1.974880e+02 7.93619113e-07 
1.976471e+02 7.93619113e-07 
1.978062e+02 7.93619113e-07 
1.979653e+02 7.93619113e-07 
1.981244e+02 7.93619113e-07 
1.982835e+02 7.93619113e-07 
1.984426e+02 7.93619113e-07 
1.986017e+02 7.93619113e-07 
1.987608e+02 7.93619113e-07 
1.989199e+02 7.93619113e-07 
1.990790e+02 7.93619113e-07 
1.992381e+02 7.93619113e-07 
1.993972e+02 7.93619113e-07 
1.995563e+02 7.93619113e-07 
1.997154e+02 7.93619113e-07 
1.998745e+02 7.93619113e-07 
2.000336e+02 7.75563874e-07 
2.001927e+02 7.72985553e-07 
2.003518e+02 7.72985553e-07 
2.005108e+02 7.72985553e-07 
2.006699e+02 7.72985553e-07 
2.008290e+02 7.72985553e-07 
2.009881e+02 7.72985553e-07 
2.011472e+02 7.72985553e-07 
2.013063e+02 7.72985553e-07 
2.014654e+02 7.72985553e-07 
2.016245e+02 7.72985553e-07 
2.017836e+02 7.72985553e-07 
2.019427e+02 7.72985553e-07 
2.021018e+02 7.72985553e-07 
2.022609e+02 7.72985553e-07 
2.024200e+02 7.72985553e-07 
2.025791e+02 7.72985553e-07 
2.027382e+02 7.55441109e-07 
2.028973e+02 7.46314585e-07 
2.030564e+02 7.46314585e-07 
2.032155e+02 7.46314585e-07 
2.033746e+02 7.46314585e-07 
2.035337e+02 7.46314585e-07 
2.036928e+02 7.46314585e-07 
2.038519e+02 7.46314585e-07 
2.040110e+02 7.46314585e-07 
2.041701e+02 7.46314585e-07 
2.043292e+02 7.46314585e-07 
2.044883e+02 7.46314585e-07 
2.046474e+02 7.46314585e-07 
2.048065e+02 7.46314585e-07 
2.049656e+02 7.46314585e-07 
2.051247e+02 7.46314585e-07 
2.052838e+02 7.46314585e-07 
2.054429e+02 7.34703899e-07 
2.056020e+02 7.33572919e-07 
2.057611e+02 7.33572919e-07 
2.059202e+02 7.33572919e-07 
2.060793e+02 7.33572919e-07 
2.062384e+02 7.33572919e-07 
2.063975e+02 7.33572919e-07 
2.065566e+02 7.33572919e-07 
2.067157e+02 7.33572919e-07 
2.068748e+02 7.33572919e-07 
2.070339e+02 7.33572919e-07 
2.071930e+02 7.33572919e-07 
2.073521e+02 7.33572919e-07 
2.075112e+02 7.33572919e-07 
2.076703e+02 7.33572919e-07 
2.078294e+02 7.33572919e-07 
2.079885e+02 7.31555920e-07 
2.081476e+02 7.24092522e-07 
2.083067e+02 7.22193942e-07 
2.084658e+02 7.17959751e-07 
2.086249e+02 7.16413178e-07 
2.087840e+02 7.06191828e-07 
2.089431e+02 7.00151382e-07 
2.091022e+02 6.96664249e-07 
2.092613e+02 6.89478983e-07 
2.094204e+02 6.88178083e-07 
2.095795e+02 6.85117677e-07 
2.097386e+02 6.80034775e-07 
2.098977e+02 6.75706316e-07 
2.100568e+02 6.72674250e-07 
2.102159e+02 6.68717052e-07 
2.103750e+02 6.64599219e-07 
2.105341e+02 6.60239004e-07 
2.106932e+02 6.56281807e-07 
2.108523e+02 6.52163973e-07 
2.110114e+02 6.47803758e-07 
2.111705e+02 6.42330528e-07 
2.113296e+02 6.38400579e-07 
2.114887e+02 6.34067613e-07 
2.116478e+02 6.29895282e-07 
2.118069e+02 6.24449300e-07 
2.119660e+02 6.18976069e-07 
2.121251e+02 6.14858236e-07 
2.122842e+02 6.10498021e-07 
2.124433e+02 6.06540824e-07 
2.126024e+02 6.01094842e-07 
2.127615e+02 5.96761875e-07 
2.129206e+02 5.92589545e-07 
2.130797e+02 5.88659596e-07 
2.132388e+02 5.82998481e-07 
2.133979e+02 5.77552499e-07 
2.135570e+02 5.73192284e-07 
2.137161e+02 5.69235086e-07 
2.138752e+02 5.65117253e-07 
2.140343e+02 5.59456138e-07 
2.141934e+02 5.55283808e-07 
2.143525e+02 5.51353859e-07 
2.145116e+02 5.47020892e-07 
2.146707e+02 5.41547662e-07 
2.148298e+02 5.35886547e-07 
2.149889e+02 5.31929349e-07 
2.151480e+02 5.27811516e-07 
2.153071e+02 5.23451301e-07 
2.154662e+02 5.17978070e-07 
2.156253e+02 5.14048122e-07 
2.157844e+02 5.09715155e-07 
2.159435e+02 5.05542825e-07 
2.161026e+02 5.00096843e-07 
2.162617e+02 4.94623612e-07 
2.164208e+02 4.90505779e-07 
2.165799e+02 4.86145564e-07 
2.167390e+02 4.82188366e-07 
2.168981e+02 4.76742385e-07 
2.170572e+02 4.72409418e-07 
2.172163e+02 4.68237088e-07 
2.173754e+02 4.64307139e-07 
2.175345e+02 4.58646024e-07 
2.176936e+02 4.53200042e-07 
2.178527e+02 4.48839827e-07 
2.180118e+02 4.44882629e-07 
2.181709e+02 4.40764796e-07 
2.183300e+02 4.35103681e-07 
2.184891e+02 4.30931350e-07 
2.186482e+02 4.27001402e-07 
2.188073e+02 4.22668435e-07 
2.189664e+02 4.17195204e-07 
2.191255e+02 4.11534090e-07 
2.192846e+02 4.07576892e-07 
2.194437e+02 4.03459059e-07 
2.196028e+02 3.99098844e-07 
2.197619e+02 3.93625613e-07 
2.199210e+02 3.89695664e-07 
2.200801e+02 3.85362698e-07 
2.202392e+02 3.81190367e-07 
2.203983e+02 3.75744386e-07 
2.205574e+02 3.70271155e-07 
2.207165e+02 3.66153322e-07 
2.208756e+02 3.61793107e-07 
2.210347e+02 3.57835909e-07 
2.211938e+02 3.52389927e-07 
2.213529e+02 3.48056961e-07 
2.215120e+02 3.43884630e-07 
2.216711e+02 3.39954682e-07 
2.218302e+02 3.34293566e-07 
2.219893e+02 3.28847584e-07 
2.221484e+02 3.24487370e-07 
2.223075e+02 3.20530172e-07 
2.224666e+02 3.16412339e-07 
2.226257e+02 3.10751224e-07 
2.227848e+02 3.06578893e-07 
2.229439e+02 3.02648944e-07 
2.231030e+02 2.98315978e-07 
2.232621e+02 2.92842747e-07 
2.234212e+02 2.87181632e-07 
2.235803e+02 2.83224435e-07 
2.237394e+02 2.79106602e-07 
2.238985e+02 2.74746387e-07 
2.240576e+02 2.69273156e-07 
2.242167e+02 2.65343207e-07 
2.243758e+02 2.61010241e-07 
2.245349e+02 2.56837910e-07 
2.246940e+02 2.51391928e-07 
2.248531e+02 2.45918698e-07 
2.250122e+02 2.41800864e-07 
2.251713e+02 2.37440649e-07 
2.253304e+02 2.33483452e-07 
2.254895e+02 2.28037470e-07 
2.256486e+02 2.23704503e-07 
2.258077e+02 2.19532173e-07 
2.259668e+02 2.15602224e-07 
2.261259e+02 2.09941109e-07 
2.262850e+02 2.04495127e-07 
2.264441e+02 2.00134912e-07 
2.266032e+02 1.96177715e-07 
2.267623e+02 1.92059881e-07 
2.269214e+02 1.86398766e-07 
2.270805e+02 1.82226436e-07 
2.272396e+02 1.78296487e-07 
2.273987e+02 1.73963521e-07 
2.275578e+02 1.68490290e-07 
2.277169e+02 1.62829175e-07 
2.278760e+02 1.58871977e-07 
2.280351e+02 1.54754144e-07 
2.281942e+02 1.50393929e-07 
2.283533e+02 1.44920699e-07 
2.285124e+02 1.40990750e-07 
2.286715e+02 1.36657783e-07 
2.288306e+02 1.32485453e-07 
2.289897e+02 1.27039471e-07 
2.291488e+02 1.21566240e-07 
2.293079e+02 1.17448407e-07 
2.294670e+02 1.13088192e-07 
2.296261e+02 1.09130994e-07 
2.297852e+02 1.03685013e-07 
2.299443e+02 9.93520462e-08 
2.301034e+02 9.51797157e-08 
2.302625e+02 9.12497669e-08 
2.304216e+02 8.55886518e-08 
2.305807e+02 8.01426698e-08 
2.307398e+02 7.57824549e-08 
2.308989e+02 7.18252573e-08 
2.310580e+02 6.77074241e-08 
2.312171e+02 6.24463090e-08 
2.313762e+02 5.80210834e-08 
2.315353e+02 5.80210834e-08 
2.316944e+02 5.80210834e-08 
2.318535e+02 5.80210834e-08 
2.320126e+02 5.80210834e-08 
2.321717e+02 5.80210834e-08 
2.323308e+02 5.80210834e-08 
2.324899e+02 5.80210834e-08 
2.326490e+02 5.80210834e-08 
2.328081e+02 5.80210834e-08 
2.329672e+02 5.80210834e-08 
2.331263e+02 5.80210834e-08 
2.332854e+02 5.80210834e-08 
2.334445e+02 5.80210834e-08 
2.336036e+02 5.80210834e-08 
2.337627e+02 5.80210834e-08 
2.339218e+02 5.80210834e-08 
2.340809e+02 5.80210834e-08 
2.342400e+02 5.80210834e-08 
2.343991e+02 5.80210834e-08 
2.345582e+02 5.80210834e-08 
2.347173e+02 5.80210834e-08 
2.348764e+02 5.80210834e-08 
2.350355e+02 5.80210834e-08 
2.351946e+02 5.80210834e-08 
2.353537e+02 5.80210834e-08 
2.355128e+02 5.80210834e-08 
2.356719e+02 5.80210834e-08 
2.358310e+02 5.80210834e-08 
2.359901e+02 5.80210834e-08 
2.361492e+02 5.80210834e-08 
2.363083e+02 5.80210834e-08 
2.364674e+02 5.80210834e-08 
2.366264e+02 5.80210834e-08 
2.367855e+02 5.80210834e-08 
2.369446e+02 5.80210834e-08 
2.371037e+02 5.80210834e-08 
2.372628e+02 5.80210834e-08 
2.374219e+02 5.80210834e-08 
2.375810e+02 5.80210834e-08 
2.377401e+02 5.80210834e-08 
2.378992e+02 5.80210834e-08 
2.380583e+02 5.80210834e-08 
2.382174e+02 5.80210834e-08 
2.383765e+02 5.80210834e-08 
2.385356e+02 5.80210834e-08 
2.386947e+02 5.80210834e-08 
2.388538e+02 5.80210834e-08 
2.390129e+02 5.80210834e-08 
2.391720e+02 5.80210834e-08 
2.393311e+02 5.80210834e-08 
2.394902e+02 4.89499098e-08 
2.396493e+02 4.89499098e-08 
2.398084e+02 4.89499098e-08 
2.399675e+02 4.89499098e-08 
2.401266e+02 4.89499098e-08 
2.402857e+02 4.89499098e-08 
2.404448e+02 4.89499098e-08 
2.406039e+02 4.89499098e-08 
2.407630e+02 4.89499098e-08 
2.409221e+02 4.89499098e-08 
2.410812e+02 4.89499098e-08 
2.412403e+02 4.89499098e-08 
2.413994e+02 4.89499098e-08 
2.415585e+02 4.89499098e-08 
2.417176e+02 4.89499098e-08 
2.418767e+02 4.89499098e-08 
2.420358e+02 4.89499098e-08 
2.421949e+02 4.89499098e-08 
2.423540e+02 4.89499098e-08 
2.425131e+02 4.89499098e-08 
2.426722e+02 4.89499098e-08 
2.428313e+02 4.89499098e-08 
2.429904e+02 4.89499098e-08 
2.431495e+02 4.89499098e-08 
2.433086e+02 4.89499098e-08 
2.434677e+02 4.89499098e-08 
2.436268e+02 4.89499098e-08 
2.437859e+02 4.89499098e-08 
2.439450e+02 4.89499098e-08 
2.441041e+02 4.89499098e-08 
2.442632e+02 4.89499098e-08 
2.444223e+02 4.89499098e-08 
2.445814e+02 4.89499098e-08 
2.447405e+02 4.89499098e-08 
2.448996e+02 4.89499098e-08 
2.450587e+02 4.89499098e-08 
2.452178e+02 4.89499098e-08 
2.453769e+02 4.89499098e-08 
2.455360e+02 4.89499098e-08 
2.456951e+02 4.89499098e-08 
2.458542e+02 4.89499098e-08 
2.460133e+02 4.89499098e-08 
2.461724e+02 4.89499098e-08 
2.463315e+02 4.89499098e-08 
2.464906e+02 4.89499098e-08 
2.466497e+02 4.89499098e-08 
2.468088e+02 4.89499098e-08 
2.469679e+02 4.89499098e-08 
2.471270e+02 4.89499098e-08 
2.472861e+02 4.89499098e-08 
2.474452e+02 4.89499098e-08 
2.476043e+02 4.89499098e-08 
2.477634e+02 4.89499098e-08 
2.479225e+02 4.89499098e-08 
2.480816e+02 4.89499098e-08 
2.482407e+02 4.89499098e-08 
2.483998e+02 4.89499098e-08 
2.485589e+02 4.89499098e-08 
2.487180e+02 4.89499098e-08 
2.488771e+02 4.89499098e-08 
2.490362e+02 4.89499098e-08 
2.491953e+02 4.89499098e-08 
2.493544e+02 4.89499098e-08 
2.495135e+02 4.89499098e-08 
2.496726e+02 4.89499098e-08 
2.498317e+02 4.89499098e-08 
2.499908e+02 4.89499098e-08 
2.501499e+02 4.89499098e-08 
2.503090e+02 4.89499098e-08 
2.504681e+02 4.89499098e-08 
2.506272e+02 4.89499098e-08 
2.507863e+02 4.89499098e-08 
2.509454e+02 4.89499098e-08 
2.511045e+02 4.89499098e-08 
2.512636e+02 4.89499098e-08 
2.514227e+02 4.89499098e-08 
2.515818e+02 4.89499098e-08 
2.517409e+02 4.89499098e-08 
2.519000e+02 4.89499098e-08 
2.520591e+02 4.89499098e-08 
2.522182e+02 4.89499098e-08 
2.523773e+02 4.89499098e-08 
2.525364e+02 4.89499098e-08 
2.526955e+02 4.89499098e-08 
2.528546e+02 4.89499098e-08 
2.530137e+02 4.89499098e-08 
2.531728e+02 4.89499098e-08 
2.533319e+02 4.89499098e-08 
2.534910e+02 4.89499098e-08 
2.536501e+02 4.89499098e-08 
2.538092e+02 4.89499098e-08 
2.539683e+02 4.89499098e-08 
2.541274e+02 4.89499098e-08 
2.542865e+02 4.89499098e-08 
2.544456e+02 4.89499098e-08 
2.546047e+02 4.89499098e-08 
2.547638e+02 4.89499098e-08 
2.549229e+02 4.89499098e-08 
2.550820e+02 4.89499098e-08 
2.552411e+02 4.89499098e-08 
2.554002e+02 4.14562118e-08 
2.555593e+02 4.14562118e-08 
2.557184e+02 4.14562118e-08 
2.558775e+02 4.14562118e-08 
2.560366e+02 4.14562118e-08 
2.561957e+02 4.14562118e-08 
2.563548e+02 4.14562118e-08 
2.565139e+02 4.14562118e-08 
2.566730e+02 4.14562118e-08 
2.568321e+02 4.14562118e-08 
2.569912e+02 4.14562118e-08 
2.571503e+02 4.14562118e-08 
2.573094e+02 4.14562118e-08 
2.574685e+02 4.14562118e-08 
2.576276e+02 4.14562118e-08 
2.577867e+02 4.14562118e-08 
2.579458e+02 4.14562118e-08 
2.581049e+02 4.14562118e-08 
2.582640e+02 4.14562118e-08 
2.584231e+02 4.14562118e-08 
2.585822e+02 4.14562118e-08 
2.587413e+02 4.14562118e-08 
2.589004e+02 4.14562118e-08 
2.590595e+02 4.14562118e-08 
2.592186e+02 4.14562118e-08 
2.593777e+02 4.14562118e-08 
2.595368e+02 4.14562118e-08 
2.596959e+02 4.14562118e-08 
2.598550e+02 4.14562118e-08 
2.600141e+02 4.14562118e-08 
2.601732e+02 4.14562118e-08 
2.603323e+02 4.14562118e-08 
2.604914e+02 4.14562118e-08 
2.606505e+02 4.14562118e-08 
2.608096e+02 4.14562118e-08 
2.609687e+02 4.14562118e-08 
2.611278e+02 4.14562118e-08 
2.612869e+02 4.14562118e-08 
2.614460e+02 4.14562118e-08 
2.616051e+02 4.14562118e-08 
2.617642e+02 4.14562118e-08 
2.619233e+02 4.14562118e-08 
2.620824e+02 4.14562118e-08 
2.622415e+02 4.14562118e-08 
2.624006e+02 4.14562118e-08 
2.625597e+02 4.14562118e-08 
2.627188e+02 4.14562118e-08 
2.628779e+02 4.14562118e-08 
2.630370e+02 4.14562118e-08 
2.631961e+02 4.14562118e-08 
2.633552e+02 4.14562118e-08 
2.635143e+02 4.14562118e-08 
2.636734e+02 4.14562118e-08 
2.638325e+02 4.14562118e-08 
2.639916e+02 4.14562118e-08 
2.641507e+02 4.14562118e-08 
2.643098e+02 4.14562118e-08 
2.644689e+02 4.14562118e-08 
2.646280e+02 4.14562118e-08 
2.647871e+02 4.14562118e-08 
2.649462e+02 4.14562118e-08 
2.651053e+02 4.14562118e-08 
2.652644e+02 4.14562118e-08 
2.654235e+02 4.14562118e-08 
2.655826e+02 4.14562118e-08 
2.657417e+02 4.14562118e-08 
2.659008e+02 4.14562118e-08 
2.660599e+02 4.14562118e-08 
2.662190e+02 4.14562118e-08 
2.663781e+02 4.14562118e-08 
2.665372e+02 4.14562118e-08 
2.666963e+02 4.14562118e-08 
2.668554e+02 4.14562118e-08 
2.670145e+02 4.14562118e-08 
2.671736e+02 4.14562118e-08 
2.673327e+02 4.14562118e-08 
2.674918e+02 4.14562118e-08 
2.676509e+02 4.14562118e-08 
2.678100e+02 4.14562118e-08 
2.679691e+02 4.14562118e-08 
2.681282e+02 4.14562118e-08 
2.682873e+02 4.14562118e-08 
2.684464e+02 4.14562118e-08 
2.686055e+02 4.14562118e-08 
2.687646e+02 4.14562118e-08 
2.689237e+02 4.14562118e-08 
2.690828e+02 4.14562118e-08 
2.692419e+02 4.14562118e-08 
2.694010e+02 4.14562118e-08 
2.695601e+02 4.14562118e-08 
2.697192e+02 4.14562118e-08 
2.698783e+02 4.14562118e-08 
2.700374e+02 4.14562118e-08 
2.701965e+02 4.14562118e-08 
2.703556e+02 4.14562118e-08 
2.705147e+02 4.14562118e-08 
2.706738e+02 4.14562118e-08 
2.708329e+02 4.14562118e-08 
2.709920e+02 4.14562118e-08 
2.711511e+02 4.14562118e-08 
2.713102e+02 3.50338013e-08 
2.714693e+02 3.50338013e-08 
2.716284e+02 3.50338013e-08 
2.717875e+02 3.50338013e-08 
2.719466e+02 3.50338013e-08 
2.721057e+02 3.50338013e-08 
2.722648e+02 3.50338013e-08 
2.724239e+02 3.50338013e-08 
2.725830e+02 3.50338013e-08 
2.727421e+02 3.50338013e-08 
2.729011e+02 3.50338013e-08 
2.730602e+02 3.50338013e-08 
2.732193e+02 3.50338013e-08 
2.733784e+02 3.50338013e-08 
2.735375e+02 3.50338013e-08 
2.736966e+02 3.50338013e-08 
2.738557e+02 3.50338013e-08 
2.740148e+02 3.50338013e-08 
2.741739e+02 3.50338013e-08 
2.743330e+02 3.50338013e-08 
2.744921e+02 3.50338013e-08 
2.746512e+02 3.50338013e-08 
2.748103e+02 3.50338013e-08 
2.749694e+02 3.50338013e-08 
2.751285e+02 3.50338013e-08 
2.752876e+02 3.50338013e-08 
2.754467e+02 3.50338013e-08 
2.756058e+02 3.50338013e-08 
2.757649e+02 3.50338013e-08 
2.759240e+02 3.50338013e-08 
2.760831e+02 3.50338013e-08 
2.762422e+02 3.50338013e-08 
2.764013e+02 3.50338013e-08 
2.765604e+02 3.50338013e-08 
2.767195e+02 3.50338013e-08 
2.768786e+02 3.50338013e-08 
2.770377e+02 3.50338013e-08 
2.771968e+02 3.50338013e-08 
2.773559e+02 3.50338013e-08 
2.775150e+02 3.50338013e-08 
2.776741e+02 3.50338013e-08 
2.778332e+02 3.50338013e-08 
2.779923e+02 3.50338013e-08 
2.781514e+02 3.50338013e-08 
2.783105e+02 3.50338013e-08 
2.784696e+02 3.50338013e-08 
2.786287e+02 3.50338013e-08 
2.787878e+02 3.50338013e-08 
2.789469e+02 3.50338013e-08 
2.791060e+02 3.50338013e-08 
2.792651e+02 3.50338013e-08 
2.794242e+02 3.50338013e-08 
2.795833e+02 3.50338013e-08 
2.797424e+02 3.50338013e-08 
2.799015e+02 3.50338013e-08 
2.800606e+02 3.50338013e-08 
2.802197e+02 3.50338013e-08 
2.803788e+02 3.50338013e-08 
2.805379e+02 3.50338013e-08 
2.806970e+02 3.50338013e-08 
2.808561e+02 3.50338013e-08 
2.810152e+02 3.50338013e-08 
2.811743e+02 3.50338013e-08 
2.813334e+02 3.50338013e-08 
2.814925e+02 3.50338013e-08 
2.816516e+02 3.50338013e-08 
2.818107e+02 3.50338013e-08 
2.819698e+02 3.50338013e-08 
2.821289e+02 3.50338013e-08 
2.822880e+02 3.50338013e-08 
2.824471e+02 3.50338013e-08 
2.826062e+02 3.50338013e-08 
2.827653e+02 3.50338013e-08 
2.829244e+02 3.50338013e-08 
2.830835e+02 3.50338013e-08 
2.832426e+02 3.50338013e-08 
2.834017e+02 3.50338013e-08 
2.835608e+02 3.50338013e-08 
2.837199e+02 3.50338013e-08 
2.838790e+02 3.50338013e-08 
2.840381e+02 3.50338013e-08 
2.841972e+02 3.50338013e-08 
2.843563e+02 3.50338013e-08 
2.845154e+02 3.50338013e-08 
2.846745e+02 3.50338013e-08 
2.848336e+02 3.50338013e-08 
2.849927e+02 3.50338013e-08 
2.851518e+02 3.50338013e-08 
2.853109e+02 3.50338013e-08 
2.854700e+02 3.50338013e-08 
2.856291e+02 3.50338013e-08 
2.857882e+02 3.50338013e-08 
2.859473e+02 3.50338013e-08 
2.861064e+02 3.50338013e-08 
2.862655e+02 3.50338013e-08 
2.864246e+02 3.50338013e-08 
2.865837e+02 3.50338013e-08 
2.867428e+02 3.50338013e-08 
2.869019e+02 3.50338013e-08 
2.870610e+02 3.50338013e-08 
2.872201e+02 3.50338013e-08 
2.873792e+02 2.95062206e-08 
2.875383e+02 2.95062206e-08 
2.876974e+02 2.95062206e-08 
2.878565e+02 2.95062206e-08 
2.880156e+02 2.95062206e-08 
2.881747e+02 2.95062206e-08 
2.883338e+02 2.95062206e-08 
2.884929e+02 2.95062206e-08 
2.886520e+02 2.95062206e-08 
2.888111e+02 2.95062206e-08 
2.889702e+02 2.95062206e-08 
2.891293e+02 2.95062206e-08 
2.892884e+02 2.95062206e-08 
2.894475e+02 2.95062206e-08 
2.896066e+02 2.95062206e-08 
2.897657e+02 2.95062206e-08 
2.899248e+02 2.95062206e-08 
2.900839e+02 2.95062206e-08 
2.902430e+02 2.95062206e-08 
2.904021e+02 2.95062206e-08 
2.905612e+02 2.95062206e-08 
2.907203e+02 2.95062206e-08 
2.908794e+02 2.95062206e-08 
2.910385e+02 2.95062206e-08 
2.911976e+02 2.95062206e-08 
2.913567e+02 2.95062206e-08 
2.915158e+02 2.95062206e-08 
2.916749e+02 2.95062206e-08 
2.918340e+02 2.95062206e-08 
2.919931e+02 2.95062206e-08 
2.921522e+02 2.95062206e-08 
2.923113e+02 2.95062206e-08 
2.924704e+02 2.95062206e-08 
2.926295e+02 2.95062206e-08 
2.927886e+02 2.95062206e-08 
2.929477e+02 2.95062206e-08 
2.931068e+02 2.95062206e-08 
2.932659e+02 2.95062206e-08 
2.934250e+02 2.95062206e-08 
2.935841e+02 2.95062206e-08 
2.937432e+02 2.95062206e-08 
2.939023e+02 2.95062206e-08 
2.940614e+02 2.95062206e-08 
2.942205e+02 2.95062206e-08 
2.943796e+02 2.95062206e-08 
2.945387e+02 2.95062206e-08 
2.946978e+02 2.95062206e-08 
2.948569e+02 2.95062206e-08 
2.950160e+02 2.95062206e-08 
2.951751e+02 2.95062206e-08 
2.953342e+02 2.95062206e-08 
2.954933e+02 2.95062206e-08 
2.956524e+02 2.95062206e-08 
2.958115e+02 2.95062206e-08 
2.959706e+02 2.95062206e-08 
2.961297e+02 2.95062206e-08 
2.962888e+02 2.95062206e-08 
2.964479e+02 2.95062206e-08 
2.966070e+02 2.95062206e-08 
2.967661e+02 2.95062206e-08 
2.969252e+02 2.95062206e-08 
2.970843e+02 2.95062206e-08 
2.972434e+02 2.95062206e-08 
2.974025e+02 2.95062206e-08 
2.975616e+02 2.95062206e-08 
2.977207e+02 2.95062206e-08 
2.978798e+02 2.95062206e-08 
2.980389e+02 2.95062206e-08 
2.981980e+02 2.95062206e-08 
2.983571e+02 2.95062206e-08 
2.985162e+02 2.95062206e-08 
2.986753e+02 2.95062206e-08 
2.988344e+02 2.95062206e-08 
2.989935e+02 2.95062206e-08 
2.991526e+02 2.95062206e-08 
2.993117e+02 2.95062206e-08 
2.994708e+02 2.95062206e-08 
2.996299e+02 2.95062206e-08 
2.997890e+02 2.95062206e-08 
2.999481e+02 2.95062206e-08 
3.001072e+02 2.95062206e-08 
3.002663e+02 2.95062206e-08 
3.004254e+02 2.95062206e-08 
3.005845e+02 2.95062206e-08 
3.007436e+02 2.95062206e-08 
3.009027e+02 2.95062206e-08 
3.010618e+02 2.95062206e-08 
3.012209e+02 2.95062206e-08 
3.013800e+02 2.95062206e-08 
3.015391e+02 2.95062206e-08 
3.016982e+02 2.95062206e-08 
3.018573e+02 2.95062206e-08 
3.020164e+02 2.95062206e-08 
3.021755e+02 2.95062206e-08 
3.023346e+02 2.95062206e-08 
3.024937e+02 2.95062206e-08 
3.026528e+02 2.95062206e-08 
3.028119e+02 2.95062206e-08 
3.029710e+02 2.95062206e-08 
3.031301e+02 2.95062206e-08 
3.032892e+02 2.61517973e-08 
3.034483e+02 2.61517973e-08 
3.036074e+02 2.61517973e-08 
3.037665e+02 2.61517973e-08 
3.039256e+02 2.61517973e-08 
3.040847e+02 2.61517973e-08 
3.042438e+02 2.61517973e-08 
3.044029e+02 2.61517973e-08 
3.045620e+02 2.61517973e-08 
3.047211e+02 2.61517973e-08 
3.048802e+02 2.61517973e-08 
3.050393e+02 2.61517973e-08 
3.051984e+02 2.61517973e-08 
3.053575e+02 2.61517973e-08 
3.055166e+02 2.61517973e-08 
3.056757e+02 2.61517973e-08 
3.058348e+02 2.61517973e-08 
3.059939e+02 2.61517973e-08 
3.061530e+02 2.61517973e-08 
3.063121e+02 2.61517973e-08 
3.064712e+02 2.61517973e-08 
3.066303e+02 2.61517973e-08 
3.067894e+02 2.61517973e-08 
3.069485e+02 2.61517973e-08 
3.071076e+02 2.61517973e-08 
3.072667e+02 2.61517973e-08 
3.074258e+02 2.61517973e-08 
3.075849e+02 2.61517973e-08 
3.077440e+02 2.61517973e-08 
3.079031e+02 2.61517973e-08 
3.080622e+02 2.61517973e-08 
3.082213e+02 2.61517973e-08 
3.083804e+02 2.61517973e-08 
3.085395e+02 2.61517973e-08 
3.086986e+02 2.61517973e-08 
3.088577e+02 2.61517973e-08 
3.090168e+02 2.61517973e-08 
3.091758e+02 2.61517973e-08 
3.093349e+02 2.61517973e-08 
3.094940e+02 2.61517973e-08 
3.096531e+02 2.61517973e-08 
3.098122e+02 2.61517973e-08 
3.099713e+02 2.61517973e-08 
3.101304e+02 2.61517973e-08 
3.102895e+02 2.61517973e-08 
3.104486e+02 2.61517973e-08 
3.106077e+02 2.61517973e-08 
3.107668e+02 2.61517973e-08 
3.109259e+02 2.61517973e-08 
3.110850e+02 2.61517973e-08 
3.112441e+02 2.61517973e-08 
3.114032e+02 2.61517973e-08 
3.115623e+02 2.61517973e-08 
3.117214e+02 2.61517973e-08 
3.118805e+02 2.61517973e-08 
3.120396e+02 2.61517973e-08 
3.121987e+02 2.61517973e-08 
3.123578e+02 2.61517973e-08 
3.125169e+02 2.61517973e-08 
3.126760e+02 2.61517973e-08 
3.128351e+02 2.61517973e-08 
3.129942e+02 2.61517973e-08 
3.131533e+02 2.61517973e-08 
3.133124e+02 2.61517973e-08 
3.134715e+02 2.61517973e-08 
3.136306e+02 2.61517973e-08 
3.137897e+02 2.51587581e-08 
3.139488e+02 2.51587581e-08 
3.141079e+02 2.51587581e-08 
3.142670e+02 2.51587581e-08 
3.144261e+02 2.51587581e-08 
3.145852e+02 2.51587581e-08 
3.147443e+02 2.51587581e-08 
3.149034e+02 2.51587581e-08 
3.150625e+02 2.51587581e-08 
3.152216e+02 2.51587581e-08 
3.153807e+02 2.51587581e-08 
3.155398e+02 2.51587581e-08 
3.156989e+02 2.51587581e-08 
3.158580e+02 2.51587581e-08 
3.160171e+02 2.51587581e-08 
3.161762e+02 2.51587581e-08 
3.163353e+02 2.51587581e-08 
3.164944e+02 2.51587581e-08 
3.166535e+02 2.51587581e-08 
3.168126e+02 2.51587581e-08 
3.169717e+02 2.51587581e-08 
3.171308e+02 2.51587581e-08 
3.172899e+02 2.51587581e-08 
3.174490e+02 2.51587581e-08 
3.176081e+02 2.51587581e-08 
3.177672e+02 2.51587581e-08 
3.179263e+02 2.51587581e-08 
3.180854e+02 2.51587581e-08 
3.182445e+02 2.51587581e-08 
3.184036e+02 2.51587581e-08 
3.185627e+02 2.51587581e-08 
3.187218e+02 2.51587581e-08 
3.188809e+02 2.51587581e-08 
3.190400e+02 2.51587581e-08 
3.191991e+02 2.27445257e-08 
3.193582e+02 2.27445257e-08 
3.195173e+02 2.27445257e-08 
3.196764e+02 2.27445257e-08 
3.198355e+02 2.27445257e-08 
3.199946e+02 2.27445257e-08 
3.201537e+02 2.27445257e-08 
3.203128e+02 2.27445257e-08 
3.204719e+02 2.27445257e-08 
3.206310e+02 2.27445257e-08 
3.207901e+02 2.27445257e-08 
3.209492e+02 2.27445257e-08 
3.211083e+02 2.27445257e-08 
3.212674e+02 2.27445257e-08 
3.214265e+02 2.27445257e-08 
3.215856e+02 2.27445257e-08 
3.217447e+02 2.27445257e-08 
3.219038e+02 2.27445257e-08 
3.220629e+02 2.27445257e-08 
3.222220e+02 2.27445257e-08 
3.223811e+02 2.27445257e-08 
3.225402e+02 2.27445257e-08 
3.226993e+02 2.27445257e-08 
3.228584e+02 2.27445257e-08 
3.230175e+02 2.27445257e-08 
3.231766e+02 2.27445257e-08 
3.233357e+02 2.27445257e-08 
3.234948e+02 2.27445257e-08 
3.236539e+02 2.27445257e-08 
3.238130e+02 2.27445257e-08 
3.239721e+02 2.27445257e-08 
3.241312e+02 2.27445257e-08 
3.242903e+02 2.27445257e-08 
3.244494e+02 2.27445257e-08 
3.246085e+02 2.27445257e-08 
3.247676e+02 2.27445257e-08 
3.249267e+02 2.27445257e-08 
3.250858e+02 2.27445257e-08 
3.252449e+02 2.27445257e-08 
3.254040e+02 2.27445257e-08 
3.255631e+02 2.27445257e-08 
3.257222e+02 2.27445257e-08 
3.258813e+02 2.27445257e-08 
3.260404e+02 2.27445257e-08 
3.261995e+02 2.27445257e-08 
3.263586e+02 2.27445257e-08 
3.265177e+02 2.27445257e-08 
3.266768e+02 2.27445257e-08 
3.268359e+02 2.27445257e-08 
3.269950e+02 2.27445257e-08 
3.271541e+02 2.16645749e-08 
3.273132e+02 2.16645749e-08 
3.274723e+02 2.16645749e-08 
3.276314e+02 2.16645749e-08 
3.277905e+02 2.16645749e-08 
3.279496e+02 2.16645749e-08 
3.281087e+02 2.16645749e-08 
3.282678e+02 2.16645749e-08 
3.284269e+02 2.16645749e-08 
3.285860e+02 2.16645749e-08 
3.287451e+02 2.16645749e-08 
3.289042e+02 2.16645749e-08 
3.290633e+02 2.16645749e-08 
3.292224e+02 2.16645749e-08 
3.293815e+02 2.16645749e-08 
3.295406e+02 2.16645749e-08 
3.296997e+02 2.16645749e-08 
3.298588e+02 2.16645749e-08 
3.300179e+02 2.16645749e-08 
3.301770e+02 2.16645749e-08 
3.303361e+02 2.16645749e-08 
3.304952e+02 2.16645749e-08 
3.306543e+02 2.16645749e-08 
3.308134e+02 2.16645749e-08 
3.309725e+02 2.16645749e-08 
3.311316e+02 2.16645749e-08 
3.312907e+02 2.16645749e-08 
3.314498e+02 2.16645749e-08 
3.316089e+02 2.16645749e-08 
3.317680e+02 2.16645749e-08 
3.319271e+02 2.16645749e-08 
3.320862e+02 2.16645749e-08 
3.322453e+02 2.16645749e-08 
3.324044e+02 2.16645749e-08 
3.325635e+02 2.16645749e-08 
3.327226e+02 2.16645749e-08 
3.328817e+02 2.16645749e-08 
3.330408e+02 2.16645749e-08 
3.331999e+02 2.16645749e-08 
3.333590e+02 2.16645749e-08 
3.335181e+02 2.16645749e-08 
3.336772e+02 2.16645749e-08 
3.338363e+02 2.16645749e-08 
3.339954e+02 2.16645749e-08 
3.341545e+02 2.16645749e-08 
3.343136e+02 2.16645749e-08 
3.344727e+02 2.16645749e-08 
3.346318e+02 2.16645749e-08 
3.347909e+02 2.16645749e-08 
3.349500e+02 2.16645749e-08 
3.351091e+02 2.02130113e-08 
3.352682e+02 2.02130113e-08 
3.354273e+02 2.02130113e-08 
3.355864e+02 2.02130113e-08 
3.357455e+02 2.02130113e-08 
3.359046e+02 2.02130113e-08 
3.360637e+02 2.02130113e-08 
3.362228e+02 2.02130113e-08 
3.363819e+02 2.02130113e-08 
3.365410e+02 2.02130113e-08 
3.367001e+02 2.02130113e-08 
3.368592e+02 2.02130113e-08 
3.370183e+02 2.02130113e-08 
3.371774e+02 2.02130113e-08 
3.373365e+02 2.02130113e-08 
3.374956e+02 2.02130113e-08 
3.376547e+02 2.02130113e-08 
3.378138e+02 2.02130113e-08 
3.379729e+02 2.02130113e-08 
3.381320e+02 2.02130113e-08 
3.382911e+02 2.02130113e-08 
3.384502e+02 2.02130113e-08 
3.386093e+02 2.02130113e-08 
3.387684e+02 2.02130113e-08 
3.389275e+02 2.02130113e-08 
3.390866e+02 2.02130113e-08 
3.392457e+02 2.02130113e-08 
3.394048e+02 2.02130113e-08 
3.395639e+02 2.02130113e-08 
3.397230e+02 2.02130113e-08 
3.398821e+02 2.02130113e-08 
3.400412e+02 2.02130113e-08 
3.402003e+02 2.02130113e-08 
3.403594e+02 2.02130113e-08 
3.405185e+02 2.02130113e-08 
3.406776e+02 2.02130113e-08 
3.408367e+02 2.02130113e-08 
3.409958e+02 2.02130113e-08 
3.411549e+02 2.02130113e-08 
3.413140e+02 2.02130113e-08 
3.414731e+02 2.02130113e-08 
3.416322e+02 2.02130113e-08 
3.417913e+02 2.02130113e-08 
3.419504e+02 2.02130113e-08 
3.421095e+02 2.02130113e-08 
3.422686e+02 2.02130113e-08 
3.424277e+02 2.02130113e-08 
3.425868e+02 2.02130113e-08 
3.427459e+02 2.02130113e-08 
3.429050e+02 2.02130113e-08 
3.430641e+02 2.02130113e-08 
3.432232e+02 2.02130113e-08 
3.433823e+02 2.02130113e-08 
3.435414e+02 2.02130113e-08 
3.437005e+02 2.02130113e-08 
3.438596e+02 2.02130113e-08 
3.440187e+02 2.02130113e-08 
3.441778e+02 2.02130113e-08 
3.443369e+02 2.02130113e-08 
3.444960e+02 2.02130113e-08 
3.446551e+02 2.02130113e-08 
3.448142e+02 2.02130113e-08 
3.449733e+02 2.02130113e-08 
3.451324e+02 2.02130113e-08 
3.452915e+02 2.02130113e-08 
3.454505e+02 2.02130113e-08 
3.456096e+02 2.02130113e-08 
3.457687e+02 2.02130113e-08 
3.459278e+02 2.02130113e-08 
3.460869e+02 2.02130113e-08 
3.462460e+02 2.02130113e-08 
3.464051e+02 2.02130113e-08 
3.465642e+02 2.02130113e-08 
3.467233e+02 2.02130113e-08 
3.468824e+02 2.02130113e-08 
3.470415e+02 2.02130113e-08 
3.472006e+02 2.02130113e-08 
3.473597e+02 2.02130113e-08 
3.475188e+02 2.02130113e-08 
3.476779e+02 2.02130113e-08 
3.478370e+02 2.02130113e-08 
3.479961e+02 2.02130113e-08 
3.481552e+02 2.02130113e-08 
3.483143e+02 2.02130113e-08 
3.484734e+02 2.02130113e-08 
3.486325e+02 2.02130113e-08 
3.487916e+02 2.02130113e-08 
3.489507e+02 2.02130113e-08 
3.491098e+02 2.02130113e-08 
3.492689e+02 2.02130113e-08 
3.494280e+02 2.02130113e-08 
3.495871e+02 2.02130113e-08 
3.497462e+02 2.02130113e-08 
3.499053e+02 2.02130113e-08 
3.500644e+02 2.02130113e-08 
3.502235e+02 2.02130113e-08 
3.503826e+02 2.02130113e-08 
3.505417e+02 2.02130113e-08 
3.507008e+02 2.02130113e-08 
3.508599e+02 2.02130113e-08 
3.510190e+02 2.02130113e-08 
3.511781e+02 1.96251896e-08 
3.513372e+02 1.96251896e-08 
3.514963e+02 1.96251896e-08 
3.516554e+02 1.96251896e-08 
3.518145e+02 1.96251896e-08 
3.519736e+02 1.96251896e-08 
3.521327e+02 1.96251896e-08 
3.522918e+02 1.96251896e-08 
3.524509e+02 1.96251896e-08 
3.526100e+02 1.96251896e-08 
3.527691e+02 1.96251896e-08 
3.529282e+02 1.96251896e-08 
3.530873e+02 1.96251896e-08 
3.532464e+02 1.96251896e-08 
3.534055e+02 1.96251896e-08 
3.535646e+02 1.96251896e-08 
3.537237e+02 1.96251896e-08 
3.538828e+02 1.96251896e-08 
3.540419e+02 1.96251896e-08 
3.542010e+02 1.96251896e-08 
3.543601e+02 1.96251896e-08 
3.545192e+02 1.96251896e-08 
3.546783e+02 1.96251896e-08 
3.548374e+02 1.96251896e-08 
3.549965e+02 1.96251896e-08 
3.551556e+02 1.96251896e-08 
3.553147e+02 1.96251896e-08 
3.554738e+02 1.96251896e-08 
3.556329e+02 1.96251896e-08 
3.557920e+02 1.96251896e-08 
3.559511e+02 1.96251896e-08 
3.561102e+02 1.96251896e-08 
3.562693e+02 1.96251896e-08 
3.564284e+02 1.96251896e-08 
3.565875e+02 1.96251896e-08 
3.567466e+02 1.96251896e-08 
3.569057e+02 1.96251896e-08 
3.570648e+02 1.96251896e-08 
3.572239e+02 1.96251896e-08 
3.573830e+02 1.96251896e-08 
3.575421e+02 1.96251896e-08 
3.577012e+02 1.96251896e-08 
3.578603e+02 1.96251896e-08 
3.580194e+02 1.96251896e-08 
3.581785e+02 1.96251896e-08 
3.583376e+02 1.96251896e-08 
3.584967e+02 1.96251896e-08 
3.586558e+02 1.96251896e-08 
3.588149e+02 1.96251896e-08 
3.589740e+02 1.96251896e-08 
3.591331e+02 1.96251896e-08 
3.592922e+02 1.96251896e-08 
3.594513e+02 1.96251896e-08 
3.596104e+02 1.96251896e-08 
3.597695e+02 1.96251896e-08 
3.599286e+02 1.96251896e-08 
3.600877e+02 1.96251896e-08 
3.602468e+02 1.96251896e-08 
3.604059e+02 1.96251896e-08 
3.605650e+02 1.96251896e-08 
3.607241e+02 1.96251896e-08 
3.608832e+02 1.96251896e-08 
3.610423e+02 1.96251896e-08 
3.612014e+02 1.96251896e-08 
3.613605e+02 1.96251896e-08 
3.615196e+02 1.96251896e-08 
3.616787e+02 1.96251896e-08 
3.618378e+02 1.96251896e-08 
3.619969e+02 1.96251896e-08 
3.621560e+02 1.96251896e-08 
3.623151e+02 1.96251896e-08 
3.624742e+02 1.96251896e-08 
3.626333e+02 1.96251896e-08 
3.627924e+02 1.96251896e-08 
3.629515e+02 1.96251896e-08 
3.631106e+02 1.96251896e-08 
3.632697e+02 1.96251896e-08 
3.634288e+02 1.96251896e-08 
3.635879e+02 1.96251896e-08 
3.637470e+02 1.96251896e-08 
3.639061e+02 1.96251896e-08 
3.640652e+02 1.96251896e-08 
3.642243e+02 1.96251896e-08 
3.643834e+02 1.96251896e-08 
3.645425e+02 1.96251896e-08 
3.647016e+02 1.96251896e-08 
3.648607e+02 1.96251896e-08 
3.650198e+02 1.96251896e-08 
3.651789e+02 1.96251896e-08 
3.653380e+02 1.96251896e-08 
3.654971e+02 1.96251896e-08 
3.656562e+02 1.96251896e-08 
3.658153e+02 1.96251896e-08 
3.659744e+02 1.96251896e-08 
3.661335e+02 1.96251896e-08 
3.662926e+02 1.96251896e-08 
3.664517e+02 1.96251896e-08 
3.666108e+02 1.96251896e-08 
3.667699e+02 1.96251896e-08 
3.669290e+02 1.96251896e-08 
3.670881e+02 1.96251896e-08 


==> broy3d_n50_nops.dat <==
         1 6.10000000e+01 
         2 6.10000000e+01 
         3 6.10000000e+01 
         4 6.10000000e+01 
         5 6.10000000e+01 
         6 6.10000000e+01 
         7 6.10000000e+01 
         8 6.10000000e+01 
         9 6.10000000e+01 
        10 6.10000000e+01 
        11 6.10000000e+01 
        12 6.10000000e+01 
        13 6.10000000e+01 
        14 6.10000000e+01 
        15 6.10000000e+01 
        16 6.10000000e+01 
        17 6.10000000e+01 
        18 6.10000000e+01 
        19 6.10000000e+01 
        20 6.10000000e+01 
        21 6.10000000e+01 
        22 6.10000000e+01 
        23 6.10000000e+01 
        24 6.10000000e+01 
        25 6.10000000e+01 
        26 6.10000000e+01 
        27 6.10000000e+01 
        28 6.10000000e+01 
        29 6.10000000e+01 
        30 6.10000000e+01 
        31 6.10000000e+01 
        32 6.10000000e+01 
        33 6.10000000e+01 
        34 6.10000000e+01 
        35 6.10000000e+01 
        36 6.10000000e+01 
        37 6.10000000e+01 
        38 6.10000000e+01 
        39 6.10000000e+01 
        40 6.10000000e+01 
        41 6.10000000e+01 
        42 6.10000000e+01 
        43 6.10000000e+01 
        44 6.10000000e+01 
        45 6.10000000e+01 
        46 6.10000000e+01 
        47 6.10000000e+01 
        48 6.10000000e+01 
        49 6.10000000e+01 
        50 6.10000000e+01 
        51 6.10000000e+01 
        52 6.10000000e+01 
        53 6.10000000e+01 
        54 6.10000000e+01 
        55 6.10000000e+01 
        56 6.10000000e+01 
        57 6.10000000e+01 
        58 6.10000000e+01 
        59 6.10000000e+01 
        60 6.10000000e+01 
        61 6.10000000e+01 
        62 6.10000000e+01 
        63 6.10000000e+01 
        64 6.10000000e+01 
        65 6.10000000e+01 
        66 6.10000000e+01 
        67 6.10000000e+01 
        68 6.10000000e+01 
        69 6.10000000e+01 
        70 6.10000000e+01 
        71 6.10000000e+01 
        72 6.10000000e+01 
        73 6.10000000e+01 
        74 6.10000000e+01 
        75 6.10000000e+01 
        76 6.10000000e+01 
        77 6.10000000e+01 
        78 6.10000000e+01 
        79 6.10000000e+01 
        80 6.10000000e+01 
        81 6.10000000e+01 
        82 6.10000000e+01 
        83 6.10000000e+01 
        84 6.10000000e+01 
        85 6.10000000e+01 
        86 6.10000000e+01 
        87 6.10000000e+01 
        88 6.10000000e+01 
        89 6.10000000e+01 
        90 6.10000000e+01 
        91 6.10000000e+01 
        92 6.10000000e+01 
        93 6.10000000e+01 
        94 6.10000000e+01 
        95 6.10000000e+01 
        96 6.10000000e+01 
        97 6.10000000e+01 
        98 6.10000000e+01 
        99 6.10000000e+01 
       100 6.10000000e+01 
       101 6.10000000e+01 
       102 6.10000000e+01 
       103 4.82565446e+01 
       104 4.82565446e+01 
       105 3.32030090e+01 
       106 3.32030090e+01 
       107 1.73940879e+01 
       108 1.73940879e+01 
       109 4.51523307e+00 
       110 4.51523307e+00 
       111 9.79063219e-01 
       112 9.79063219e-01 
       113 9.79063219e-01 
       114 9.79063219e-01 
       115 9.79063219e-01 
       116 9.79063219e-01 
       117 9.79063219e-01 
       118 9.79063219e-01 
       119 9.79063219e-01 
       120 9.79063219e-01 
       121 9.79063219e-01 
       122 9.79063219e-01 
       123 9.79063219e-01 
       124 9.79063219e-01 
       125 9.79063219e-01 
       126 9.79063219e-01 
       127 9.79063219e-01 
       128 9.79063219e-01 
       129 9.79063219e-01 
       130 9.79063219e-01 
       131 9.79063219e-01 
       132 9.79063219e-01 
       133 9.79063219e-01 
       134 9.79063219e-01 
       135 9.79063219e-01 
       136 9.79063219e-01 
       137 9.79063219e-01 
       138 9.79063219e-01 
       139 9.79063219e-01 
       140 9.79063219e-01 
       141 9.79063219e-01 
       142 9.79063219e-01 
       143 9.79063219e-01 
       144 9.79063219e-01 
       145 9.79063219e-01 
       146 9.79063219e-01 
       147 9.79063219e-01 
       148 9.79063219e-01 
       149 9.79063219e-01 
       150 9.79063219e-01 
       151 9.79063219e-01 
       152 9.79063219e-01 
       153 9.79063219e-01 
       154 9.79063219e-01 
       155 9.79063219e-01 
       156 9.79063219e-01 
       157 9.79063219e-01 
       158 9.79063219e-01 
       159 9.79063219e-01 
       160 9.79063219e-01 
       161 9.79063219e-01 
       162 9.79063219e-01 
       163 9.79063219e-01 
       164 9.79063219e-01 
       165 9.79063219e-01 
       166 9.79063219e-01 
       167 9.79063219e-01 
       168 9.79063219e-01 
       169 9.79063219e-01 
       170 9.79063219e-01 
       171 9.79063219e-01 
       172 9.79063219e-01 
       173 9.79063219e-01 
       174 9.79063219e-01 
       175 9.79063219e-01 
       176 9.79063219e-01 
       177 9.79063219e-01 
       178 9.79063219e-01 
       179 9.79063219e-01 
       180 9.79063219e-01 
       181 9.79063219e-01 
       182 9.79063219e-01 
       183 9.79063219e-01 
       184 9.79063219e-01 
       185 9.79063219e-01 
       186 9.79063219e-01 
       187 9.79063219e-01 
       188 9.79063219e-01 
       189 9.79063219e-01 
       190 9.79063219e-01 
       191 9.79063219e-01 
       192 9.79063219e-01 
       193 9.79063219e-01 
       194 9.79063219e-01 
       195 9.79063219e-01 
       196 9.79063219e-01 
       197 9.79063219e-01 
       198 9.79063219e-01 
       199 9.79063219e-01 
       200 9.79063219e-01 
       201 9.79063219e-01 
       202 9.79063219e-01 
       203 9.79063219e-01 
       204 9.79063219e-01 
       205 9.79063219e-01 
       206 9.79063219e-01 
       207 9.79063219e-01 
       208 9.79063219e-01 
       209 9.79063219e-01 
       210 9.79063219e-01 
       211 9.79063219e-01 
       212 9.79063219e-01 
       213 9.79063219e-01 
       214 9.79063219e-01 
       215 9.79063219e-01 
       216 9.79063219e-01 
       217 9.79063219e-01 
       218 9.79063219e-01 
       219 9.79063219e-01 
       220 9.79063219e-01 
       221 9.79063219e-01 
       222 9.79063219e-01 
       223 9.79063219e-01 
       224 9.79063219e-01 
       225 9.79063219e-01 
       226 9.79063219e-01 
       227 9.79063219e-01 
       228 9.79063219e-01 
       229 9.79063219e-01 
       230 9.79063219e-01 
       231 9.79063219e-01 
       232 9.79063219e-01 
       233 9.79063219e-01 
       234 9.79063219e-01 
       235 9.79063219e-01 
       236 9.79063219e-01 
       237 9.79063219e-01 
       238 9.79063219e-01 
       239 9.79063219e-01 
       240 9.79063219e-01 
       241 9.79063219e-01 
       242 9.79063219e-01 
       243 9.79063219e-01 
       244 9.79063219e-01 
       245 9.79063219e-01 
       246 9.79063219e-01 
       247 9.79063219e-01 
       248 9.79063219e-01 
       249 9.79063219e-01 
       250 9.79063219e-01 
       251 9.79063219e-01 
       252 9.79063219e-01 
       253 9.79063219e-01 
       254 9.79063219e-01 
       255 9.79063219e-01 
       256 9.79063219e-01 
       257 9.79063219e-01 
       258 9.79063219e-01 
       259 9.79063219e-01 
       260 9.79063219e-01 
       261 9.79063219e-01 
       262 9.79063219e-01 
       263 9.79063219e-01 
       264 9.79063219e-01 
       265 9.79063219e-01 
       266 9.79063219e-01 
       267 9.79063219e-01 
       268 9.79063219e-01 
       269 9.79063219e-01 
       270 9.79063219e-01 
       271 9.79063219e-01 
       272 9.79063219e-01 
       273 9.79063219e-01 
       274 9.79063219e-01 
       275 9.79063219e-01 
       276 9.79063219e-01 
       277 9.79063219e-01 
       278 9.79063219e-01 
       279 9.79063219e-01 
       280 9.79063219e-01 
       281 9.79063219e-01 
       282 9.79063219e-01 
       283 9.79063219e-01 
       284 9.79063219e-01 
       285 9.79063219e-01 
       286 9.79063219e-01 
       287 9.79063219e-01 
       288 9.79063219e-01 
       289 9.79063219e-01 
       290 9.79063219e-01 
       291 9.79063219e-01 
       292 9.79063219e-01 
       293 9.79063219e-01 
       294 9.79063219e-01 
       295 9.79063219e-01 
       296 9.79063219e-01 
       297 9.79063219e-01 
       298 9.79063219e-01 
       299 9.79063219e-01 
       300 9.79063219e-01 
       301 9.79063219e-01 
       302 9.79063219e-01 
       303 9.79063219e-01 
       304 9.79063219e-01 
       305 9.79063219e-01 
       306 9.79063219e-01 
       307 9.79063219e-01 
       308 9.79063219e-01 
       309 9.79063219e-01 
       310 9.79063219e-01 
       311 9.79063219e-01 
       312 9.79063219e-01 
       313 9.78392474e-01 
       314 7.62549363e-01 
       315 5.88936199e-01 
       316 5.88936199e-01 
       317 5.88936199e-01 
       318 5.88936199e-01 
       319 5.88936199e-01 
       320 5.88936199e-01 
       321 5.88936199e-01 
       322 5.88936199e-01 
       323 5.88936199e-01 
       324 5.88936199e-01 
       325 5.88936199e-01 
       326 5.88936199e-01 
       327 5.88936199e-01 
       328 5.88936199e-01 
       329 5.88936199e-01 
       330 5.88936199e-01 
       331 5.88936199e-01 
       332 5.88936199e-01 
       333 5.88936199e-01 
       334 5.88936199e-01 
       335 5.88936199e-01 
       336 5.88936199e-01 
       337 5.88936199e-01 
       338 5.88936199e-01 
       339 5.88936199e-01 
       340 5.88936199e-01 
       341 5.88936199e-01 
       342 5.88936199e-01 
       343 5.88936199e-01 
       344 5.88936199e-01 
       345 5.88936199e-01 
       346 5.88936199e-01 
       347 5.88936199e-01 
       348 5.88936199e-01 
       349 5.88936199e-01 
       350 5.88936199e-01 
       351 5.88936199e-01 
       352 5.88936199e-01 
       353 5.88936199e-01 
       354 5.88936199e-01 
       355 5.88936199e-01 
       356 5.88936199e-01 
       357 5.88936199e-01 
       358 5.88936199e-01 
       359 5.88936199e-01 
       360 5.88936199e-01 
       361 5.88936199e-01 
       362 5.88936199e-01 
       363 5.88936199e-01 
       364 5.88936199e-01 
       365 5.88936199e-01 
       366 5.88936199e-01 
       367 5.88936199e-01 
       368 5.88936199e-01 
       369 5.88936199e-01 
       370 5.88936199e-01 
       371 5.88936199e-01 
       372 5.88936199e-01 
       373 5.88936199e-01 
       374 5.88936199e-01 
       375 5.88936199e-01 
       376 5.88936199e-01 
       377 5.88936199e-01 
       378 5.88936199e-01 
       379 5.88936199e-01 
       380 5.88936199e-01 
       381 5.88936199e-01 
       382 5.88936199e-01 
       383 5.88936199e-01 
       384 5.88936199e-01 
       385 5.88936199e-01 
       386 5.88936199e-01 
       387 5.88936199e-01 
       388 5.88936199e-01 
       389 5.88936199e-01 
       390 5.88936199e-01 
       391 5.88936199e-01 
       392 5.88936199e-01 
       393 5.88936199e-01 
       394 5.88936199e-01 
       395 5.88936199e-01 
       396 5.88936199e-01 
       397 5.88936199e-01 
       398 5.88936199e-01 
       399 5.88936199e-01 
       400 5.88936199e-01 
       401 5.88936199e-01 
       402 5.88936199e-01 
       403 5.88936199e-01 
       404 5.88936199e-01 
       405 5.88936199e-01 
       406 5.88936199e-01 
       407 5.88936199e-01 
       408 5.88936199e-01 
       409 5.88936199e-01 
       410 5.88936199e-01 
       411 5.88936199e-01 
       412 5.88936199e-01 
       413 5.88936199e-01 
       414 5.88936199e-01 
       415 5.88936199e-01 
       416 5.88936199e-01 
       417 5.88936199e-01 
       418 5.82371179e-01 
       419 5.74256681e-01 
       420 5.74256681e-01 
       421 5.74256681e-01 
       422 5.74256681e-01 
       423 5.74256681e-01 
       424 5.74256681e-01 
       425 5.74256681e-01 
       426 5.74256681e-01 
       427 5.74256681e-01 
       428 5.74256681e-01 
       429 5.74256681e-01 
       430 5.74256681e-01 
       431 5.74256681e-01 
       432 5.74256681e-01 
       433 5.49761136e-01 
       434 5.49761136e-01 
       435 5.49761136e-01 
       436 5.49761136e-01 
       437 5.49761136e-01 
       438 5.49761136e-01 
       439 5.49761136e-01 
       440 5.49761136e-01 
       441 5.49761136e-01 
       442 5.49761136e-01 
       443 5.49761136e-01 
       444 5.49761136e-01 
       445 5.49761136e-01 
       446 5.49761136e-01 
       447 5.49761136e-01 
       448 5.49761136e-01 
       449 5.49761136e-01 
       450 5.49761136e-01 
       451 5.49761136e-01 
       452 5.49761136e-01 
       453 5.49761136e-01 
       454 5.49761136e-01 
       455 5.49761136e-01 
       456 5.49761136e-01 
       457 5.49761136e-01 
       458 5.49761136e-01 
       459 5.49761136e-01 
       460 5.49761136e-01 
       461 5.49761136e-01 
       462 5.49761136e-01 
       463 5.49761136e-01 
       464 5.49761136e-01 
       465 5.49761136e-01 
       466 5.49761136e-01 
       467 5.49761136e-01 
       468 5.49761136e-01 
       469 5.49761136e-01 
       470 5.49761136e-01 
       471 5.49761136e-01 
       472 5.49761136e-01 
       473 5.49761136e-01 
       474 5.49761136e-01 
       475 5.49761136e-01 
       476 5.49761136e-01 
       477 5.49761136e-01 
       478 5.49761136e-01 
       479 5.49761136e-01 
       480 5.49761136e-01 
       481 5.49761136e-01 
       482 5.49761136e-01 
       483 5.49761136e-01 
       484 5.49761136e-01 
       485 5.49761136e-01 
       486 5.49761136e-01 
       487 5.49761136e-01 
       488 5.49761136e-01 
       489 5.49761136e-01 
       490 5.49761136e-01 
       491 5.49761136e-01 
       492 5.49761136e-01 
       493 5.49761136e-01 
       494 5.49761136e-01 
       495 5.49761136e-01 
       496 5.49761136e-01 
       497 5.49761136e-01 
       498 5.49761136e-01 
       499 5.49761136e-01 
       500 5.49761136e-01 
       501 5.49761136e-01 
       502 5.49761136e-01 
       503 5.49761136e-01 
       504 5.49761136e-01 
       505 5.49761136e-01 
       506 5.49761136e-01 
       507 5.49761136e-01 
       508 5.49761136e-01 
       509 5.49761136e-01 
       510 5.49761136e-01 
       511 5.49761136e-01 
       512 5.49761136e-01 
       513 5.49761136e-01 
       514 5.49761136e-01 
       515 5.49761136e-01 
       516 5.49761136e-01 
       517 5.49761136e-01 
       518 5.49761136e-01 
       519 5.49761136e-01 
       520 5.49761136e-01 
       521 5.49761136e-01 
       522 5.49761136e-01 
       523 5.49761136e-01 
       524 5.49761136e-01 
       525 5.49761136e-01 
       526 5.49761136e-01 
       527 5.49761136e-01 
       528 5.49761136e-01 
       529 5.49761136e-01 
       530 5.49761136e-01 
       531 5.49761136e-01 
       532 5.49761136e-01 
       533 5.49761136e-01 
       534 5.49193771e-01 
       535 5.49193771e-01 
       536 5.48740729e-01 
       537 5.48740729e-01 
       538 5.48740729e-01 
       539 5.21380166e-01 
       540 5.21380166e-01 
       541 5.21380166e-01 
       542 5.21380166e-01 
       543 5.21380166e-01 
       544 5.21380166e-01 
       545 5.21380166e-01 
       546 5.21380166e-01 
       547 5.21380166e-01 
       548 5.21380166e-01 
       549 5.21380166e-01 
       550 5.21380166e-01 
       551 5.21380166e-01 
       552 5.21380166e-01 
       553 5.21380166e-01 
       554 5.21380166e-01 
       555 5.21380166e-01 
       556 5.21380166e-01 
       557 5.21380166e-01 
       558 5.21380166e-01 
       559 5.21380166e-01 
       560 5.21380166e-01 
       561 5.21380166e-01 
       562 5.21380166e-01 
       563 5.21380166e-01 
       564 5.21380166e-01 
       565 5.21380166e-01 
       566 4.70348845e-01 
       567 4.70348845e-01 
       568 4.70348845e-01 
       569 4.70348845e-01 
       570 4.70348845e-01 
       571 4.70348845e-01 
       572 4.70348845e-01 
       573 4.70348845e-01 
       574 4.70348845e-01 
       575 4.70348845e-01 
       576 4.70348845e-01 
       577 4.70348845e-01 
       578 4.70348845e-01 
       579 4.70348845e-01 
       580 4.70348845e-01 
       581 4.70348845e-01 
       582 4.70348845e-01 
       583 4.70348845e-01 
       584 4.70348845e-01 
       585 4.70348845e-01 
       586 4.70348845e-01 
       587 4.70348845e-01 
       588 4.70348845e-01 
       589 4.70348845e-01 
       590 4.70348845e-01 
       591 4.70348845e-01 
       592 4.70348845e-01 
       593 4.70348845e-01 
       594 4.70348845e-01 
       595 4.70348845e-01 
       596 4.70348845e-01 
       597 4.70348845e-01 
       598 4.70348845e-01 
       599 4.70348845e-01 
       600 4.70348845e-01 
       601 4.70348845e-01 
       602 4.70348845e-01 
       603 4.70348845e-01 
       604 4.70348845e-01 
       605 4.70348845e-01 
       606 4.70348845e-01 
       607 4.70348845e-01 
       608 4.70348845e-01 
       609 4.70348845e-01 
       610 4.70348845e-01 
       611 4.70348845e-01 
       612 4.70348845e-01 
       613 4.70348845e-01 
       614 4.70348845e-01 
       615 4.70348845e-01 
       616 4.70348845e-01 
       617 4.70348845e-01 
       618 4.70348845e-01 
       619 4.70348845e-01 
       620 4.70348845e-01 
       621 4.70348845e-01 
       622 4.70348845e-01 
       623 4.70348845e-01 
       624 4.70348845e-01 
       625 4.70348845e-01 
       626 4.70348845e-01 
       627 4.70348845e-01 
       628 4.70348845e-01 
       629 4.70348845e-01 
       630 4.70348845e-01 
       631 4.70348845e-01 
       632 4.70348845e-01 
       633 4.70348845e-01 
       634 4.70348845e-01 
       635 4.70348845e-01 
       636 4.70348845e-01 
       637 4.70348845e-01 
       638 4.70348845e-01 
       639 4.70348845e-01 
       640 4.70348845e-01 
       641 4.70348845e-01 
       642 4.70348845e-01 
       643 4.70348845e-01 
       644 4.70348845e-01 
       645 4.70348845e-01 
       646 4.70348845e-01 
       647 4.70348845e-01 
       648 4.70348845e-01 
       649 4.70348845e-01 
       650 4.70348845e-01 
       651 4.70348845e-01 
       652 4.70348845e-01 
       653 4.70348845e-01 
       654 4.70348845e-01 
       655 4.70348845e-01 
       656 4.70348845e-01 
       657 4.70348845e-01 
       658 4.70348845e-01 
       659 4.70348845e-01 
       660 4.70348845e-01 
       661 4.70348845e-01 
       662 4.70348845e-01 
       663 4.70348845e-01 
       664 4.70348845e-01 
       665 4.70348845e-01 
       666 4.70348845e-01 
       667 4.70348845e-01 
       668 4.68840696e-01 
       669 4.68840696e-01 
       670 4.50855005e-01 
       671 4.50855005e-01 
       672 4.47222960e-01 
       673 4.47222960e-01 
       674 4.47222960e-01 
       675 4.47222960e-01 
       676 4.33609995e-01 
       677 4.33609995e-01 
       678 4.33609995e-01 
       679 4.33609995e-01 
       680 4.33609995e-01 
       681 4.33609995e-01 
       682 4.33609995e-01 
       683 4.33609995e-01 
       684 4.33609995e-01 
       685 4.33609995e-01 
       686 4.33609995e-01 
       687 4.33609995e-01 
       688 4.33609995e-01 
       689 4.33609995e-01 
       690 4.33609995e-01 
       691 4.33609995e-01 
       692 4.33609995e-01 
       693 4.33609995e-01 
       694 4.33609995e-01 
       695 4.33609995e-01 
       696 4.33609995e-01 
       697 4.33609995e-01 
       698 4.33609995e-01 
       699 4.33609995e-01 
       700 4.33609995e-01 
       701 4.33609995e-01 
       702 4.33609995e-01 
       703 4.33609995e-01 
       704 4.33609995e-01 
       705 4.33609995e-01 
       706 4.33609995e-01 
       707 4.33609995e-01 
       708 4.33609995e-01 
       709 4.33609995e-01 
       710 4.33609995e-01 
       711 4.33609995e-01 
       712 4.33609995e-01 
       713 4.33609995e-01 
       714 4.33609995e-01 
       715 4.33609995e-01 
       716 4.33609995e-01 
       717 4.33609995e-01 
       718 4.33609995e-01 
       719 4.33609995e-01 
       720 4.33609995e-01 
       721 4.33609995e-01 
       722 4.33609995e-01 
       723 4.33609995e-01 
       724 4.33609995e-01 
       725 4.33609995e-01 
       726 4.33609995e-01 
       727 4.33609995e-01 
       728 4.33609995e-01 
       729 4.33609995e-01 
       730 4.33609995e-01 
       731 4.33609995e-01 
       732 4.33609995e-01 
       733 4.33609995e-01 
       734 4.33609995e-01 
       735 4.33609995e-01 
       736 4.33609995e-01 
       737 4.33609995e-01 
       738 4.33609995e-01 
       739 4.33609995e-01 
       740 4.33609995e-01 
       741 4.33609995e-01 
       742 4.33609995e-01 
       743 4.33609995e-01 
       744 4.33609995e-01 
       745 4.33609995e-01 
       746 4.33609995e-01 
       747 4.33609995e-01 
       748 4.33609995e-01 
       749 4.33609995e-01 
       750 4.33609995e-01 
       751 4.33609995e-01 
       752 4.33609995e-01 
       753 4.33609995e-01 
       754 4.33609995e-01 
       755 4.33609995e-01 
       756 4.33609995e-01 
       757 4.33609995e-01 
       758 4.33609995e-01 
       759 4.33609995e-01 
       760 4.33609995e-01 
       761 4.33609995e-01 
       762 4.33609995e-01 
       763 4.33609995e-01 
       764 4.33609995e-01 
       765 4.33609995e-01 
       766 4.28717531e-01 
       767 4.28717531e-01 
       768 4.28717531e-01 
       769 4.28717531e-01 
       770 4.28717531e-01 
       771 4.28717531e-01 
       772 4.28717531e-01 
       773 4.28717531e-01 
       774 4.28717531e-01 
       775 4.28717531e-01 
       776 4.28717531e-01 
       777 4.28717531e-01 
       778 4.28717531e-01 
       779 4.28717531e-01 
       780 4.28717531e-01 
       781 4.28717531e-01 
       782 4.28717531e-01 
       783 4.28717531e-01 
       784 4.28717531e-01 
       785 4.28717531e-01 
       786 4.28717531e-01 
       787 4.28717531e-01 
       788 4.28717531e-01 
       789 4.28717531e-01 
       790 4.28717531e-01 
       791 4.28717531e-01 
       792 4.28717531e-01 
       793 4.28717531e-01 
       794 4.28717531e-01 
       795 4.28717531e-01 
       796 4.28717531e-01 
       797 4.28717531e-01 
       798 4.28717531e-01 
       799 4.28717531e-01 
       800 4.28717531e-01 
       801 4.28717531e-01 
       802 4.28717531e-01 
       803 4.28717531e-01 
       804 4.28717531e-01 
       805 4.28717531e-01 
       806 4.28717531e-01 
       807 4.28717531e-01 
       808 4.28717531e-01 
       809 4.28717531e-01 
       810 4.28717531e-01 
       811 4.28717531e-01 
       812 4.28717531e-01 
       813 4.28717531e-01 
       814 4.28717531e-01 
       815 4.28717531e-01 
       816 4.28717531e-01 
       817 4.28717531e-01 
       818 4.28717531e-01 
       819 4.28717531e-01 
       820 4.28717531e-01 
       821 4.28717531e-01 
       822 4.28717531e-01 
       823 4.28717531e-01 
       824 4.28717531e-01 
       825 4.28717531e-01 
       826 4.28717531e-01 
       827 4.28717531e-01 
       828 4.28717531e-01 
       829 4.28717531e-01 
       830 4.28717531e-01 
       831 4.28717531e-01 
       832 4.28717531e-01 
       833 4.28717531e-01 
       834 4.28717531e-01 
       835 4.28717531e-01 
       836 4.28717531e-01 
       837 4.28717531e-01 
       838 4.28717531e-01 
       839 4.28717531e-01 
       840 4.28717531e-01 
       841 4.28717531e-01 
       842 4.28717531e-01 
       843 4.28717531e-01 
       844 4.28717531e-01 
       845 4.28717531e-01 
       846 4.28717531e-01 
       847 4.28717531e-01 
       848 4.28717531e-01 
       849 4.28717531e-01 
       850 4.28717531e-01 
       851 4.28717531e-01 
       852 4.28717531e-01 
       853 4.28717531e-01 
       854 4.28717531e-01 
       855 4.28717531e-01 
       856 4.28717531e-01 
       857 4.28717531e-01 
       858 4.28717531e-01 
       859 4.28717531e-01 
       860 4.28717531e-01 
       861 4.28717531e-01 
       862 4.28717531e-01 
       863 4.28717531e-01 
       864 4.28717531e-01 
       865 4.28717531e-01 
       866 4.28717531e-01 
       867 4.28717531e-01 
       868 4.28717531e-01 
       869 4.23306065e-01 
       870 4.23306065e-01 
       871 4.15290422e-01 
       872 4.15290422e-01 
       873 4.15290422e-01 
       874 4.15290422e-01 
       875 4.15290422e-01 
       876 4.15290422e-01 
       877 4.15290422e-01 
       878 4.15290422e-01 
       879 4.15290422e-01 
       880 4.15290422e-01 
       881 4.15290422e-01 
       882 4.15290422e-01 
       883 4.15290422e-01 
       884 4.15290422e-01 
       885 4.15290422e-01 
       886 4.15290422e-01 
       887 4.15290422e-01 
       888 4.15290422e-01 
       889 4.15290422e-01 
       890 4.15290422e-01 
       891 4.15290422e-01 
       892 4.10019690e-01 
       893 4.10019690e-01 
       894 4.10019690e-01 
       895 4.10019690e-01 
       896 4.10019690e-01 
       897 4.10019690e-01 
       898 4.10019690e-01 
       899 4.10019690e-01 
       900 4.10019690e-01 
       901 4.10019690e-01 
       902 4.10019690e-01 
       903 4.10019690e-01 
       904 4.10019690e-01 
       905 4.05148972e-01 
       906 4.05148972e-01 
       907 4.05148972e-01 
       908 4.05148972e-01 
       909 4.05148972e-01 
       910 4.05148972e-01 
       911 4.05148972e-01 
       912 4.05148972e-01 
       913 4.05148972e-01 
       914 4.05148972e-01 
       915 4.05148972e-01 
       916 4.05148972e-01 
       917 4.05148972e-01 
       918 4.05148972e-01 
       919 4.05148972e-01 
       920 4.05148972e-01 
       921 4.05148972e-01 
       922 4.05148972e-01 
       923 4.05148972e-01 
       924 4.05148972e-01 
       925 4.05148972e-01 
       926 4.05148972e-01 
       927 4.05148972e-01 
       928 4.05148972e-01 
       929 4.05148972e-01 
       930 4.05148972e-01 
       931 4.05148972e-01 
       932 4.05148972e-01 
       933 4.05148972e-01 
       934 4.05148972e-01 
       935 4.05148972e-01 
       936 4.05148972e-01 
       937 4.05148972e-01 
       938 4.05148972e-01 
       939 4.05148972e-01 
       940 4.05148972e-01 
       941 4.05148972e-01 
       942 4.05148972e-01 
       943 4.05148972e-01 
       944 4.05148972e-01 
       945 4.05148972e-01 
       946 4.05148972e-01 
       947 4.05148972e-01 
       948 4.05148972e-01 
       949 4.05148972e-01 
       950 4.05148972e-01 
       951 4.05148972e-01 
       952 4.05148972e-01 
       953 4.05148972e-01 
       954 4.05148972e-01 
       955 4.05148972e-01 
       956 4.05148972e-01 
       957 4.05148972e-01 
       958 4.05148972e-01 
       959 4.05148972e-01 
       960 4.05148972e-01 
       961 4.05148972e-01 
       962 4.05148972e-01 
       963 4.05148972e-01 
       964 4.05148972e-01 
       965 4.05148972e-01 
       966 4.05148972e-01 
       967 4.05148972e-01 
       968 4.05148972e-01 
       969 4.05148972e-01 
       970 4.05148972e-01 
       971 4.05148972e-01 
       972 4.05148972e-01 
       973 4.05148972e-01 
       974 4.05148972e-01 
       975 4.05148972e-01 
       976 4.05148972e-01 
       977 4.05148972e-01 
       978 4.05148972e-01 
       979 4.05148972e-01 
       980 4.05148972e-01 
       981 4.05148972e-01 
       982 4.05148972e-01 
       983 4.05148972e-01 
       984 4.05148972e-01 
       985 4.05148972e-01 
       986 4.05148972e-01 
       987 4.05148972e-01 
       988 4.05148972e-01 
       989 4.05148972e-01 
       990 4.05148972e-01 
       991 4.05148972e-01 
       992 4.05148972e-01 
       993 4.05148972e-01 
       994 4.05148972e-01 
       995 4.05148972e-01 
       996 4.05148972e-01 
       997 4.05148972e-01 
       998 4.05148972e-01 
       999 4.05148972e-01 
      1000 4.05148972e-01 
      1001 4.05148972e-01 
      1002 4.05148972e-01 
      1003 4.05148972e-01 
      1004 4.05148972e-01 
      1005 4.05148972e-01 
      1006 4.05148972e-01 
      1007 3.99102668e-01 
      1008 3.99102668e-01 
      1009 3.83602295e-01 
      1010 3.83602295e-01 
      1011 3.83602295e-01 
      1012 3.83602295e-01 
      1013 3.83602295e-01 
      1014 3.83602295e-01 
      1015 3.83602295e-01 
      1016 3.83602295e-01 
      1017 3.83602295e-01 
      1018 3.83602295e-01 
      1019 3.83602295e-01 
      1020 3.83602295e-01 
      1021 3.83602295e-01 
      1022 3.83602295e-01 
      1023 3.83602295e-01 
      1024 3.83602295e-01 
      1025 3.83602295e-01 
      1026 3.83602295e-01 
      1027 3.83602295e-01 
      1028 3.83602295e-01 
      1029 3.83602295e-01 
      1030 3.83602295e-01 
      1031 3.74952405e-01 
      1032 3.74952405e-01 
      1033 3.74952405e-01 
      1034 3.74952405e-01 
      1035 3.74952405e-01 
      1036 3.74952405e-01 
      1037 3.74952405e-01 
      1038 3.74952405e-01 
      1039 3.74952405e-01 
      1040 3.74952405e-01 
      1041 3.74952405e-01 
      1042 3.74952405e-01 
      1043 3.74952405e-01 
      1044 3.74952405e-01 
      1045 3.74952405e-01 
      1046 3.74952405e-01 
      1047 3.74952405e-01 
      1048 3.74952405e-01 
      1049 3.74952405e-01 
      1050 3.74952405e-01 
      1051 3.74918646e-01 
      1052 3.74918646e-01 
      1053 3.74918646e-01 
      1054 3.74918646e-01 
      1055 3.74918646e-01 
      1056 3.74918646e-01 
      1057 3.74918646e-01 
      1058 3.73043187e-01 
      1059 3.73043187e-01 
      1060 3.73043187e-01 
      1061 3.73043187e-01 
      1062 3.73043187e-01 
      1063 3.73043187e-01 
      1064 3.73043187e-01 
      1065 3.73043187e-01 
      1066 3.73043187e-01 
      1067 3.73043187e-01 
      1068 3.73043187e-01 
      1069 3.73043187e-01 
      1070 3.73043187e-01 
      1071 3.73043187e-01 
      1072 3.73043187e-01 
      1073 3.73043187e-01 
      1074 3.73043187e-01 
      1075 3.73043187e-01 
      1076 3.73043187e-01 
      1077 3.73043187e-01 
      1078 3.73043187e-01 
      1079 3.73043187e-01 
      1080 3.73043187e-01 
      1081 3.73043187e-01 
      1082 3.73043187e-01 
      1083 3.73043187e-01 
      1084 3.73043187e-01 
      1085 3.73043187e-01 
      1086 3.73043187e-01 
      1087 3.73043187e-01 
      1088 3.73043187e-01 
      1089 3.73043187e-01 
      1090 3.73043187e-01 
      1091 3.73043187e-01 
      1092 3.73043187e-01 
      1093 3.73043187e-01 
      1094 3.73043187e-01 
      1095 3.73043187e-01 
      1096 3.73043187e-01 
      1097 3.73043187e-01 
      1098 3.73043187e-01 
      1099 3.73043187e-01 
      1100 3.73043187e-01 
      1101 3.73043187e-01 
      1102 3.73043187e-01 
      1103 3.73043187e-01 
      1104 3.73043187e-01 
      1105 3.73043187e-01 
      1106 3.73043187e-01 
      1107 3.73043187e-01 
      1108 3.73043187e-01 
      1109 3.73043187e-01 
      1110 3.73043187e-01 
      1111 3.73043187e-01 
      1112 3.73043187e-01 
      1113 3.73043187e-01 
      1114 3.73043187e-01 
      1115 3.73043187e-01 
      1116 3.73043187e-01 
      1117 3.73043187e-01 
      1118 3.73043187e-01 
      1119 3.73043187e-01 
      1120 3.73043187e-01 
      1121 3.73043187e-01 
      1122 3.73043187e-01 
      1123 3.73043187e-01 
      1124 3.73043187e-01 
      1125 3.73043187e-01 
      1126 3.73043187e-01 
      1127 3.73043187e-01 
      1128 3.73043187e-01 
      1129 3.73043187e-01 
      1130 3.73043187e-01 
      1131 3.73043187e-01 
      1132 3.73043187e-01 
      1133 3.73043187e-01 
      1134 3.73043187e-01 
      1135 3.73043187e-01 
      1136 3.73043187e-01 
      1137 3.73043187e-01 
      1138 3.73043187e-01 
      1139 3.73043187e-01 
      1140 3.73043187e-01 
      1141 3.73043187e-01 
      1142 3.73043187e-01 
      1143 3.73043187e-01 
      1144 3.73043187e-01 
      1145 3.73043187e-01 
      1146 3.73043187e-01 
      1147 3.73043187e-01 
      1148 3.73043187e-01 
      1149 3.73043187e-01 
      1150 3.73043187e-01 
      1151 3.73043187e-01 
      1152 3.73043187e-01 
      1153 3.73043187e-01 
      1154 3.73043187e-01 
      1155 3.73043187e-01 
      1156 3.73043187e-01 
      1157 3.73043187e-01 
      1158 3.73043187e-01 
      1159 3.66547041e-01 
      1160 3.66547041e-01 
      1161 3.43682953e-01 
      1162 3.43682953e-01 
      1163 3.43682953e-01 
      1164 3.43682953e-01 
      1165 3.43682953e-01 
      1166 3.43682953e-01 
      1167 3.43682953e-01 
      1168 3.43682953e-01 
      1169 3.24098700e-01 
      1170 3.24098700e-01 
      1171 3.24098700e-01 
      1172 3.24098700e-01 
      1173 3.24098700e-01 
      1174 3.24098700e-01 
      1175 3.24098700e-01 
      1176 3.24098700e-01 
      1177 3.24098700e-01 
      1178 3.24098700e-01 
      1179 3.24098700e-01 
      1180 3.24098700e-01 
      1181 3.24098700e-01 
      1182 3.24098700e-01 
      1183 3.24098700e-01 
      1184 3.24098700e-01 
      1185 3.24098700e-01 
      1186 3.16162069e-01 
      1187 3.16162069e-01 
      1188 3.16162069e-01 
      1189 3.16162069e-01 
      1190 3.16162069e-01 
      1191 3.16162069e-01 
      1192 3.16162069e-01 
      1193 3.16162069e-01 
      1194 3.16162069e-01 
      1195 3.16162069e-01 
      1196 3.16162069e-01 
      1197 3.16162069e-01 
      1198 3.16162069e-01 
      1199 3.16162069e-01 
      1200 3.16162069e-01 
      1201 3.16162069e-01 
      1202 3.16162069e-01 
      1203 3.16162069e-01 
      1204 3.16162069e-01 
      1205 3.16162069e-01 
      1206 3.16162069e-01 
      1207 3.16162069e-01 
      1208 3.16162069e-01 
      1209 3.16162069e-01 
      1210 3.16162069e-01 
      1211 3.16162069e-01 
      1212 3.16162069e-01 
      1213 3.16162069e-01 
      1214 3.16162069e-01 
      1215 3.16162069e-01 
      1216 3.16162069e-01 
      1217 3.16162069e-01 
      1218 3.16162069e-01 
      1219 3.16162069e-01 
      1220 3.16162069e-01 
      1221 3.16162069e-01 
      1222 3.16162069e-01 
      1223 3.16162069e-01 
      1224 3.16162069e-01 
      1225 3.16162069e-01 
      1226 3.16162069e-01 
      1227 3.16162069e-01 
      1228 3.16162069e-01 
      1229 3.16162069e-01 
      1230 3.16162069e-01 
      1231 3.16162069e-01 
      1232 3.16162069e-01 
      1233 3.16162069e-01 
      1234 3.16162069e-01 
      1235 3.16162069e-01 
      1236 3.16162069e-01 
      1237 3.16162069e-01 
      1238 3.16162069e-01 
      1239 3.16162069e-01 
      1240 3.16162069e-01 
      1241 3.16162069e-01 
      1242 3.16162069e-01 
      1243 3.16162069e-01 
      1244 3.16162069e-01 
      1245 3.16162069e-01 
      1246 3.16162069e-01 
      1247 3.16162069e-01 
      1248 3.16162069e-01 
      1249 3.16162069e-01 
      1250 3.16162069e-01 
      1251 3.16162069e-01 
      1252 3.16162069e-01 
      1253 3.16162069e-01 
      1254 3.16162069e-01 
      1255 3.16162069e-01 
      1256 3.16162069e-01 
      1257 3.16162069e-01 
      1258 3.16162069e-01 
      1259 3.16162069e-01 
      1260 3.16162069e-01 
      1261 3.16162069e-01 
      1262 3.16162069e-01 
      1263 3.16162069e-01 
      1264 3.16162069e-01 
      1265 3.16162069e-01 
      1266 3.16162069e-01 
      1267 3.16162069e-01 
      1268 3.16162069e-01 
      1269 3.16162069e-01 
      1270 3.16162069e-01 
      1271 3.16162069e-01 
      1272 3.16162069e-01 
      1273 3.16162069e-01 
      1274 3.16162069e-01 
      1275 3.16162069e-01 
      1276 3.16162069e-01 
      1277 3.16162069e-01 
      1278 3.16162069e-01 
      1279 3.16162069e-01 
      1280 3.16162069e-01 
      1281 3.16162069e-01 
      1282 3.16162069e-01 
      1283 3.16162069e-01 
      1284 3.16162069e-01 
      1285 3.16162069e-01 
      1286 3.16162069e-01 
      1287 3.03056542e-01 
      1288 3.03056542e-01 
      1289 2.93051859e-01 
      1290 2.93051859e-01 
      1291 2.93051859e-01 
      1292 2.93051859e-01 
      1293 2.93051859e-01 
      1294 2.93051859e-01 
      1295 2.93051859e-01 
      1296 2.93051859e-01 
      1297 2.93051859e-01 
      1298 2.82091171e-01 
      1299 2.82091171e-01 
      1300 2.82091171e-01 
      1301 2.82091171e-01 
      1302 2.80518132e-01 
      1303 2.80518132e-01 
      1304 2.80518132e-01 
      1305 2.80518132e-01 
      1306 2.80518132e-01 
      1307 2.80518132e-01 
      1308 2.80518132e-01 
      1309 2.80518132e-01 
      1310 2.80518132e-01 
      1311 2.80518132e-01 
      1312 2.80518132e-01 
      1313 2.80518132e-01 
      1314 2.80518132e-01 
      1315 2.80518132e-01 
      1316 2.80518132e-01 
      1317 2.80518132e-01 
      1318 2.80518132e-01 
      1319 2.80518132e-01 
      1320 2.80518132e-01 
      1321 2.80518132e-01 
      1322 2.80518132e-01 
      1323 2.80518132e-01 
      1324 2.80518132e-01 
      1325 2.80518132e-01 
      1326 2.80518132e-01 
      1327 2.80518132e-01 
      1328 2.80518132e-01 
      1329 2.80518132e-01 
      1330 2.80518132e-01 
      1331 2.80518132e-01 
      1332 2.80518132e-01 
      1333 2.80518132e-01 
      1334 2.80518132e-01 
      1335 2.77021826e-01 
      1336 2.77021826e-01 
      1337 2.77021826e-01 
      1338 2.77021826e-01 
      1339 2.77021826e-01 
      1340 2.77021826e-01 
      1341 2.77021826e-01 
      1342 2.77021826e-01 
      1343 2.77021826e-01 
      1344 2.77021826e-01 
      1345 2.77021826e-01 
      1346 2.77021826e-01 
      1347 2.77021826e-01 
      1348 2.77021826e-01 
      1349 2.77021826e-01 
      1350 2.77021826e-01 
      1351 2.77021826e-01 
      1352 2.77021826e-01 
      1353 2.77021826e-01 
      1354 2.77021826e-01 
      1355 2.77021826e-01 
      1356 2.77021826e-01 
      1357 2.77021826e-01 
      1358 2.77021826e-01 
      1359 2.77021826e-01 
      1360 2.77021826e-01 
      1361 2.77021826e-01 
      1362 2.77021826e-01 
      1363 2.77021826e-01 
      1364 2.77021826e-01 
      1365 2.77021826e-01 
      1366 2.77021826e-01 
      1367 2.77021826e-01 
      1368 2.77021826e-01 
      1369 2.77021826e-01 
      1370 2.77021826e-01 
      1371 2.77021826e-01 
      1372 2.77021826e-01 
      1373 2.77021826e-01 
      1374 2.77021826e-01 
      1375 2.77021826e-01 
      1376 2.77021826e-01 
      1377 2.77021826e-01 
      1378 2.77021826e-01 
      1379 2.77021826e-01 
      1380 2.77021826e-01 
      1381 2.77021826e-01 
      1382 2.77021826e-01 
      1383 2.77021826e-01 
      1384 2.77021826e-01 
      1385 2.77021826e-01 
      1386 2.77021826e-01 
      1387 2.77021826e-01 
      1388 2.77021826e-01 
      1389 2.77021826e-01 
      1390 2.77021826e-01 
      1391 2.77021826e-01 
      1392 2.77021826e-01 
      1393 2.77021826e-01 
      1394 2.77021826e-01 
      1395 2.77021826e-01 
      1396 2.77021826e-01 
      1397 2.77021826e-01 
      1398 2.77021826e-01 
      1399 2.77021826e-01 
      1400 2.77021826e-01 
      1401 2.77021826e-01 
      1402 2.77021826e-01 
      1403 2.77021826e-01 
      1404 2.77021826e-01 
      1405 2.77021826e-01 
      1406 2.77021826e-01 
      1407 2.77021826e-01 
      1408 2.77021826e-01 
      1409 2.77021826e-01 
      1410 2.77021826e-01 
      1411 2.77021826e-01 
      1412 2.77021826e-01 
      1413 2.77021826e-01 
      1414 2.77021826e-01 
      1415 2.77021826e-01 
      1416 2.77021826e-01 
      1417 2.77021826e-01 
      1418 2.77021826e-01 
      1419 2.77021826e-01 
      1420 2.77021826e-01 
      1421 2.77021826e-01 
      1422 2.77021826e-01 
      1423 2.77021826e-01 
      1424 2.77021826e-01 
      1425 2.77021826e-01 
      1426 2.77021826e-01 
      1427 2.77021826e-01 
      1428 2.77021826e-01 
      1429 2.77021826e-01 
      1430 2.77021826e-01 
      1431 2.77021826e-01 
      1432 2.77021826e-01 
      1433 2.77021826e-01 
      1434 2.77021826e-01 
      1435 2.77021826e-01 
      1436 2.77021826e-01 
      1437 2.73611647e-01 
      1438 2.43283757e-01 
      1439 2.43283757e-01 
      1440 2.43283757e-01 
      1441 2.43283757e-01 
      1442 2.43283757e-01 
      1443 2.43283757e-01 
      1444 2.43283757e-01 
      1445 2.43283757e-01 
      1446 2.43283757e-01 
      1447 2.43283757e-01 
      1448 2.43283757e-01 
      1449 2.43283757e-01 
      1450 2.43283757e-01 
      1451 2.43283757e-01 
      1452 2.43283757e-01 
      1453 2.43283757e-01 
      1454 2.43283757e-01 
      1455 2.43283757e-01 
      1456 2.43283757e-01 
      1457 2.43283757e-01 
      1458 2.43283757e-01 
      1459 2.43283757e-01 
      1460 2.43283757e-01 
      1461 2.43283757e-01 
      1462 2.43283757e-01 
      1463 2.30502201e-01 
      1464 2.30502201e-01 
      1465 2.30502201e-01 
      1466 2.30502201e-01 
      1467 2.30502201e-01 
      1468 2.30502201e-01 
      1469 2.30502201e-01 
      1470 2.30502201e-01 
      1471 2.30502201e-01 
      1472 2.30502201e-01 
      1473 2.30502201e-01 
      1474 2.30502201e-01 
      1475 2.30502201e-01 
      1476 2.30502201e-01 
      1477 2.30502201e-01 
      1478 2.30502201e-01 
      1479 2.30502201e-01 
      1480 2.30502201e-01 
      1481 2.30502201e-01 
      1482 2.30502201e-01 
      1483 2.30502201e-01 
      1484 2.30502201e-01 
      1485 2.30502201e-01 
      1486 2.30502201e-01 
      1487 2.30502201e-01 
      1488 2.30502201e-01 
      1489 2.30502201e-01 
      1490 2.30502201e-01 
      1491 2.30502201e-01 
      1492 2.30502201e-01 
      1493 2.30502201e-01 
      1494 2.30502201e-01 
      1495 2.30502201e-01 
      1496 2.30502201e-01 
      1497 2.30502201e-01 
      1498 2.30502201e-01 
      1499 2.30502201e-01 
      1500 2.30502201e-01 
      1501 2.30502201e-01 
      1502 2.30502201e-01 
      1503 2.30502201e-01 
      1504 2.18048531e-01 
      1505 2.18048531e-01 
      1506 2.18048531e-01 
      1507 2.18048531e-01 
      1508 2.18048531e-01 
      1509 2.18048531e-01 
      1510 2.18048531e-01 
      1511 2.18048531e-01 
      1512 2.18048531e-01 
      1513 2.18048531e-01 
      1514 2.18048531e-01 
      1515 2.18048531e-01 
      1516 2.18048531e-01 
      1517 2.18048531e-01 
      1518 2.18048531e-01 
      1519 2.18048531e-01 
      1520 2.18048531e-01 
      1521 2.18048531e-01 
      1522 2.18048531e-01 
      1523 2.18048531e-01 
      1524 2.18048531e-01 
      1525 2.18048531e-01 
      1526 2.18048531e-01 
      1527 2.18048531e-01 
      1528 2.18048531e-01 
      1529 2.18048531e-01 
      1530 2.18048531e-01 
      1531 2.18048531e-01 
      1532 2.18048531e-01 
      1533 2.18048531e-01 
      1534 2.18048531e-01 
      1535 2.18048531e-01 
      1536 2.18048531e-01 
      1537 2.18048531e-01 
      1538 2.18048531e-01 
      1539 2.18048531e-01 
      1540 2.18048531e-01 
      1541 2.18048531e-01 
      1542 2.18048531e-01 
      1543 2.18048531e-01 
      1544 2.18048531e-01 
      1545 2.18048531e-01 
      1546 2.18048531e-01 
      1547 2.18048531e-01 
      1548 2.18048531e-01 
      1549 2.18048531e-01 
      1550 2.18048531e-01 
      1551 2.18048531e-01 
      1552 2.18048531e-01 
      1553 2.18048531e-01 
      1554 2.18048531e-01 
      1555 2.18048531e-01 
      1556 2.18048531e-01 
      1557 2.18048531e-01 
      1558 2.18048531e-01 
      1559 2.18048531e-01 
      1560 2.18048531e-01 
      1561 2.18048531e-01 
      1562 2.18048531e-01 
      1563 2.18048531e-01 
      1564 2.18048531e-01 
      1565 2.18048531e-01 
      1566 2.18048531e-01 
      1567 2.18048531e-01 
      1568 2.18048531e-01 
      1569 2.18048531e-01 
      1570 2.18048531e-01 
      1571 2.18048531e-01 
      1572 2.18048531e-01 
      1573 2.18048531e-01 
      1574 2.18048531e-01 
      1575 2.18048531e-01 
      1576 2.18048531e-01 
      1577 2.18048531e-01 
      1578 2.18048531e-01 
      1579 2.18048531e-01 
      1580 2.18048531e-01 
      1581 2.18048531e-01 
      1582 2.18048531e-01 
      1583 2.18048531e-01 
      1584 2.18048531e-01 
      1585 2.18048531e-01 
      1586 2.18048531e-01 
      1587 2.18048531e-01 
      1588 2.18048531e-01 
      1589 2.18048531e-01 
      1590 2.18048531e-01 
      1591 2.18048531e-01 
      1592 2.18048531e-01 
      1593 2.18048531e-01 
      1594 2.18048531e-01 
      1595 2.18048531e-01 
      1596 2.18048531e-01 
      1597 2.18048531e-01 
      1598 2.18048531e-01 
      1599 2.18048531e-01 
      1600 2.18048531e-01 
      1601 2.18048531e-01 
      1602 2.18048531e-01 
      1603 2.18048531e-01 
      1604 2.18048531e-01 
      1605 2.18048531e-01 
      1606 2.18048531e-01 
      1607 2.18048531e-01 
      1608 2.17062627e-01 
      1609 2.08244494e-01 
      1610 2.08244494e-01 
      1611 2.08244494e-01 
      1612 2.08244494e-01 
      1613 2.07986554e-01 
      1614 2.07986554e-01 
      1615 2.07986554e-01 
      1616 2.07986554e-01 
      1617 2.07986554e-01 
      1618 2.07986554e-01 
      1619 2.07986554e-01 
      1620 2.07986554e-01 
      1621 2.07986554e-01 
      1622 2.07986554e-01 
      1623 2.02390448e-01 
      1624 2.02390448e-01 
      1625 2.02390448e-01 
      1626 2.02390448e-01 
      1627 2.02390448e-01 
      1628 2.02390448e-01 
      1629 2.02390448e-01 
      1630 2.02390448e-01 
      1631 2.02390448e-01 
      1632 2.02390448e-01 
      1633 2.02390448e-01 
      1634 2.02390448e-01 
      1635 2.02390448e-01 
      1636 2.02390448e-01 
      1637 2.02390448e-01 
      1638 2.02390448e-01 
      1639 2.02390448e-01 
      1640 2.02390448e-01 
      1641 2.02390448e-01 
      1642 2.02390448e-01 
      1643 2.02390448e-01 
      1644 2.02390448e-01 
      1645 2.02390448e-01 
      1646 2.02390448e-01 
      1647 2.02390448e-01 
      1648 2.02390448e-01 
      1649 2.02390448e-01 
      1650 2.02390448e-01 
      1651 2.02390448e-01 
      1652 2.02390448e-01 
      1653 2.02390448e-01 
      1654 2.02390448e-01 
      1655 2.02390448e-01 
      1656 2.02390448e-01 
      1657 2.02390448e-01 
      1658 2.02390448e-01 
      1659 2.02390448e-01 
      1660 2.02390448e-01 
      1661 2.02390448e-01 
      1662 2.02390448e-01 
      1663 2.02390448e-01 
      1664 2.02390448e-01 
      1665 2.02390448e-01 
      1666 2.02390448e-01 
      1667 2.02390448e-01 
      1668 2.02390448e-01 
      1669 2.02390448e-01 
      1670 2.02390448e-01 
      1671 2.02390448e-01 
      1672 2.02390448e-01 
      1673 2.02390448e-01 
      1674 2.02390448e-01 
      1675 2.02390448e-01 
      1676 2.02390448e-01 
      1677 2.02390448e-01 
      1678 2.02390448e-01 
      1679 2.02390448e-01 
      1680 2.02390448e-01 
      1681 2.02390448e-01 
      1682 2.02390448e-01 
      1683 2.02390448e-01 
      1684 2.02390448e-01 
      1685 2.02390448e-01 
      1686 2.02390448e-01 
      1687 2.02390448e-01 
      1688 2.02390448e-01 
      1689 2.02390448e-01 
      1690 2.02390448e-01 
      1691 2.02390448e-01 
      1692 2.02390448e-01 
      1693 2.02390448e-01 
      1694 2.02390448e-01 
      1695 2.02390448e-01 
      1696 2.02390448e-01 
      1697 2.02390448e-01 
      1698 2.02390448e-01 
      1699 2.02390448e-01 
      1700 2.02390448e-01 
      1701 2.02390448e-01 
      1702 2.02390448e-01 
      1703 2.02390448e-01 
      1704 2.02390448e-01 
      1705 2.02390448e-01 
      1706 2.02390448e-01 
      1707 2.02390448e-01 
      1708 2.02390448e-01 
      1709 2.02390448e-01 
      1710 2.02390448e-01 
      1711 2.02390448e-01 
      1712 2.02390448e-01 
      1713 2.02390448e-01 
      1714 2.02390448e-01 
      1715 2.02390448e-01 
      1716 2.02390448e-01 
      1717 2.02390448e-01 
      1718 2.02390448e-01 
      1719 2.02390448e-01 
      1720 2.02390448e-01 
      1721 2.02390448e-01 
      1722 2.02390448e-01 
      1723 2.02390448e-01 
      1724 1.97471799e-01 
      1725 1.89787814e-01 
      1726 1.89787814e-01 
      1727 1.89787814e-01 
      1728 1.89787814e-01 
      1729 1.89787814e-01 
      1730 1.89787814e-01 
      1731 1.89787814e-01 
      1732 1.89787814e-01 
      1733 1.89787814e-01 
      1734 1.89787814e-01 
      1735 1.89787814e-01 
      1736 1.89787814e-01 
      1737 1.89787814e-01 
      1738 1.89787814e-01 
      1739 1.89787814e-01 
      1740 1.89629040e-01 
      1741 1.89629040e-01 
      1742 1.89629040e-01 
      1743 1.89629040e-01 
      1744 1.89629040e-01 
      1745 1.89629040e-01 
      1746 1.89629040e-01 
      1747 1.89629040e-01 
      1748 1.89629040e-01 
      1749 1.89629040e-01 
      1750 1.89629040e-01 
      1751 1.89629040e-01 
      1752 1.68592004e-01 
      1753 1.68592004e-01 
      1754 1.68592004e-01 
      1755 1.68592004e-01 
      1756 1.63875812e-01 
      1757 1.63875812e-01 
      1758 1.63875812e-01 
      1759 1.63875812e-01 
      1760 1.63875812e-01 
      1761 1.63875812e-01 
      1762 1.63875812e-01 
      1763 1.63875812e-01 
      1764 1.63875812e-01 
      1765 1.63875812e-01 
      1766 1.63875812e-01 
      1767 1.63875812e-01 
      1768 1.63875812e-01 
      1769 1.63875812e-01 
      1770 1.63875812e-01 
      1771 1.63875812e-01 
      1772 1.63875812e-01 
      1773 1.63875812e-01 
      1774 1.63875812e-01 
      1775 1.63875812e-01 
      1776 1.63875812e-01 
      1777 1.63875812e-01 
      1778 1.63875812e-01 
      1779 1.63875812e-01 
      1780 1.63875812e-01 
      1781 1.63875812e-01 
      1782 1.63875812e-01 
      1783 1.63875812e-01 
      1784 1.63875812e-01 
      1785 1.63875812e-01 
      1786 1.63875812e-01 
      1787 1.63875812e-01 
      1788 1.63875812e-01 
      1789 1.63875812e-01 
      1790 1.63875812e-01 
      1791 1.63875812e-01 
      1792 1.63875812e-01 
      1793 1.63875812e-01 
      1794 1.63875812e-01 
      1795 1.63875812e-01 
      1796 1.63875812e-01 
      1797 1.63875812e-01 
      1798 1.63875812e-01 
      1799 1.63875812e-01 
      1800 1.63875812e-01 
      1801 1.63875812e-01 
      1802 1.63875812e-01 
      1803 1.63875812e-01 
      1804 1.63875812e-01 
      1805 1.63875812e-01 
      1806 1.63875812e-01 
      1807 1.63875812e-01 
      1808 1.63875812e-01 
      1809 1.63875812e-01 
      1810 1.63875812e-01 
      1811 1.63875812e-01 
      1812 1.63875812e-01 
      1813 1.63875812e-01 
      1814 1.63875812e-01 
      1815 1.63875812e-01 
      1816 1.63875812e-01 
      1817 1.63875812e-01 
      1818 1.63875812e-01 
      1819 1.63875812e-01 
      1820 1.63875812e-01 
      1821 1.63875812e-01 
      1822 1.63875812e-01 
      1823 1.63875812e-01 
      1824 1.63875812e-01 
      1825 1.63875812e-01 
      1826 1.63875812e-01 
      1827 1.63875812e-01 
      1828 1.63875812e-01 
      1829 1.63875812e-01 
      1830 1.63875812e-01 
      1831 1.63875812e-01 
      1832 1.63875812e-01 
      1833 1.63875812e-01 
      1834 1.63875812e-01 
      1835 1.63875812e-01 
      1836 1.63875812e-01 
      1837 1.63875812e-01 
      1838 1.63875812e-01 
      1839 1.63875812e-01 
      1840 1.63875812e-01 
      1841 1.63875812e-01 
      1842 1.63875812e-01 
      1843 1.63875812e-01 
      1844 1.63875812e-01 
      1845 1.63875812e-01 
      1846 1.63875812e-01 
      1847 1.63875812e-01 
      1848 1.63875812e-01 
      1849 1.63875812e-01 
      1850 1.63875812e-01 
      1851 1.63875812e-01 
      1852 1.63875812e-01 
      1853 1.63875812e-01 
      1854 1.63875812e-01 
      1855 1.63875812e-01 
      1856 1.63875812e-01 
      1857 1.63875812e-01 
      1858 1.63875812e-01 
      1859 1.59913789e-01 
      1860 1.59913789e-01 
      1861 1.50508555e-01 
      1862 1.50508555e-01 
      1863 1.50508555e-01 
      1864 1.50508555e-01 
      1865 1.50508555e-01 
      1866 1.50508555e-01 
      1867 1.50508555e-01 
      1868 1.50508555e-01 
      1869 1.50508555e-01 
      1870 1.50508555e-01 
      1871 1.50508555e-01 
      1872 1.47731401e-01 
      1873 1.47731401e-01 
      1874 1.47731401e-01 
      1875 1.47731401e-01 
      1876 1.47731401e-01 
      1877 1.47731401e-01 
      1878 1.47731401e-01 
      1879 1.47731401e-01 
      1880 1.47731401e-01 
      1881 1.47731401e-01 
      1882 1.47731401e-01 
      1883 1.47731401e-01 
      1884 1.47731401e-01 
      1885 1.47731401e-01 
      1886 1.47731401e-01 
      1887 1.47731401e-01 
      1888 1.47731401e-01 
      1889 1.47731401e-01 
      1890 1.47731401e-01 
      1891 1.47731401e-01 
      1892 1.47731401e-01 
      1893 1.47731401e-01 
      1894 1.47731401e-01 
      1895 1.47731401e-01 
      1896 1.47731401e-01 
      1897 1.47731401e-01 
      1898 1.47731401e-01 
      1899 1.47731401e-01 
      1900 1.47731401e-01 
      1901 1.47731401e-01 
      1902 1.47731401e-01 
      1903 1.47731401e-01 
      1904 1.47731401e-01 
      1905 1.47731401e-01 
      1906 1.47731401e-01 
      1907 1.47731401e-01 
      1908 1.47731401e-01 
      1909 1.47731401e-01 
      1910 1.47731401e-01 
      1911 1.47731401e-01 
      1912 1.47731401e-01 
      1913 1.47731401e-01 
      1914 1.47731401e-01 
      1915 1.47731401e-01 
      1916 1.47731401e-01 
      1917 1.47731401e-01 
      1918 1.47731401e-01 
      1919 1.47731401e-01 
      1920 1.47731401e-01 
      1921 1.47731401e-01 
      1922 1.47731401e-01 
      1923 1.47731401e-01 
      1924 1.47731401e-01 
      1925 1.47731401e-01 
      1926 1.47731401e-01 
      1927 1.47731401e-01 
      1928 1.47731401e-01 
      1929 1.47731401e-01 
      1930 1.47731401e-01 
      1931 1.47731401e-01 
      1932 1.47731401e-01 
      1933 1.47731401e-01 
      1934 1.47731401e-01 
      1935 1.47731401e-01 
      1936 1.47731401e-01 
      1937 1.47731401e-01 
      1938 1.47731401e-01 
      1939 1.47731401e-01 
      1940 1.47731401e-01 
      1941 1.47731401e-01 
      1942 1.47731401e-01 
      1943 1.47731401e-01 
      1944 1.47731401e-01 
      1945 1.47731401e-01 
      1946 1.47731401e-01 
      1947 1.47731401e-01 
      1948 1.47731401e-01 
      1949 1.47731401e-01 
      1950 1.47731401e-01 
      1951 1.47731401e-01 
      1952 1.46827181e-01 
      1953 1.46827181e-01 
      1954 1.46827181e-01 
      1955 1.46827181e-01 
      1956 1.46827181e-01 
      1957 1.46827181e-01 
      1958 1.46827181e-01 
      1959 1.46827181e-01 
      1960 1.46827181e-01 
      1961 1.46827181e-01 
      1962 1.46827181e-01 
      1963 1.46827181e-01 
      1964 1.46827181e-01 
      1965 1.46827181e-01 
      1966 1.46827181e-01 
      1967 1.46827181e-01 
      1968 1.46827181e-01 
      1969 1.46827181e-01 
      1970 1.46827181e-01 
      1971 1.46827181e-01 
      1972 1.46827181e-01 
      1973 1.46827181e-01 
      1974 1.46827181e-01 
      1975 1.46827181e-01 
      1976 1.46827181e-01 
      1977 1.46827181e-01 
      1978 1.46827181e-01 
      1979 1.46827181e-01 
      1980 1.46827181e-01 
      1981 1.46827181e-01 
      1982 1.46827181e-01 
      1983 1.46827181e-01 
      1984 1.46827181e-01 
      1985 1.46827181e-01 
      1986 1.46827181e-01 
      1987 1.46827181e-01 
      1988 1.46827181e-01 
      1989 1.46827181e-01 
      1990 1.46827181e-01 
      1991 1.46827181e-01 
      1992 1.46827181e-01 
      1993 1.46827181e-01 
      1994 1.46827181e-01 
      1995 1.46827181e-01 
      1996 1.46827181e-01 
      1997 1.46827181e-01 
      1998 1.46827181e-01 
      1999 1.46827181e-01 
      2000 1.46827181e-01 
      2001 1.46827181e-01 
      2002 1.46827181e-01 
      2003 1.46827181e-01 
      2004 1.46827181e-01 
      2005 1.46827181e-01 
      2006 1.46827181e-01 
      2007 1.46827181e-01 
      2008 1.46827181e-01 
      2009 1.46827181e-01 
      2010 1.46827181e-01 
      2011 1.46827181e-01 
      2012 1.46827181e-01 
      2013 1.46827181e-01 
      2014 1.46827181e-01 
      2015 1.46827181e-01 
      2016 1.46827181e-01 
      2017 1.46827181e-01 
      2018 1.46827181e-01 
      2019 1.46827181e-01 
      2020 1.46827181e-01 
      2021 1.46827181e-01 
      2022 1.46827181e-01 
      2023 1.46827181e-01 
      2024 1.46827181e-01 
      2025 1.46827181e-01 
      2026 1.46827181e-01 
      2027 1.46827181e-01 
      2028 1.46827181e-01 
      2029 1.46827181e-01 
      2030 1.46827181e-01 
      2031 1.46827181e-01 
      2032 1.46827181e-01 
      2033 1.46827181e-01 
      2034 1.46827181e-01 
      2035 1.46827181e-01 
      2036 1.46827181e-01 
      2037 1.46827181e-01 
      2038 1.46827181e-01 
      2039 1.46827181e-01 
      2040 1.46827181e-01 
      2041 1.46827181e-01 
      2042 1.46827181e-01 
      2043 1.46827181e-01 
      2044 1.46827181e-01 
      2045 1.46827181e-01 
      2046 1.46827181e-01 
      2047 1.46827181e-01 
      2048 1.46827181e-01 
      2049 1.46827181e-01 
      2050 1.46827181e-01 
      2051 1.46827181e-01 
      2052 1.46827181e-01 
      2053 1.46827181e-01 
      2054 1.46827181e-01 
      2055 1.46827181e-01 
      2056 1.46827181e-01 
      2057 1.46827181e-01 
      2058 1.46827181e-01 
      2059 1.40518849e-01 
      2060 1.40518849e-01 
      2061 1.34695773e-01 
      2062 1.34695773e-01 
      2063 1.34695773e-01 
      2064 1.34695773e-01 
      2065 1.34695773e-01 
      2066 1.34695773e-01 
      2067 1.34695773e-01 
      2068 1.34695773e-01 
      2069 1.34695773e-01 
      2070 1.34695773e-01 
      2071 1.34695773e-01 
      2072 1.32783281e-01 
      2073 1.32783281e-01 
      2074 1.32783281e-01 
      2075 1.32783281e-01 
      2076 1.32783281e-01 
      2077 1.32783281e-01 
      2078 1.32783281e-01 
      2079 1.32783281e-01 
      2080 1.32783281e-01 
      2081 1.32783281e-01 
      2082 1.32783281e-01 
      2083 1.32783281e-01 
      2084 1.22922444e-01 
      2085 1.22922444e-01 
      2086 1.22922444e-01 
      2087 1.22922444e-01 
      2088 1.22922444e-01 
      2089 1.22922444e-01 
      2090 1.22922444e-01 
      2091 1.22922444e-01 
      2092 1.22922444e-01 
      2093 1.22922444e-01 
      2094 1.22922444e-01 
      2095 1.22922444e-01 
      2096 1.22922444e-01 
      2097 1.22922444e-01 
      2098 1.22922444e-01 
      2099 1.22922444e-01 
      2100 1.22922444e-01 
      2101 1.22922444e-01 
      2102 1.22922444e-01 
      2103 1.22922444e-01 
      2104 1.22922444e-01 
      2105 1.22922444e-01 
      2106 1.22922444e-01 
      2107 1.22922444e-01 
      2108 1.22922444e-01 
      2109 1.22922444e-01 
      2110 1.22922444e-01 
      2111 1.22922444e-01 
      2112 1.22922444e-01 
      2113 1.22922444e-01 
      2114 1.22922444e-01 
      2115 1.22922444e-01 
      2116 1.22922444e-01 
      2117 1.22922444e-01 
      2118 1.22922444e-01 
      2119 1.22922444e-01 
      2120 1.22922444e-01 
      2121 1.22922444e-01 
      2122 1.22922444e-01 
      2123 1.22922444e-01 
      2124 1.22922444e-01 
      2125 1.22922444e-01 
      2126 1.22922444e-01 
      2127 1.22922444e-01 
      2128 1.22922444e-01 
      2129 1.22922444e-01 
      2130 1.22922444e-01 
      2131 1.22922444e-01 
      2132 1.22922444e-01 
      2133 1.22922444e-01 
      2134 1.22922444e-01 
      2135 1.22922444e-01 
      2136 1.22922444e-01 
      2137 1.22922444e-01 
      2138 1.22922444e-01 
      2139 1.22922444e-01 
      2140 1.22922444e-01 
      2141 1.22922444e-01 
      2142 1.22922444e-01 
      2143 1.22922444e-01 
      2144 1.22922444e-01 
      2145 1.22922444e-01 
      2146 1.22922444e-01 
      2147 1.22922444e-01 
      2148 1.22922444e-01 
      2149 1.22922444e-01 
      2150 1.22922444e-01 
      2151 1.22922444e-01 
      2152 1.22922444e-01 
      2153 1.22922444e-01 
      2154 1.22922444e-01 
      2155 1.22922444e-01 
      2156 1.22922444e-01 
      2157 1.22922444e-01 
      2158 1.22922444e-01 
      2159 1.22922444e-01 
      2160 1.22922444e-01 
      2161 1.22922444e-01 
      2162 1.22922444e-01 
      2163 1.22922444e-01 
      2164 1.22922444e-01 
      2165 1.22922444e-01 
      2166 1.22922444e-01 
      2167 1.22922444e-01 
      2168 1.22922444e-01 
      2169 1.22922444e-01 
      2170 1.22922444e-01 
      2171 1.22922444e-01 
      2172 1.22922444e-01 
      2173 1.22922444e-01 
      2174 1.22922444e-01 
      2175 1.22922444e-01 
      2176 1.22922444e-01 
      2177 1.22922444e-01 
      2178 1.22922444e-01 
      2179 1.22922444e-01 
      2180 1.22922444e-01 
      2181 1.22922444e-01 
      2182 1.22922444e-01 
      2183 1.22922444e-01 
      2184 1.22922444e-01 
      2185 1.22922444e-01 
      2186 1.22922444e-01 
      2187 1.20357053e-01 
      2188 1.20357053e-01 
      2189 1.16577161e-01 
      2190 1.16577161e-01 
      2191 1.16577161e-01 
      2192 1.16577161e-01 
      2193 1.16577161e-01 
      2194 1.16577161e-01 
      2195 1.16577161e-01 
      2196 1.16577161e-01 
      2197 1.16577161e-01 
      2198 1.16577161e-01 
      2199 1.16577161e-01 
      2200 1.16577161e-01 
      2201 1.16577161e-01 
      2202 1.16577161e-01 
      2203 1.16577161e-01 
      2204 1.16577161e-01 
      2205 1.16577161e-01 
      2206 1.08124883e-01 
      2207 1.08124883e-01 
      2208 1.08124883e-01 
      2209 1.08124883e-01 
      2210 1.08124883e-01 
      2211 1.08124883e-01 
      2212 1.08124883e-01 
      2213 1.08124883e-01 
      2214 1.08124883e-01 
      2215 1.08124883e-01 
      2216 1.08124883e-01 
      2217 1.08124883e-01 
      2218 1.08124883e-01 
      2219 1.08124883e-01 
      2220 1.08124883e-01 
      2221 1.08124883e-01 
      2222 1.08124883e-01 
      2223 1.08124883e-01 
      2224 1.08124883e-01 
      2225 1.08124883e-01 
      2226 1.08124883e-01 
      2227 1.08124883e-01 
      2228 1.08124883e-01 
      2229 1.08124883e-01 
      2230 1.08124883e-01 
      2231 1.08124883e-01 
      2232 1.08124883e-01 
      2233 1.08124883e-01 
      2234 1.08124883e-01 
      2235 1.08124883e-01 
      2236 1.08124883e-01 
      2237 1.08124883e-01 
      2238 1.08124883e-01 
      2239 1.08124883e-01 
      2240 1.08124883e-01 
      2241 1.08124883e-01 
      2242 1.08124883e-01 
      2243 1.08124883e-01 
      2244 1.08124883e-01 
      2245 1.08124883e-01 
      2246 1.08124883e-01 
      2247 1.08124883e-01 
      2248 1.08124883e-01 
      2249 1.08124883e-01 
      2250 1.08124883e-01 
      2251 1.08124883e-01 
      2252 1.08124883e-01 
      2253 1.08124883e-01 
      2254 1.08124883e-01 
      2255 1.08124883e-01 
      2256 1.08124883e-01 
      2257 1.08124883e-01 
      2258 1.08124883e-01 
      2259 1.08124883e-01 
      2260 1.08124883e-01 
      2261 1.08124883e-01 
      2262 1.08124883e-01 
      2263 1.08124883e-01 
      2264 9.71131054e-02 
      2265 9.71131054e-02 
      2266 9.71131054e-02 
      2267 9.71131054e-02 
      2268 9.71131054e-02 
      2269 9.71131054e-02 
      2270 9.71131054e-02 
      2271 9.71131054e-02 
      2272 9.71131054e-02 
      2273 9.71131054e-02 
      2274 9.71131054e-02 
      2275 9.71131054e-02 
      2276 9.71131054e-02 
      2277 9.71131054e-02 
      2278 9.71131054e-02 
      2279 9.71131054e-02 
      2280 9.71131054e-02 
      2281 9.71131054e-02 
      2282 9.71131054e-02 
      2283 9.71131054e-02 
      2284 9.71131054e-02 
      2285 9.71131054e-02 
      2286 9.71131054e-02 
      2287 9.71131054e-02 
      2288 9.71131054e-02 
      2289 9.71131054e-02 
      2290 9.71131054e-02 
      2291 9.71131054e-02 
      2292 9.71131054e-02 
      2293 9.71131054e-02 
      2294 9.71131054e-02 
      2295 9.71131054e-02 
      2296 9.71131054e-02 
      2297 9.71131054e-02 
      2298 9.71131054e-02 
      2299 9.71131054e-02 
      2300 9.71131054e-02 
      2301 9.71131054e-02 
      2302 9.71131054e-02 
      2303 9.71131054e-02 
      2304 9.71131054e-02 
      2305 9.71131054e-02 
      2306 9.71131054e-02 
      2307 9.71131054e-02 
      2308 9.71131054e-02 
      2309 9.71131054e-02 
      2310 9.71131054e-02 
      2311 9.58377272e-02 
      2312 9.58377272e-02 
      2313 9.58377272e-02 
      2314 9.58377272e-02 
      2315 9.58377272e-02 
      2316 9.58377272e-02 
      2317 9.58377272e-02 
      2318 9.58377272e-02 
      2319 9.58377272e-02 
      2320 9.58377272e-02 
      2321 9.58377272e-02 
      2322 9.58377272e-02 
      2323 9.58377272e-02 
      2324 9.58377272e-02 
      2325 9.58377272e-02 
      2326 9.58377272e-02 
      2327 9.58377272e-02 
      2328 9.58377272e-02 
      2329 9.58377272e-02 
      2330 9.58377272e-02 
      2331 9.58377272e-02 
      2332 9.58377272e-02 
      2333 9.58377272e-02 
      2334 9.58377272e-02 
      2335 9.58377272e-02 
      2336 9.58377272e-02 
      2337 9.58377272e-02 
      2338 9.58377272e-02 
      2339 9.58377272e-02 
      2340 9.58377272e-02 
      2341 9.58377272e-02 
      2342 9.58377272e-02 
      2343 9.58377272e-02 
      2344 9.58377272e-02 
      2345 9.58377272e-02 
      2346 9.58377272e-02 
      2347 9.58377272e-02 
      2348 9.58377272e-02 
      2349 9.58377272e-02 
      2350 9.58377272e-02 
      2351 9.58377272e-02 
      2352 9.58377272e-02 
      2353 9.58377272e-02 
      2354 9.58377272e-02 
      2355 9.58377272e-02 
      2356 9.58377272e-02 
      2357 9.58377272e-02 
      2358 9.58377272e-02 
      2359 9.58377272e-02 
      2360 9.58377272e-02 
      2361 9.58377272e-02 
      2362 9.58377272e-02 
      2363 9.58377272e-02 
      2364 9.58377272e-02 
      2365 9.58377272e-02 
      2366 9.58377272e-02 
      2367 9.58377272e-02 
      2368 9.58377272e-02 
      2369 9.58377272e-02 
      2370 9.58377272e-02 
      2371 9.58377272e-02 
      2372 9.58377272e-02 
      2373 9.58377272e-02 
      2374 9.58377272e-02 
      2375 9.58377272e-02 
      2376 9.58377272e-02 
      2377 9.58377272e-02 
      2378 9.58377272e-02 
      2379 9.58377272e-02 
      2380 9.58377272e-02 
      2381 9.58377272e-02 
      2382 9.58377272e-02 
      2383 9.58377272e-02 
      2384 9.58377272e-02 
      2385 9.58377272e-02 
      2386 9.58377272e-02 
      2387 9.58377272e-02 
      2388 9.58377272e-02 
      2389 9.58377272e-02 
      2390 9.58377272e-02 
      2391 9.58377272e-02 
      2392 9.58377272e-02 
      2393 9.58377272e-02 
      2394 9.58377272e-02 
      2395 9.58377272e-02 
      2396 9.58377272e-02 
      2397 9.58377272e-02 
      2398 9.58377272e-02 
      2399 9.58377272e-02 
      2400 9.58377272e-02 
      2401 9.58377272e-02 
      2402 9.58377272e-02 
      2403 9.58377272e-02 
      2404 9.58377272e-02 
      2405 9.58377272e-02 
      2406 9.58377272e-02 
      2407 9.58377272e-02 
      2408 9.58377272e-02 
      2409 9.58377272e-02 
      2410 9.58377272e-02 
      2411 9.58377272e-02 
      2412 9.58377272e-02 
      2413 9.58377272e-02 
      2414 9.58377272e-02 
      2415 9.58377272e-02 
      2416 9.49852726e-02 
      2417 8.85021187e-02 
      2418 8.85021187e-02 
      2419 8.85021187e-02 
      2420 8.85021187e-02 
      2421 8.55386473e-02 
      2422 8.55386473e-02 
      2423 8.55386473e-02 
      2424 8.55386473e-02 
      2425 8.55386473e-02 
      2426 8.55386473e-02 
      2427 8.55386473e-02 
      2428 8.55386473e-02 
      2429 8.55386473e-02 
      2430 8.55386473e-02 
      2431 8.55386473e-02 
      2432 8.55386473e-02 
      2433 8.55386473e-02 
      2434 8.55386473e-02 
      2435 8.55386473e-02 
      2436 8.55386473e-02 
      2437 8.55386473e-02 
      2438 8.55386473e-02 
      2439 8.55386473e-02 
      2440 8.55386473e-02 
      2441 8.55386473e-02 
      2442 8.55386473e-02 
      2443 8.55386473e-02 
      2444 8.55386473e-02 
      2445 8.55386473e-02 
      2446 8.55386473e-02 
      2447 8.55386473e-02 
      2448 8.55386473e-02 
      2449 8.55386473e-02 
      2450 8.55386473e-02 
      2451 8.55386473e-02 
      2452 8.55386473e-02 
      2453 8.55386473e-02 
      2454 8.55386473e-02 
      2455 8.55386473e-02 
      2456 8.55386473e-02 
      2457 8.55386473e-02 
      2458 8.55386473e-02 
      2459 8.55386473e-02 
      2460 8.55386473e-02 
      2461 8.55386473e-02 
      2462 8.55386473e-02 
      2463 8.55386473e-02 
      2464 8.55386473e-02 
      2465 8.55386473e-02 
      2466 8.55386473e-02 
      2467 8.55386473e-02 
      2468 8.55386473e-02 
      2469 8.55386473e-02 
      2470 8.55386473e-02 
      2471 8.55386473e-02 
      2472 8.55386473e-02 
      2473 8.55386473e-02 
      2474 8.55386473e-02 
      2475 8.55386473e-02 
      2476 8.55386473e-02 
      2477 8.55386473e-02 
      2478 8.55386473e-02 
      2479 8.55386473e-02 
      2480 8.55386473e-02 
      2481 8.55386473e-02 
      2482 7.13885998e-02 
      2483 7.13885998e-02 
      2484 7.13885998e-02 
      2485 7.13885998e-02 
      2486 7.13885998e-02 
      2487 7.13885998e-02 
      2488 7.13885998e-02 
      2489 7.13885998e-02 
      2490 7.13885998e-02 
      2491 7.13885998e-02 
      2492 7.13885998e-02 
      2493 7.13885998e-02 
      2494 7.13885998e-02 
      2495 7.13885998e-02 
      2496 7.13885998e-02 
      2497 7.13885998e-02 
      2498 7.13885998e-02 
      2499 7.13885998e-02 
      2500 7.13885998e-02 
      2501 7.13885998e-02 
      2502 7.13885998e-02 
      2503 7.13885998e-02 
      2504 7.13885998e-02 
      2505 7.13885998e-02 
      2506 7.13885998e-02 
      2507 7.13885998e-02 
      2508 7.13885998e-02 
      2509 7.13885998e-02 
      2510 7.13885998e-02 
      2511 7.13885998e-02 
      2512 7.13885998e-02 
      2513 7.13885998e-02 
      2514 7.13885998e-02 
      2515 7.13885998e-02 
      2516 7.13885998e-02 
      2517 7.13885998e-02 
      2518 7.13885998e-02 
      2519 7.13885998e-02 
      2520 7.13885998e-02 
      2521 7.13885998e-02 
      2522 7.13885998e-02 
      2523 7.13885998e-02 
      2524 7.13885998e-02 
      2525 7.13885998e-02 
      2526 7.13885998e-02 
      2527 7.13885998e-02 
      2528 7.13885998e-02 
      2529 7.13885998e-02 
      2530 7.13885998e-02 
      2531 7.13885998e-02 
      2532 7.13885998e-02 
      2533 7.13885998e-02 
      2534 7.13885998e-02 
      2535 7.13885998e-02 
      2536 7.13885998e-02 
      2537 7.13885998e-02 
      2538 7.13885998e-02 
      2539 7.13885998e-02 
      2540 7.13885998e-02 
      2541 7.13885998e-02 
      2542 7.13885998e-02 
      2543 7.13885998e-02 
      2544 7.13885998e-02 
      2545 7.13885998e-02 
      2546 7.13885998e-02 
      2547 7.13885998e-02 
      2548 7.13885998e-02 
      2549 7.13885998e-02 
      2550 7.13885998e-02 
      2551 7.13885998e-02 
      2552 7.13885998e-02 
      2553 7.13885998e-02 
      2554 7.13885998e-02 
      2555 7.13885998e-02 
      2556 7.13885998e-02 
      2557 7.13885998e-02 
      2558 7.13885998e-02 
      2559 7.13885998e-02 
      2560 7.13885998e-02 
      2561 7.13885998e-02 
      2562 7.13885998e-02 
      2563 7.13885998e-02 
      2564 7.13885998e-02 
      2565 7.13885998e-02 
      2566 7.13885998e-02 
      2567 7.13885998e-02 
      2568 7.13885998e-02 
      2569 7.13885998e-02 
      2570 7.13885998e-02 
      2571 7.13885998e-02 
      2572 7.13885998e-02 
      2573 7.13885998e-02 
      2574 7.13885998e-02 
      2575 7.13885998e-02 
      2576 7.13885998e-02 
      2577 7.13885998e-02 
      2578 7.13885998e-02 
      2579 7.13885998e-02 
      2580 7.13885998e-02 
      2581 7.13885998e-02 
      2582 7.13885998e-02 
      2583 7.13885998e-02 
      2584 7.13885998e-02 
      2585 7.13885998e-02 
      2586 7.13885998e-02 
      2587 7.13885998e-02 
      2588 7.13885998e-02 
      2589 7.13885998e-02 
      2590 7.13885998e-02 
      2591 7.13885998e-02 
      2592 6.93991752e-02 
      2593 6.89394444e-02 
      2594 6.89394444e-02 
      2595 6.89394444e-02 
      2596 6.89394444e-02 
      2597 6.89394444e-02 
      2598 6.89394444e-02 
      2599 6.89394444e-02 
      2600 6.89394444e-02 
      2601 6.89394444e-02 
      2602 6.89394444e-02 
      2603 6.89394444e-02 
      2604 6.80957211e-02 
      2605 6.80957211e-02 
      2606 6.80957211e-02 
      2607 6.80957211e-02 
      2608 6.80957211e-02 
      2609 6.80957211e-02 
      2610 6.80957211e-02 
      2611 6.80957211e-02 
      2612 6.80957211e-02 
      2613 6.80957211e-02 
      2614 6.80957211e-02 
      2615 6.80957211e-02 
      2616 6.80957211e-02 
      2617 6.80957211e-02 
      2618 6.80957211e-02 
      2619 6.80957211e-02 
      2620 6.80957211e-02 
      2621 6.80957211e-02 
      2622 6.80957211e-02 
      2623 6.80957211e-02 
      2624 6.80957211e-02 
      2625 6.80957211e-02 
      2626 6.80957211e-02 
      2627 6.80957211e-02 
      2628 6.80957211e-02 
      2629 6.80957211e-02 
      2630 6.80957211e-02 
      2631 6.80957211e-02 
      2632 6.80957211e-02 
      2633 6.80957211e-02 
      2634 6.80957211e-02 
      2635 6.80957211e-02 
      2636 6.80957211e-02 
      2637 6.80957211e-02 
      2638 6.80957211e-02 
      2639 6.80957211e-02 
      2640 6.80957211e-02 
      2641 6.80957211e-02 
      2642 6.80957211e-02 
      2643 6.80957211e-02 
      2644 6.80957211e-02 
      2645 6.80957211e-02 
      2646 6.80957211e-02 
      2647 6.80957211e-02 
      2648 6.80957211e-02 
      2649 6.80957211e-02 
      2650 6.80957211e-02 
      2651 6.80957211e-02 
      2652 6.80957211e-02 
      2653 6.80957211e-02 
      2654 6.80957211e-02 
      2655 6.80957211e-02 
      2656 6.80957211e-02 
      2657 6.80957211e-02 
      2658 6.80957211e-02 
      2659 6.80957211e-02 
      2660 6.80957211e-02 
      2661 6.80957211e-02 
      2662 6.80957211e-02 
      2663 6.80957211e-02 
      2664 6.80957211e-02 
      2665 6.80957211e-02 
      2666 6.80957211e-02 
      2667 6.80957211e-02 
      2668 6.80957211e-02 
      2669 6.80957211e-02 
      2670 6.80957211e-02 
      2671 6.80957211e-02 
      2672 6.80957211e-02 
      2673 6.80957211e-02 
      2674 6.80957211e-02 
      2675 6.80957211e-02 
      2676 6.80957211e-02 
      2677 6.80957211e-02 
      2678 6.80957211e-02 
      2679 6.80957211e-02 
      2680 6.80957211e-02 
      2681 6.80957211e-02 
      2682 6.80957211e-02 
      2683 6.80957211e-02 
      2684 6.80957211e-02 
      2685 6.80957211e-02 
      2686 6.80957211e-02 
      2687 6.80957211e-02 
      2688 6.80957211e-02 
      2689 6.80957211e-02 
      2690 6.80957211e-02 
      2691 6.80957211e-02 
      2692 6.80957211e-02 
      2693 6.80957211e-02 
      2694 6.80957211e-02 
      2695 6.80957211e-02 
      2696 6.80957211e-02 
      2697 6.80957211e-02 
      2698 6.80957211e-02 
      2699 6.80957211e-02 
      2700 6.80957211e-02 
      2701 6.80957211e-02 
      2702 6.80957211e-02 
      2703 6.80957211e-02 
      2704 6.80957211e-02 
      2705 6.66095830e-02 
      2706 6.66095830e-02 
      2707 6.66095830e-02 
      2708 6.66095830e-02 
      2709 6.66095830e-02 
      2710 6.66095830e-02 
      2711 6.50766069e-02 
      2712 6.50766069e-02 
      2713 6.50766069e-02 
      2714 6.50766069e-02 
      2715 6.50766069e-02 
      2716 6.50766069e-02 
      2717 6.50766069e-02 
      2718 6.34390008e-02 
      2719 6.34390008e-02 
      2720 6.25924553e-02 
      2721 6.25924553e-02 
      2722 6.25924553e-02 
      2723 6.25924553e-02 
      2724 6.25924553e-02 
      2725 6.25924553e-02 
      2726 6.25924553e-02 
      2727 6.25924553e-02 
      2728 6.10972156e-02 
      2729 6.10972156e-02 
      2730 6.10972156e-02 
      2731 6.10972156e-02 
      2732 6.10972156e-02 
      2733 6.10972156e-02 
      2734 6.10972156e-02 
      2735 6.10972156e-02 
      2736 6.10972156e-02 
      2737 6.10972156e-02 
      2738 6.10972156e-02 
      2739 6.10972156e-02 
      2740 6.10972156e-02 
      2741 6.10972156e-02 
      2742 6.10972156e-02 
      2743 6.10972156e-02 
      2744 6.10972156e-02 
      2745 6.10972156e-02 
      2746 6.10972156e-02 
      2747 6.10972156e-02 
      2748 6.10972156e-02 
      2749 6.10972156e-02 
      2750 6.10972156e-02 
      2751 6.10972156e-02 
      2752 6.10972156e-02 
      2753 6.10972156e-02 
      2754 6.10972156e-02 
      2755 6.10972156e-02 
      2756 6.10972156e-02 
      2757 6.10972156e-02 
      2758 6.10972156e-02 
      2759 6.10972156e-02 
      2760 6.10972156e-02 
      2761 6.10972156e-02 
      2762 6.10972156e-02 
      2763 6.10972156e-02 
      2764 6.10972156e-02 
      2765 6.10972156e-02 
      2766 6.10972156e-02 
      2767 6.10972156e-02 
      2768 6.10972156e-02 
      2769 6.10972156e-02 
      2770 6.10972156e-02 
      2771 6.10972156e-02 
      2772 6.10972156e-02 
      2773 6.10972156e-02 
      2774 6.10972156e-02 
      2775 6.10972156e-02 
      2776 6.10972156e-02 
      2777 6.10972156e-02 
      2778 6.10972156e-02 
      2779 6.10972156e-02 
      2780 6.10972156e-02 
      2781 6.10972156e-02 
      2782 6.10972156e-02 
      2783 6.10972156e-02 
      2784 6.10972156e-02 
      2785 6.10972156e-02 
      2786 6.10972156e-02 
      2787 6.10972156e-02 
      2788 6.10972156e-02 
      2789 6.10972156e-02 
      2790 6.10972156e-02 
      2791 6.10972156e-02 
      2792 6.10972156e-02 
      2793 6.10972156e-02 
      2794 6.10972156e-02 
      2795 6.10972156e-02 
      2796 6.10972156e-02 
      2797 6.10972156e-02 
      2798 6.10972156e-02 
      2799 6.10972156e-02 
      2800 6.10972156e-02 
      2801 6.10972156e-02 
      2802 6.10972156e-02 
      2803 6.10972156e-02 
      2804 6.10972156e-02 
      2805 6.10972156e-02 
      2806 6.10972156e-02 
      2807 6.10972156e-02 
      2808 6.10972156e-02 
      2809 6.10972156e-02 
      2810 6.10972156e-02 
      2811 6.10972156e-02 
      2812 6.10972156e-02 
      2813 6.10972156e-02 
      2814 6.10972156e-02 
      2815 6.10972156e-02 
      2816 6.10972156e-02 
      2817 6.10972156e-02 
      2818 6.10972156e-02 
      2819 6.10972156e-02 
      2820 6.10972156e-02 
      2821 6.10972156e-02 
      2822 6.10972156e-02 
      2823 6.10972156e-02 
      2824 6.10972156e-02 
      2825 6.10972156e-02 
      2826 6.10972156e-02 
      2827 6.10972156e-02 
      2828 6.10972156e-02 
      2829 6.10972156e-02 
      2830 6.10972156e-02 
      2831 6.10972156e-02 
      2832 5.99807172e-02 
      2833 5.99807172e-02 
      2834 5.99807172e-02 
      2835 5.99807172e-02 
      2836 5.99807172e-02 
      2837 5.99807172e-02 
      2838 5.99807172e-02 
      2839 5.99807172e-02 
      2840 5.99807172e-02 
      2841 5.99807172e-02 
      2842 5.99807172e-02 
      2843 5.77896348e-02 
      2844 5.77896348e-02 
      2845 5.77896348e-02 
      2846 5.77896348e-02 
      2847 5.77896348e-02 
      2848 5.74948346e-02 
      2849 5.49913174e-02 
      2850 5.49913174e-02 
      2851 5.49913174e-02 
      2852 5.49913174e-02 
      2853 5.49913174e-02 
      2854 5.49913174e-02 
      2855 5.49913174e-02 
      2856 5.49913174e-02 
      2857 5.49913174e-02 
      2858 5.49913174e-02 
      2859 5.49913174e-02 
      2860 5.49913174e-02 
      2861 5.49913174e-02 
      2862 5.49913174e-02 
      2863 5.49913174e-02 
      2864 5.49913174e-02 
      2865 5.49913174e-02 
      2866 5.49913174e-02 
      2867 5.49913174e-02 
      2868 5.49913174e-02 
      2869 5.49913174e-02 
      2870 5.49913174e-02 
      2871 5.49913174e-02 
      2872 5.49913174e-02 
      2873 5.49913174e-02 
      2874 5.49913174e-02 
      2875 5.49913174e-02 
      2876 5.49913174e-02 
      2877 5.49913174e-02 
      2878 5.49913174e-02 
      2879 5.49913174e-02 
      2880 5.49913174e-02 
      2881 5.49913174e-02 
      2882 5.49913174e-02 
      2883 5.49913174e-02 
      2884 5.49913174e-02 
      2885 5.49913174e-02 
      2886 5.49913174e-02 
      2887 5.49913174e-02 
      2888 5.49913174e-02 
      2889 5.49913174e-02 
      2890 5.49913174e-02 
      2891 5.49913174e-02 
      2892 5.49913174e-02 
      2893 5.49913174e-02 
      2894 5.49913174e-02 
      2895 5.49913174e-02 
      2896 5.49913174e-02 
      2897 5.49913174e-02 
      2898 5.49913174e-02 
      2899 5.49913174e-02 
      2900 5.49913174e-02 
      2901 5.49913174e-02 
      2902 5.49913174e-02 
      2903 5.49913174e-02 
      2904 5.49913174e-02 
      2905 5.49913174e-02 
      2906 5.49913174e-02 
      2907 5.49913174e-02 
      2908 5.49913174e-02 
      2909 5.49913174e-02 
      2910 5.49913174e-02 
      2911 5.49913174e-02 
      2912 5.49913174e-02 
      2913 5.49913174e-02 
      2914 5.49913174e-02 
      2915 5.49913174e-02 
      2916 5.49913174e-02 
      2917 5.49913174e-02 
      2918 5.49913174e-02 
      2919 5.48804789e-02 
      2920 5.48804789e-02 
      2921 5.48804789e-02 
      2922 5.48804789e-02 
      2923 5.48804789e-02 
      2924 5.48804789e-02 
      2925 5.48804789e-02 
      2926 5.48804789e-02 
      2927 5.48804789e-02 
      2928 5.48804789e-02 
      2929 5.48804789e-02 
      2930 5.48804789e-02 
      2931 5.48804789e-02 
      2932 5.48804789e-02 
      2933 5.48804789e-02 
      2934 5.48804789e-02 
      2935 5.48804789e-02 
      2936 5.48804789e-02 
      2937 5.48804789e-02 
      2938 5.48804789e-02 
      2939 5.48804789e-02 
      2940 5.48804789e-02 
      2941 5.48804789e-02 
      2942 5.48804789e-02 
      2943 5.48804789e-02 
      2944 5.48804789e-02 
      2945 5.48804789e-02 
      2946 5.48804789e-02 
      2947 5.48804789e-02 
      2948 5.48804789e-02 
      2949 5.48804789e-02 
      2950 5.48804789e-02 
      2951 5.48804789e-02 
      2952 5.48804789e-02 
      2953 5.48804789e-02 
      2954 5.48804789e-02 
      2955 5.48804789e-02 
      2956 5.48804789e-02 
      2957 5.48804789e-02 
      2958 5.48804789e-02 
      2959 5.48804789e-02 
      2960 5.48804789e-02 
      2961 5.48804789e-02 
      2962 5.48804789e-02 
      2963 5.48804789e-02 
      2964 5.48804789e-02 
      2965 5.48804789e-02 
      2966 5.48804789e-02 
      2967 5.48804789e-02 
      2968 5.48804789e-02 
      2969 5.48804789e-02 
      2970 5.48804789e-02 
      2971 5.48804789e-02 
      2972 5.48804789e-02 
      2973 5.48804789e-02 
      2974 5.48804789e-02 
      2975 5.48804789e-02 
      2976 5.48804789e-02 
      2977 5.48804789e-02 
      2978 5.48804789e-02 
      2979 5.48804789e-02 
      2980 5.48804789e-02 
      2981 5.48804789e-02 
      2982 5.48804789e-02 
      2983 5.48804789e-02 
      2984 5.48804789e-02 
      2985 5.48804789e-02 
      2986 5.48804789e-02 
      2987 5.48804789e-02 
      2988 5.48804789e-02 
      2989 5.48804789e-02 
      2990 5.48804789e-02 
      2991 5.48804789e-02 
      2992 5.48804789e-02 
      2993 5.48804789e-02 
      2994 5.48804789e-02 
      2995 5.48804789e-02 
      2996 5.48804789e-02 
      2997 5.48804789e-02 
      2998 5.48804789e-02 
      2999 5.48804789e-02 
      3000 5.48804789e-02 
      3001 5.48804789e-02 
      3002 5.48804789e-02 
      3003 5.48804789e-02 
      3004 5.48804789e-02 
      3005 5.48804789e-02 
      3006 5.48804789e-02 
      3007 5.48804789e-02 
      3008 5.48804789e-02 
      3009 5.48804789e-02 
      3010 5.48804789e-02 
      3011 5.48804789e-02 
      3012 5.48804789e-02 
      3013 5.48804789e-02 
      3014 5.48804789e-02 
      3015 5.48804789e-02 
      3016 5.48804789e-02 
      3017 5.48804789e-02 
      3018 5.48804789e-02 
      3019 5.48804789e-02 
      3020 5.48804789e-02 
      3021 5.48804789e-02 
      3022 5.48804789e-02 



==> broy3d_n50_ps.dat <==
         1 6.10000000e+01 
1.168853e+00 6.10000000e+01 
1.337705e+00 6.10000000e+01 
1.506558e+00 6.10000000e+01 
1.675411e+00 6.10000000e+01 
1.844263e+00 6.10000000e+01 
2.013116e+00 6.10000000e+01 
2.181969e+00 6.10000000e+01 
2.350821e+00 6.10000000e+01 
2.519674e+00 6.10000000e+01 
2.688527e+00 6.10000000e+01 
2.857379e+00 6.10000000e+01 
3.026232e+00 6.10000000e+01 
3.195085e+00 6.10000000e+01 
3.363937e+00 6.10000000e+01 
3.532790e+00 6.10000000e+01 
3.701643e+00 6.10000000e+01 
3.870495e+00 6.10000000e+01 
4.039348e+00 6.10000000e+01 
4.208201e+00 6.10000000e+01 
4.377053e+00 6.10000000e+01 
4.545906e+00 6.10000000e+01 
4.714759e+00 6.10000000e+01 
4.883611e+00 6.10000000e+01 
5.052464e+00 6.10000000e+01 
5.221317e+00 6.10000000e+01 
5.390169e+00 6.10000000e+01 
5.559022e+00 6.10000000e+01 
5.727875e+00 6.10000000e+01 
5.896727e+00 6.10000000e+01 
6.065580e+00 6.10000000e+01 
6.234433e+00 6.10000000e+01 
6.403285e+00 6.10000000e+01 
6.572138e+00 6.10000000e+01 
6.740991e+00 6.10000000e+01 
6.909843e+00 6.10000000e+01 
7.078696e+00 6.10000000e+01 
7.247549e+00 6.10000000e+01 
7.416401e+00 6.10000000e+01 
7.585254e+00 6.10000000e+01 
7.754107e+00 6.10000000e+01 
7.922959e+00 6.10000000e+01 
8.091812e+00 6.10000000e+01 
8.260665e+00 6.10000000e+01 
8.429517e+00 6.10000000e+01 
8.598370e+00 6.10000000e+01 
8.767223e+00 6.10000000e+01 
8.936075e+00 6.10000000e+01 
9.104928e+00 6.10000000e+01 
9.273781e+00 6.10000000e+01 
9.442633e+00 6.10000000e+01 
9.611486e+00 5.77179599e+01 
9.780339e+00 5.77179599e+01 
9.949191e+00 5.77179599e+01 
1.011804e+01 5.77179599e+01 
1.028690e+01 5.77179599e+01 
1.045575e+01 5.77179599e+01 
1.062460e+01 5.77179599e+01 
1.079345e+01 5.77179599e+01 
1.096231e+01 5.77179599e+01 
1.113116e+01 5.77179599e+01 
1.130001e+01 5.77179599e+01 
1.146887e+01 5.77179599e+01 
1.163772e+01 5.77179599e+01 
1.180657e+01 5.77179599e+01 
1.197542e+01 5.77179599e+01 
1.214428e+01 5.77179599e+01 
1.231313e+01 5.77179599e+01 
1.248198e+01 5.66472646e+01 
1.265083e+01 5.66472646e+01 
1.281969e+01 5.66472646e+01 
1.298854e+01 5.66472646e+01 
1.315739e+01 5.66472646e+01 
1.332624e+01 5.66472646e+01 
1.349510e+01 5.66472646e+01 
1.366395e+01 5.66472646e+01 
1.383280e+01 5.66472646e+01 
1.400166e+01 5.66472646e+01 
1.417051e+01 5.66472646e+01 
1.433936e+01 5.66472646e+01 
1.450821e+01 5.66472646e+01 
1.467707e+01 5.66472646e+01 
1.484592e+01 5.66472646e+01 
1.501477e+01 5.66472646e+01 
1.518362e+01 5.01605111e+01 
1.535248e+01 4.93125778e+01 
1.552133e+01 4.93125778e+01 
1.569018e+01 4.93125778e+01 
1.585903e+01 4.93125778e+01 
1.602789e+01 4.93125778e+01 
1.619674e+01 4.93125778e+01 
1.636559e+01 4.93125778e+01 
1.653445e+01 4.93125778e+01 
1.670330e+01 4.93125778e+01 
1.687215e+01 4.93125778e+01 
1.704100e+01 4.93125778e+01 
1.720986e+01 4.93125778e+01 
1.737871e+01 4.93125778e+01 
1.754756e+01 4.93125778e+01 
1.771641e+01 4.93125778e+01 
1.788527e+01 4.93125778e+01 
1.805412e+01 4.93125778e+01 
1.822297e+01 4.82785119e+01 
1.839182e+01 4.80316366e+01 
1.856068e+01 4.77847613e+01 
1.872953e+01 4.75378860e+01 
1.889838e+01 4.72910107e+01 
1.906724e+01 4.70441354e+01 
1.923609e+01 4.67972601e+01 
1.940494e+01 4.65503848e+01 
1.957379e+01 4.63035095e+01 
1.974265e+01 4.60566342e+01 
1.991150e+01 4.58097589e+01 
2.008035e+01 4.55628836e+01 
2.024920e+01 4.53160083e+01 
2.041806e+01 4.50691330e+01 
2.058691e+01 4.48222577e+01 
2.075576e+01 4.33288965e+01 
2.092461e+01 4.33288965e+01 
2.109347e+01 4.24642425e+01 
2.126232e+01 4.18474836e+01 
2.143117e+01 4.12307247e+01 
2.160003e+01 4.06139658e+01 
2.176888e+01 3.99972068e+01 
2.193773e+01 3.93804479e+01 
2.210658e+01 3.87636890e+01 
2.227544e+01 3.81469301e+01 
2.244429e+01 3.75301712e+01 
2.261314e+01 3.69134122e+01 
2.278199e+01 3.62966533e+01 
2.295085e+01 3.56798944e+01 
2.311970e+01 3.50631355e+01 
2.328855e+01 3.44463766e+01 
2.345740e+01 3.38632801e+01 
2.362626e+01 3.38632801e+01 
2.379511e+01 3.38632801e+01 
2.396396e+01 3.29085287e+01 
2.413282e+01 3.18919325e+01 
2.430167e+01 3.08753363e+01 
2.447052e+01 2.98587401e+01 
2.463937e+01 2.88421438e+01 
2.480823e+01 2.78255476e+01 
2.497708e+01 2.68089514e+01 
2.514593e+01 2.57923551e+01 
2.531478e+01 2.47757589e+01 
2.548364e+01 2.37591627e+01 
2.565249e+01 2.27425664e+01 
2.582134e+01 2.17259702e+01 
2.599019e+01 2.07093740e+01 
2.615905e+01 1.96927777e+01 
2.632790e+01 1.82545454e+01 
2.649675e+01 1.81232216e+01 
2.666561e+01 1.81232216e+01 
2.683446e+01 1.78535034e+01 
2.700331e+01 1.75837852e+01 
2.717216e+01 1.73140671e+01 
2.734102e+01 1.70443489e+01 
2.750987e+01 1.67746308e+01 
2.767872e+01 1.65049126e+01 
2.784757e+01 1.62351945e+01 
2.801643e+01 1.59654763e+01 
2.818528e+01 1.56957582e+01 
2.835413e+01 1.54260400e+01 
2.852298e+01 1.51563219e+01 
2.869184e+01 1.48866037e+01 
2.886069e+01 1.46168856e+01 
2.902954e+01 1.43471674e+01 
2.919839e+01 1.41797896e+01 
2.936725e+01 1.40734691e+01 
2.953610e+01 1.35435053e+01 
2.970495e+01 1.29874215e+01 
2.987381e+01 1.24313378e+01 
3.004266e+01 1.18752540e+01 
3.021151e+01 1.13191703e+01 
3.038036e+01 1.07630866e+01 
3.054922e+01 1.02070028e+01 
3.071807e+01 9.65091907e+00 
3.088692e+01 9.09483532e+00 
3.105577e+01 8.53875158e+00 
3.122463e+01 7.98266783e+00 
3.139348e+01 7.42658409e+00 
3.156233e+01 6.87050034e+00 
3.173118e+01 6.31441660e+00 
3.190004e+01 5.78031768e+00 
3.206889e+01 5.07902528e+00 
3.223774e+01 5.07902528e+00 
3.240660e+01 5.06192880e+00 
3.257545e+01 5.04587628e+00 
3.274430e+01 5.02982377e+00 
3.291315e+01 5.01377125e+00 
3.308201e+01 4.99771874e+00 
3.325086e+01 4.98166622e+00 
3.341971e+01 4.96561370e+00 
3.358856e+01 4.94956119e+00 
3.375742e+01 4.93350867e+00 
3.392627e+01 4.91745616e+00 
3.409512e+01 4.90140364e+00 
3.426397e+01 4.88535113e+00 
3.443283e+01 4.86929861e+00 
3.460168e+01 4.85324610e+00 
3.477053e+01 4.78871645e+00 
3.493939e+01 4.78871645e+00 
3.510824e+01 4.73729810e+00 
3.527709e+01 4.63641250e+00 
3.544594e+01 4.53552690e+00 
3.561480e+01 4.43464130e+00 
3.578365e+01 4.33375570e+00 
3.595250e+01 4.23287010e+00 
3.612135e+01 4.13198450e+00 
3.629021e+01 4.03109890e+00 
3.645906e+01 3.93021330e+00 
3.662791e+01 3.82932770e+00 
3.679676e+01 3.72844210e+00 
3.696562e+01 3.62755650e+00 
3.713447e+01 3.52667090e+00 
3.730332e+01 3.42578530e+00 
3.747218e+01 3.32489970e+00 
3.764103e+01 3.03620946e+00 
3.780988e+01 3.03620946e+00 
3.797873e+01 3.03510843e+00 
3.814759e+01 2.99134695e+00 
3.831644e+01 2.94758546e+00 
3.848529e+01 2.90382398e+00 
3.865414e+01 2.86006249e+00 
3.882300e+01 2.81630101e+00 
3.899185e+01 2.77253952e+00 
3.916070e+01 2.72877804e+00 
3.932955e+01 2.68501655e+00 
3.949841e+01 2.64125507e+00 
3.966726e+01 2.59749358e+00 
3.983611e+01 2.55373209e+00 
4.000497e+01 2.50997061e+00 
4.017382e+01 2.46620912e+00 
4.034267e+01 2.45483128e+00 
4.051152e+01 2.42634392e+00 
4.068038e+01 2.37530680e+00 
4.084923e+01 2.37530680e+00 
4.101808e+01 2.37530680e+00 
4.118693e+01 2.37530680e+00 
4.135579e+01 2.37530680e+00 
4.152464e+01 2.37530680e+00 
4.169349e+01 2.37530680e+00 
4.186234e+01 2.37530680e+00 
4.203120e+01 2.37530680e+00 
4.220005e+01 2.37530680e+00 
4.236890e+01 2.37530680e+00 
4.253776e+01 2.37530680e+00 
4.270661e+01 2.37530680e+00 
4.287546e+01 2.37530680e+00 
4.304431e+01 2.37530680e+00 
4.321317e+01 2.31908633e+00 
4.338202e+01 2.28276148e+00 
4.355087e+01 2.16504806e+00 
4.371972e+01 2.16504806e+00 
4.388858e+01 2.16504806e+00 
4.405743e+01 2.16504806e+00 
4.422628e+01 2.16504806e+00 
4.439513e+01 2.16504806e+00 
4.456399e+01 2.16504806e+00 
4.473284e+01 2.16504806e+00 
4.490169e+01 2.16504806e+00 
4.507055e+01 2.16504806e+00 
4.523940e+01 2.16504806e+00 
4.540825e+01 2.16504806e+00 
4.557710e+01 2.16504806e+00 
4.574596e+01 2.16504806e+00 
4.591481e+01 2.16504806e+00 
4.608366e+01 1.97732191e+00 
4.625251e+01 1.96434573e+00 
4.642137e+01 1.96434573e+00 
4.659022e+01 1.96434573e+00 
4.675907e+01 1.96434573e+00 
4.692792e+01 1.96434573e+00 
4.709678e+01 1.96434573e+00 
4.726563e+01 1.96434573e+00 
4.743448e+01 1.96434573e+00 
4.760334e+01 1.96434573e+00 
4.777219e+01 1.96434573e+00 
4.794104e+01 1.96434573e+00 
4.810989e+01 1.96434573e+00 
4.827875e+01 1.96434573e+00 
4.844760e+01 1.96434573e+00 
4.861645e+01 1.96434573e+00 
4.878530e+01 1.96434573e+00 
4.895416e+01 1.96434573e+00 
4.912301e+01 1.93260803e+00 
4.929186e+01 1.91538787e+00 
4.946071e+01 1.89664076e+00 
4.962957e+01 1.87789364e+00 
4.979842e+01 1.85914652e+00 
4.996727e+01 1.84039941e+00 
5.013613e+01 1.82165229e+00 
5.030498e+01 1.80290517e+00 
5.047383e+01 1.78415806e+00 
5.064268e+01 1.76541094e+00 
5.081154e+01 1.74666382e+00 
5.098039e+01 1.72791671e+00 
5.114924e+01 1.70916959e+00 
5.131809e+01 1.69042247e+00 
5.148695e+01 1.67167536e+00 
5.165580e+01 1.67167536e+00 
5.182465e+01 1.67167536e+00 
5.199350e+01 1.63552792e+00 
5.216236e+01 1.55385586e+00 
5.233121e+01 1.47218380e+00 
5.250006e+01 1.39051173e+00 
5.266892e+01 1.30883967e+00 
5.283777e+01 1.22716761e+00 
5.300662e+01 1.14549555e+00 
5.317547e+01 1.06382349e+00 
5.334433e+01 9.82151423e-01 
5.351318e+01 9.00479361e-01 
5.368203e+01 8.18807299e-01 
5.385088e+01 7.37135236e-01 
5.401974e+01 6.55463174e-01 
5.418859e+01 5.73791112e-01 
5.435744e+01 5.07680088e-01 
5.452629e+01 5.07680088e-01 
5.469515e+01 4.95638890e-01 
5.486400e+01 4.94060002e-01 
5.503285e+01 4.94060002e-01 
5.520171e+01 4.94060002e-01 
5.537056e+01 4.94060002e-01 
5.553941e+01 4.94060002e-01 
5.570826e+01 4.94060002e-01 
5.587712e+01 4.94060002e-01 
5.604597e+01 4.94060002e-01 
5.621482e+01 4.94060002e-01 
5.638367e+01 4.94060002e-01 
5.655253e+01 4.94060002e-01 
5.672138e+01 4.94060002e-01 
5.689023e+01 4.94060002e-01 
5.705908e+01 4.94060002e-01 
5.722794e+01 4.82757440e-01 
5.739679e+01 4.82757440e-01 
5.756564e+01 4.82757440e-01 
5.773450e+01 4.70944457e-01 
5.790335e+01 4.39982904e-01 
5.807220e+01 4.09021351e-01 
5.824105e+01 3.78059798e-01 
5.840991e+01 3.47098245e-01 
5.857876e+01 3.16136692e-01 
5.874761e+01 2.85175139e-01 
5.891646e+01 2.54213586e-01 
5.908532e+01 2.23252033e-01 
5.925417e+01 1.92290480e-01 
5.942302e+01 1.61328927e-01 
5.959187e+01 1.30367374e-01 
5.976073e+01 9.94058215e-02 
5.992958e+01 7.07258805e-02 
6.009843e+01 7.07258805e-02 
6.026729e+01 6.69339701e-02 
6.043614e+01 6.69339701e-02 
6.060499e+01 6.69339701e-02 
6.077384e+01 6.69339701e-02 
6.094270e+01 6.69339701e-02 
6.111155e+01 6.69339701e-02 
6.128040e+01 6.69339701e-02 
6.144925e+01 6.69339701e-02 
6.161811e+01 6.69339701e-02 
6.178696e+01 6.69339701e-02 
6.195581e+01 6.69339701e-02 
6.212466e+01 6.69339701e-02 
6.229352e+01 6.69339701e-02 
6.246237e+01 6.69339701e-02 
6.263122e+01 6.69339701e-02 
6.280008e+01 6.69339701e-02 
6.296893e+01 6.69339701e-02 
6.313778e+01 6.69339701e-02 
6.330663e+01 4.89641422e-02 
6.347549e+01 4.89397410e-02 
6.364434e+01 4.89153398e-02 
6.381319e+01 4.88909385e-02 
6.398204e+01 4.88665373e-02 
6.415090e+01 4.88421361e-02 
6.431975e+01 4.88177348e-02 
6.448860e+01 4.87933336e-02 
6.465745e+01 4.87689324e-02 
6.482631e+01 4.87445311e-02 
6.499516e+01 4.87201299e-02 
6.516401e+01 4.86957287e-02 
6.533287e+01 4.86713274e-02 
6.550172e+01 4.86469262e-02 
6.567057e+01 4.86469262e-02 
6.583942e+01 4.73940552e-02 
6.600828e+01 4.40869960e-02 
6.617713e+01 4.40869960e-02 
6.634598e+01 4.40869960e-02 
6.651483e+01 4.40869960e-02 
6.668369e+01 4.40869960e-02 
6.685254e+01 4.40869960e-02 
6.702139e+01 4.40869960e-02 
6.719024e+01 4.40869960e-02 
6.735910e+01 4.40869960e-02 
6.752795e+01 4.40869960e-02 
6.769680e+01 4.40869960e-02 
6.786566e+01 4.40869960e-02 
6.803451e+01 4.40869960e-02 
6.820336e+01 4.40869960e-02 
6.837221e+01 4.40869960e-02 
6.854107e+01 4.40869960e-02 
6.870992e+01 4.40869960e-02 
6.887877e+01 4.23873260e-02 
6.904762e+01 4.23873260e-02 
6.921648e+01 4.23873260e-02 
6.938533e+01 4.23873260e-02 
6.955418e+01 4.23873260e-02 
6.972303e+01 4.23873260e-02 
6.989189e+01 4.23873260e-02 
7.006074e+01 4.23873260e-02 
7.022959e+01 4.23873260e-02 
7.039845e+01 4.23873260e-02 
7.056730e+01 4.23873260e-02 
7.073615e+01 4.23873260e-02 
7.090500e+01 4.23873260e-02 
7.107386e+01 4.23873260e-02 
7.124271e+01 4.10712685e-02 
7.141156e+01 3.77883480e-02 
7.158041e+01 3.48651779e-02 
7.174927e+01 3.48651779e-02 
7.191812e+01 3.48651779e-02 
7.208697e+01 3.48651779e-02 
7.225582e+01 3.48651779e-02 
7.242468e+01 3.48651779e-02 
7.259353e+01 3.48651779e-02 
7.276238e+01 3.48651779e-02 
7.293124e+01 3.48651779e-02 
7.310009e+01 3.48651779e-02 
7.326894e+01 3.48651779e-02 
7.343779e+01 3.48651779e-02 
7.360665e+01 3.48651779e-02 
7.377550e+01 3.48651779e-02 
7.394435e+01 3.48651779e-02 
7.411320e+01 3.43505415e-02 
7.428206e+01 3.43505415e-02 
7.445091e+01 3.40959099e-02 
7.461976e+01 3.40959099e-02 
7.478861e+01 3.26065083e-02 
7.495747e+01 3.11171066e-02 
7.512632e+01 2.96277050e-02 
7.529517e+01 2.81383033e-02 
7.546403e+01 2.66489017e-02 
7.563288e+01 2.51595000e-02 
7.580173e+01 2.36700984e-02 
7.597058e+01 2.21806967e-02 
7.613944e+01 2.06912951e-02 
7.630829e+01 1.92018934e-02 
7.647714e+01 1.77124918e-02 
7.664599e+01 1.62230901e-02 
7.681485e+01 1.34490054e-02 
7.698370e+01 1.34490054e-02 
7.715255e+01 1.24526418e-02 
7.732140e+01 1.24526418e-02 
7.749026e+01 1.24526418e-02 
7.765911e+01 1.24526418e-02 
7.782796e+01 1.24526418e-02 
7.799682e+01 1.24526418e-02 
7.816567e+01 1.24526418e-02 
7.833452e+01 1.24526418e-02 
7.850337e+01 1.24526418e-02 
7.867223e+01 1.24526418e-02 
7.884108e+01 1.24526418e-02 
7.900993e+01 1.24526418e-02 
7.917878e+01 1.24526418e-02 
7.934764e+01 1.24526418e-02 
7.951649e+01 1.24526418e-02 
7.968534e+01 1.24526418e-02 
7.985419e+01 1.24526418e-02 
8.002305e+01 1.24526418e-02 
8.019190e+01 1.07836128e-02 
8.036075e+01 1.07836128e-02 
8.052961e+01 1.07836128e-02 
8.069846e+01 1.07836128e-02 
8.086731e+01 1.07836128e-02 
8.103616e+01 1.07836128e-02 
8.120502e+01 1.07836128e-02 
8.137387e+01 1.07836128e-02 
8.154272e+01 1.07836128e-02 
8.171157e+01 1.07836128e-02 
8.188043e+01 1.07836128e-02 
8.204928e+01 1.07836128e-02 
8.221813e+01 1.07836128e-02 
8.238698e+01 1.07836128e-02 
8.255584e+01 1.07836128e-02 
8.272469e+01 1.07836128e-02 
8.289354e+01 1.07836128e-02 
8.306239e+01 1.03359346e-02 
8.323125e+01 1.03359346e-02 
8.340010e+01 1.03359346e-02 
8.356895e+01 1.03359346e-02 
8.373781e+01 1.03359346e-02 
8.390666e+01 1.03359346e-02 
8.407551e+01 1.03359346e-02 
8.424436e+01 1.03359346e-02 
8.441322e+01 1.03359346e-02 
8.458207e+01 1.03359346e-02 
8.475092e+01 1.03359346e-02 
8.491977e+01 1.03359346e-02 
8.508863e+01 1.03359346e-02 
8.525748e+01 1.03359346e-02 
8.542633e+01 1.03359346e-02 
8.559518e+01 1.03359346e-02 
8.576404e+01 9.56430139e-03 
8.593289e+01 9.52601111e-03 
8.610174e+01 9.35789764e-03 
8.627060e+01 9.18978418e-03 
8.643945e+01 9.02167072e-03 
8.660830e+01 8.85355725e-03 
8.677715e+01 8.68544379e-03 
8.694601e+01 8.51733033e-03 
8.711486e+01 8.34921686e-03 
8.728371e+01 8.18110340e-03 
8.745256e+01 8.01298994e-03 
8.762142e+01 7.84487647e-03 
8.779027e+01 7.67676301e-03 
8.795912e+01 7.50864955e-03 
8.812797e+01 7.50864955e-03 
8.829683e+01 6.98020791e-03 
8.846568e+01 6.77879510e-03 
8.863453e+01 6.77879510e-03 
8.880339e+01 6.74596674e-03 
8.897224e+01 6.64907294e-03 
8.914109e+01 6.55217914e-03 
8.930994e+01 6.45528534e-03 
8.947880e+01 6.35839154e-03 
8.964765e+01 6.26149774e-03 
8.981650e+01 6.16460393e-03 
8.998535e+01 6.06771013e-03 
9.015421e+01 5.97081633e-03 
9.032306e+01 5.87392253e-03 
9.049191e+01 5.77702873e-03 
9.066076e+01 5.68013493e-03 
9.082962e+01 5.60214813e-03 
9.099847e+01 5.47635870e-03 
9.116732e+01 5.04894663e-03 
9.133618e+01 5.04894663e-03 
9.150503e+01 5.04894663e-03 
9.167388e+01 5.00931876e-03 
9.184273e+01 4.98382017e-03 
9.201159e+01 4.95832157e-03 
9.218044e+01 4.93282298e-03 
9.234929e+01 4.90732439e-03 
9.251814e+01 4.88182579e-03 
9.268700e+01 4.85632720e-03 
9.285585e+01 4.83082861e-03 
9.302470e+01 4.80533001e-03 
9.319355e+01 4.77983142e-03 
9.336241e+01 4.75433283e-03 
9.353126e+01 4.72883423e-03 
9.370011e+01 4.55425031e-03 
9.386897e+01 4.19033778e-03 
9.403782e+01 4.11608698e-03 
9.420667e+01 4.11608698e-03 
9.437552e+01 4.11608698e-03 
9.454438e+01 4.11608698e-03 
9.471323e+01 4.11608698e-03 
9.488208e+01 4.11608698e-03 
9.505093e+01 4.11608698e-03 
9.521979e+01 4.11608698e-03 
9.538864e+01 4.11608698e-03 
9.555749e+01 4.11608698e-03 
9.572634e+01 4.11608698e-03 
9.589520e+01 4.11608698e-03 
9.606405e+01 4.11608698e-03 
9.623290e+01 4.11608698e-03 
9.640176e+01 4.11608698e-03 
9.657061e+01 4.11608698e-03 
9.673946e+01 3.99747114e-03 
9.690831e+01 3.99747114e-03 
9.707717e+01 2.85618859e-03 
9.724602e+01 2.85618859e-03 
9.741487e+01 2.83048719e-03 
9.758372e+01 2.80478578e-03 
9.775258e+01 2.77908438e-03 
9.792143e+01 2.75338297e-03 
9.809028e+01 2.72768156e-03 
9.825913e+01 2.70198016e-03 
9.842799e+01 2.67627875e-03 
9.859684e+01 2.65057735e-03 
9.876569e+01 2.62487594e-03 
9.893455e+01 2.59917454e-03 
9.910340e+01 2.57347313e-03 
9.927225e+01 2.57347313e-03 
9.944110e+01 2.57347313e-03 
9.960996e+01 2.49901458e-03 
9.977881e+01 2.49842142e-03 
9.994766e+01 2.26600800e-03 
1.001165e+02 2.26600800e-03 
1.002854e+02 2.26600800e-03 
1.004542e+02 2.26600800e-03 
1.006231e+02 2.26600800e-03 
1.007919e+02 2.26600800e-03 
1.009608e+02 2.26600800e-03 
1.011296e+02 2.26600800e-03 
1.012985e+02 2.26600800e-03 
1.014673e+02 2.26600800e-03 
1.016362e+02 2.26600800e-03 
1.018050e+02 2.26600800e-03 
1.019739e+02 2.26600800e-03 
1.021427e+02 2.26600800e-03 
1.023116e+02 2.23660436e-03 
1.024805e+02 2.23660436e-03 
1.026493e+02 2.15519895e-03 
1.028182e+02 2.09962620e-03 
1.029870e+02 2.04511474e-03 
1.031559e+02 1.99706762e-03 
1.033247e+02 1.94902050e-03 
1.034936e+02 1.90097338e-03 
1.036624e+02 1.85292626e-03 
1.038313e+02 1.80487914e-03 
1.040001e+02 1.75683202e-03 
1.041690e+02 1.70878490e-03 
1.043378e+02 1.66073778e-03 
1.045067e+02 1.61269066e-03 
1.046755e+02 1.56464354e-03 
1.048444e+02 1.56075069e-03 
1.050132e+02 1.54944855e-03 
1.051821e+02 1.54944855e-03 
1.053509e+02 1.52141179e-03 
1.055198e+02 1.27909646e-03 
1.056887e+02 1.25884328e-03 
1.058575e+02 1.25884328e-03 
1.060264e+02 1.25884328e-03 
1.061952e+02 1.25884328e-03 
1.063641e+02 1.25884328e-03 
1.065329e+02 1.25884328e-03 
1.067018e+02 1.25884328e-03 
1.068706e+02 1.25884328e-03 
1.070395e+02 1.25884328e-03 
1.072083e+02 1.25884328e-03 
1.073772e+02 1.25884328e-03 
1.075460e+02 1.25884328e-03 
1.077149e+02 1.21758963e-03 
1.078837e+02 1.13315551e-03 
1.080526e+02 1.13315551e-03 
1.082214e+02 1.07108601e-03 
1.083903e+02 1.04821821e-03 
1.085591e+02 1.04821821e-03 
1.087280e+02 1.04805396e-03 
1.088969e+02 1.04788970e-03 
1.090657e+02 1.04772545e-03 
1.092346e+02 1.04756119e-03 
1.094034e+02 1.04739694e-03 
1.095723e+02 1.04723268e-03 
1.097411e+02 1.04706842e-03 
1.099100e+02 1.04690417e-03 
1.100788e+02 1.04673991e-03 
1.102477e+02 1.04657566e-03 
1.104165e+02 1.04657566e-03 
1.105854e+02 1.02271171e-03 
1.107542e+02 1.00785184e-03 
1.109231e+02 1.00143741e-03 
1.110919e+02 9.20975308e-04 
1.112608e+02 9.01473395e-04 
1.114296e+02 9.00142116e-04 
1.115985e+02 8.91526956e-04 
1.117673e+02 8.82911796e-04 
1.119362e+02 8.74296636e-04 
1.121051e+02 8.65681477e-04 
1.122739e+02 8.57066317e-04 
1.124428e+02 8.48451157e-04 
1.126116e+02 8.39835997e-04 
1.127805e+02 8.31220838e-04 
1.129493e+02 8.22605678e-04 
1.131182e+02 8.12846629e-04 
1.132870e+02 8.03459959e-04 
1.134559e+02 7.70032838e-04 
1.136247e+02 6.37664836e-04 
1.137936e+02 6.37664836e-04 
1.139624e+02 6.37664836e-04 
1.141313e+02 6.34943589e-04 
1.143001e+02 6.34943589e-04 
1.144690e+02 6.34943589e-04 
1.146378e+02 6.34943589e-04 
1.148067e+02 6.34943589e-04 
1.149755e+02 6.34943589e-04 
1.151444e+02 6.34943589e-04 
1.153133e+02 6.34943589e-04 
1.154821e+02 6.34943589e-04 
1.156510e+02 6.34943589e-04 
1.158198e+02 6.34943589e-04 
1.159887e+02 6.34943589e-04 
1.161575e+02 6.34943589e-04 
1.163264e+02 6.09142181e-04 
1.164952e+02 5.91055945e-04 
1.166641e+02 5.68693408e-04 
1.168329e+02 5.68693408e-04 
1.170018e+02 5.68693408e-04 
1.171706e+02 5.68693408e-04 
1.173395e+02 5.68693408e-04 
1.175083e+02 5.68693408e-04 
1.176772e+02 5.68693408e-04 
1.178460e+02 5.68693408e-04 
1.180149e+02 5.68693408e-04 
1.181837e+02 5.68693408e-04 
1.183526e+02 5.68693408e-04 
1.185215e+02 5.68693408e-04 
1.186903e+02 5.68693408e-04 
1.188592e+02 5.68693408e-04 
1.190280e+02 5.45020575e-04 
1.191969e+02 4.87897129e-04 
1.193657e+02 4.87897129e-04 
1.195346e+02 4.87897129e-04 
1.197034e+02 4.77379526e-04 
1.198723e+02 4.77379526e-04 
1.200411e+02 4.77379526e-04 
1.202100e+02 4.77379526e-04 
1.203788e+02 4.77379526e-04 
1.205477e+02 4.77379526e-04 
1.207165e+02 4.77379526e-04 
1.208854e+02 4.77379526e-04 
1.210542e+02 4.77379526e-04 
1.212231e+02 4.77379526e-04 
1.213919e+02 4.77379526e-04 
1.215608e+02 4.77379526e-04 
1.217297e+02 4.77379526e-04 
1.218985e+02 4.77379526e-04 
1.220674e+02 4.32056919e-04 
1.222362e+02 4.13563655e-04 
1.224051e+02 3.29331379e-04 
1.225739e+02 3.29331379e-04 
1.227428e+02 3.29331379e-04 
1.229116e+02 3.29331379e-04 
1.230805e+02 3.29331379e-04 
1.232493e+02 3.29331379e-04 
1.234182e+02 3.29331379e-04 
1.235870e+02 3.29331379e-04 
1.237559e+02 3.29331379e-04 
1.239247e+02 3.29331379e-04 
1.240936e+02 3.29331379e-04 
1.242624e+02 3.29331379e-04 
1.244313e+02 3.28143792e-04 
1.246002e+02 3.17433065e-04 
1.247690e+02 3.17433065e-04 
1.249379e+02 3.17433065e-04 
1.251067e+02 3.17433065e-04 
1.252756e+02 2.26895489e-04 
1.254444e+02 2.23883936e-04 
1.256133e+02 2.23883936e-04 
1.257821e+02 2.23883936e-04 
1.259510e+02 2.23883936e-04 
1.261198e+02 2.23883936e-04 
1.262887e+02 2.23883936e-04 
1.264575e+02 2.23883936e-04 
1.266264e+02 2.23883936e-04 
1.267952e+02 2.23883936e-04 
1.269641e+02 2.23883936e-04 
1.271329e+02 2.23883936e-04 
1.273018e+02 2.22696284e-04 
1.274706e+02 2.22696284e-04 
1.276395e+02 2.14559614e-04 
1.278084e+02 2.11716565e-04 
1.279772e+02 1.94867183e-04 
1.281461e+02 1.94867183e-04 
1.283149e+02 1.94519040e-04 
1.284838e+02 1.94519040e-04 
1.286526e+02 1.94519040e-04 
1.288215e+02 1.94519040e-04 
1.289903e+02 1.94519040e-04 
1.291592e+02 1.94519040e-04 
1.293280e+02 1.94519040e-04 
1.294969e+02 1.94519040e-04 
1.296657e+02 1.94519040e-04 
1.298346e+02 1.94519040e-04 
1.300034e+02 1.94299398e-04 
1.301723e+02 1.89875634e-04 
1.303411e+02 1.87423189e-04 
1.305100e+02 1.87423189e-04 
1.306788e+02 1.87423189e-04 
1.308477e+02 1.87423189e-04 
1.310166e+02 1.87423189e-04 
1.311854e+02 1.87423189e-04 
1.313543e+02 1.87350493e-04 
1.315231e+02 1.87277797e-04 
1.316920e+02 1.87205101e-04 
1.318608e+02 1.87132405e-04 
1.320297e+02 1.87059709e-04 
1.321985e+02 1.86987013e-04 
1.323674e+02 1.86914317e-04 
1.325362e+02 1.86841621e-04 
1.327051e+02 1.86744028e-04 
1.328739e+02 1.86744028e-04 
1.330428e+02 1.86744028e-04 
1.332116e+02 1.43884175e-04 
1.333805e+02 1.43393188e-04 
1.335493e+02 1.36639185e-04 
1.337182e+02 1.33711192e-04 
1.338870e+02 1.33175702e-04 
1.340559e+02 1.33050271e-04 
1.342248e+02 1.33050271e-04 
1.343936e+02 1.33050271e-04 
1.345625e+02 1.33050271e-04 
1.347313e+02 1.33050271e-04 
1.349002e+02 1.33050271e-04 
1.350690e+02 1.33050271e-04 
1.352379e+02 1.33050271e-04 
1.354067e+02 1.33050271e-04 
1.355756e+02 1.33050271e-04 
1.357444e+02 1.31536420e-04 
1.359133e+02 1.25250782e-04 
1.360821e+02 1.25250782e-04 
1.362510e+02 1.25250782e-04 
1.364198e+02 1.19709041e-04 
1.365887e+02 1.13251320e-04 
1.367575e+02 1.13251320e-04 
1.369264e+02 1.13251320e-04 
1.370952e+02 1.13251320e-04 
1.372641e+02 1.13251320e-04 
1.374330e+02 1.13251320e-04 
1.376018e+02 1.13251320e-04 
1.377707e+02 1.13251320e-04 
1.379395e+02 1.13251320e-04 
1.381084e+02 1.13251320e-04 
1.382772e+02 1.13251320e-04 
1.384461e+02 1.13251320e-04 
1.386149e+02 1.13251320e-04 
1.387838e+02 9.95792742e-05 
1.389526e+02 8.88242887e-05 
1.391215e+02 8.54737944e-05 
1.392903e+02 6.93861636e-05 
1.394592e+02 6.84849772e-05 
1.396280e+02 6.84687979e-05 
1.397969e+02 6.84687979e-05 
1.399657e+02 6.84687979e-05 
1.401346e+02 6.84687979e-05 
1.403034e+02 6.84687979e-05 
1.404723e+02 6.84687979e-05 
1.406412e+02 6.84687979e-05 
1.408100e+02 6.84687979e-05 
1.409789e+02 6.84687979e-05 
1.411477e+02 6.84687979e-05 
1.413166e+02 6.84687979e-05 
1.414854e+02 6.77767877e-05 
1.416543e+02 6.41036955e-05 
1.418231e+02 6.16894034e-05 
1.419920e+02 6.16894034e-05 
1.421608e+02 5.77417436e-05 
1.423297e+02 5.77285198e-05 
1.424985e+02 5.77285198e-05 
1.426674e+02 5.77285198e-05 
1.428362e+02 5.77285198e-05 
1.430051e+02 5.77285198e-05 
1.431739e+02 5.77285198e-05 
1.433428e+02 5.77285198e-05 
1.435116e+02 5.77285198e-05 
1.436805e+02 5.77285198e-05 
1.438494e+02 5.77285198e-05 
1.440182e+02 5.75738596e-05 
1.441871e+02 5.75738596e-05 
1.443559e+02 5.51294395e-05 
1.445248e+02 4.94435613e-05 
1.446936e+02 4.93997395e-05 
1.448625e+02 4.64238161e-05 
1.450313e+02 4.40194665e-05 
1.452002e+02 4.38827154e-05 
1.453690e+02 4.38013353e-05 
1.455379e+02 4.37700997e-05 
1.457067e+02 4.37388641e-05 
1.458756e+02 4.37076285e-05 
1.460444e+02 4.36763928e-05 
1.462133e+02 4.36451572e-05 
1.463821e+02 4.36139216e-05 
1.465510e+02 4.35826860e-05 
1.467198e+02 4.35826860e-05 
1.468887e+02 4.35123569e-05 
1.470576e+02 4.29325056e-05 
1.472264e+02 4.20360367e-05 
1.473953e+02 4.20360367e-05 
1.475641e+02 4.20360367e-05 
1.477330e+02 3.81864092e-05 
1.479018e+02 3.70094209e-05 
1.480707e+02 3.70094209e-05 
1.482395e+02 3.70094209e-05 
1.484084e+02 3.70094209e-05 
1.485772e+02 3.70094209e-05 
1.487461e+02 3.70094209e-05 
1.489149e+02 3.70094209e-05 
1.490838e+02 3.70094209e-05 
1.492526e+02 3.70094209e-05 
1.494215e+02 3.70094209e-05 
1.495903e+02 3.68059085e-05 
1.497592e+02 3.67935731e-05 
1.499281e+02 3.67935731e-05 
1.500969e+02 3.63493084e-05 
1.502658e+02 3.63493084e-05 
1.504346e+02 3.51714556e-05 
1.506035e+02 3.21805465e-05 
1.507723e+02 3.21805465e-05 
1.509412e+02 3.20833981e-05 
1.511100e+02 3.19210717e-05 
1.512789e+02 3.17587454e-05 
1.514477e+02 3.15964190e-05 
1.516166e+02 3.14340927e-05 
1.517854e+02 3.12717663e-05 
1.519543e+02 3.11094400e-05 
1.521231e+02 3.09471136e-05 
1.522920e+02 3.08873996e-05 
1.524608e+02 3.08873996e-05 
1.526297e+02 3.07900220e-05 
1.527985e+02 3.07900220e-05 
1.529674e+02 2.71938580e-05 
1.531363e+02 2.71938580e-05 
1.533051e+02 2.71938580e-05 
1.534740e+02 2.54176908e-05 
1.536428e+02 2.54176908e-05 
1.538117e+02 2.54176908e-05 
1.539805e+02 2.54176908e-05 
1.541494e+02 2.54176908e-05 
1.543182e+02 2.54176908e-05 
1.544871e+02 2.54176908e-05 
1.546559e+02 2.54176908e-05 
1.548248e+02 2.54176908e-05 
1.549936e+02 2.54176908e-05 
1.551625e+02 2.52086411e-05 
1.553313e+02 2.52086411e-05 
1.555002e+02 2.51351151e-05 
1.556690e+02 2.51351151e-05 
1.558379e+02 2.01999059e-05 
1.560067e+02 1.89835816e-05 
1.561756e+02 1.89835816e-05 
1.563445e+02 1.89835816e-05 
1.565133e+02 1.89835816e-05 
1.566822e+02 1.89835816e-05 
1.568510e+02 1.89835816e-05 
1.570199e+02 1.89835816e-05 
1.571887e+02 1.89835816e-05 
1.573576e+02 1.89835816e-05 
1.575264e+02 1.89835816e-05 
1.576953e+02 1.89835816e-05 
1.578641e+02 1.89835816e-05 
1.580330e+02 1.89835816e-05 
1.582018e+02 1.89835816e-05 
1.583707e+02 1.83789584e-05 
1.585395e+02 1.83789584e-05 
1.587084e+02 1.74170559e-05 
1.588772e+02 1.69347372e-05 
1.590461e+02 1.69347372e-05 
1.592149e+02 1.69347372e-05 
1.593838e+02 1.69347372e-05 
1.595527e+02 1.69347372e-05 
1.597215e+02 1.69347372e-05 
1.598904e+02 1.69347372e-05 
1.600592e+02 1.69347372e-05 
1.602281e+02 1.69347372e-05 
1.603969e+02 1.69347372e-05 
1.605658e+02 1.69347372e-05 
1.607346e+02 1.69347372e-05 
1.609035e+02 1.69347372e-05 
1.610723e+02 1.69347372e-05 
1.612412e+02 1.66796780e-05 
1.614100e+02 1.66796780e-05 
1.615789e+02 1.64124359e-05 
1.617477e+02 1.20793559e-05 
1.619166e+02 1.20793559e-05 
1.620854e+02 1.20793559e-05 
1.622543e+02 1.20540013e-05 
1.624231e+02 1.20489761e-05 
1.625920e+02 1.20439509e-05 
1.627609e+02 1.20389257e-05 
1.629297e+02 1.20339005e-05 
1.630986e+02 1.20288754e-05 
1.632674e+02 1.20238502e-05 
1.634363e+02 1.20188250e-05 
1.636051e+02 1.20188250e-05 
1.637740e+02 1.19949263e-05 
1.639428e+02 1.19949263e-05 
1.641117e+02 1.15687942e-05 
1.642805e+02 1.14955344e-05 
1.644494e+02 1.14955344e-05 
1.646182e+02 1.02206864e-05 
1.647871e+02 1.00465665e-05 
1.649559e+02 1.00465665e-05 
1.651248e+02 1.00377271e-05 
1.652936e+02 1.00145074e-05 
1.654625e+02 9.99128760e-06 
1.656313e+02 9.96806784e-06 
1.658002e+02 9.94484809e-06 
1.659691e+02 9.92162834e-06 
1.661379e+02 9.89840858e-06 
1.663068e+02 9.87546778e-06 
1.664756e+02 9.87546778e-06 
1.666445e+02 9.87546778e-06 
1.668133e+02 9.65300770e-06 
1.669822e+02 9.65300770e-06 
1.671510e+02 9.63548097e-06 
1.673199e+02 8.74945172e-06 
1.674887e+02 8.51647825e-06 
1.676576e+02 8.51647825e-06 
1.678264e+02 8.51647825e-06 
1.679953e+02 8.49802357e-06 
1.681641e+02 8.47956889e-06 
1.683330e+02 8.46111421e-06 
1.685018e+02 8.44265953e-06 
1.686707e+02 8.42420485e-06 
1.688395e+02 8.40575017e-06 
1.690084e+02 8.38729549e-06 
1.691773e+02 8.35769834e-06 
1.693461e+02 8.33997341e-06 
1.695150e+02 8.33997341e-06 
1.696838e+02 8.14280509e-06 
1.698527e+02 7.48097172e-06 
1.700215e+02 7.48097172e-06 
1.701904e+02 6.87423812e-06 
1.703592e+02 6.77691299e-06 
1.705281e+02 6.77691299e-06 
1.706969e+02 6.70793458e-06 
1.708658e+02 6.55325102e-06 
1.710346e+02 6.39856745e-06 
1.712035e+02 6.24388389e-06 
1.713723e+02 6.08920033e-06 
1.715412e+02 5.93451677e-06 
1.717100e+02 5.77983321e-06 
1.718789e+02 5.62514965e-06 
1.720477e+02 5.54505358e-06 
1.722166e+02 5.46097813e-06 
1.723855e+02 5.29061901e-06 
1.725543e+02 5.22775929e-06 
1.727232e+02 5.22775929e-06 
1.728920e+02 4.93740791e-06 
1.730609e+02 3.94529619e-06 
1.732297e+02 3.78469947e-06 
1.733986e+02 3.78469947e-06 
1.735674e+02 3.78469947e-06 
1.737363e+02 3.78469947e-06 
1.739051e+02 3.78469947e-06 
1.740740e+02 3.78469947e-06 
1.742428e+02 3.78469947e-06 
1.744117e+02 3.78469947e-06 
1.745805e+02 3.78469947e-06 
1.747494e+02 3.78469947e-06 
1.749182e+02 3.74179947e-06 
1.750871e+02 3.72303644e-06 
1.752559e+02 3.72303644e-06 
1.754248e+02 3.51586242e-06 
1.755937e+02 3.51586242e-06 
1.757625e+02 3.33698029e-06 
1.759314e+02 3.33698029e-06 
1.761002e+02 3.27314219e-06 
1.762691e+02 3.25727950e-06 
1.764379e+02 3.25727950e-06 
1.766068e+02 3.25727950e-06 
1.767756e+02 3.25727950e-06 
1.769445e+02 3.25727950e-06 
1.771133e+02 3.25727950e-06 
1.772822e+02 3.25727950e-06 
1.774510e+02 3.25727950e-06 
1.776199e+02 3.25727950e-06 
1.777887e+02 3.25727950e-06 
1.779576e+02 3.16137256e-06 
1.781264e+02 3.16137256e-06 
1.782953e+02 3.16137256e-06 
1.784642e+02 3.08869795e-06 
1.786330e+02 1.71805364e-06 
1.788019e+02 1.71805364e-06 
1.789707e+02 1.71024757e-06 
1.791396e+02 1.71024757e-06 
1.793084e+02 1.71024757e-06 
1.794773e+02 1.71024757e-06 
1.796461e+02 1.71024757e-06 
1.798150e+02 1.71024757e-06 
1.799838e+02 1.71024757e-06 
1.801527e+02 1.71024757e-06 
1.803215e+02 1.71024757e-06 
1.804904e+02 1.71024757e-06 
1.806592e+02 1.71024757e-06 
1.808281e+02 1.71024757e-06 
1.809969e+02 1.71024757e-06 
1.811658e+02 1.62613009e-06 
1.813346e+02 1.40572023e-06 
1.815035e+02 1.40572023e-06 
1.816724e+02 1.40572023e-06 
1.818412e+02 1.38977430e-06 
1.820101e+02 1.38491154e-06 
1.821789e+02 1.38268641e-06 
1.823478e+02 1.38046129e-06 
1.825166e+02 1.37823616e-06 
1.826855e+02 1.37601104e-06 
1.828543e+02 1.37378591e-06 
1.830232e+02 1.37156078e-06 
1.831920e+02 1.37156078e-06 
1.833609e+02 1.37156078e-06 
1.835297e+02 1.35299343e-06 
1.836986e+02 1.27194840e-06 
1.838674e+02 1.27194840e-06 
1.840363e+02 1.22246772e-06 
1.842051e+02 1.22246772e-06 
1.843740e+02 1.20238955e-06 
1.845428e+02 1.20238955e-06 
1.847117e+02 1.20238955e-06 
1.848806e+02 1.20238955e-06 
1.850494e+02 1.20238955e-06 
1.852183e+02 1.20238955e-06 
1.853871e+02 1.20238955e-06 
1.855560e+02 1.20238955e-06 
1.857248e+02 1.20238955e-06 
1.858937e+02 1.20238955e-06 
1.860625e+02 1.20238955e-06 
1.862314e+02 1.18597939e-06 
1.864002e+02 1.18597939e-06 
1.865691e+02 1.18597939e-06 
1.867379e+02 1.06845217e-06 
1.869068e+02 1.02466945e-06 
1.870756e+02 1.02466945e-06 
1.872445e+02 9.98917223e-07 
1.874133e+02 9.84002375e-07 
1.875822e+02 9.84002375e-07 
1.877510e+02 9.82254413e-07 
1.879199e+02 9.80506450e-07 
1.880888e+02 9.78758488e-07 
1.882576e+02 9.77010525e-07 
1.884265e+02 9.75262563e-07 
1.885953e+02 9.73514601e-07 
1.887642e+02 9.73514601e-07 
1.889330e+02 9.70329498e-07 
1.891019e+02 9.70329498e-07 
1.892707e+02 9.47732491e-07 
1.894396e+02 9.07522545e-07 
1.896084e+02 8.54712694e-07 
1.897773e+02 8.54712694e-07 
1.899461e+02 6.72892402e-07 
1.901150e+02 6.72892402e-07 
1.902838e+02 6.72892402e-07 
1.904527e+02 6.72892402e-07 
1.906215e+02 6.72892402e-07 
1.907904e+02 6.72892402e-07 
1.909592e+02 6.72892402e-07 
1.911281e+02 6.72892402e-07 
1.912970e+02 6.72892402e-07 
1.914658e+02 6.72892402e-07 
1.916347e+02 6.60352815e-07 
1.918035e+02 6.60352815e-07 
1.919724e+02 6.60352815e-07 
1.921412e+02 6.39657084e-07 
1.923101e+02 6.21171777e-07 
1.924789e+02 6.21171777e-07 
1.926478e+02 4.50016142e-07 
1.928166e+02 4.50016142e-07 
1.929855e+02 4.50016142e-07 
1.931543e+02 4.47103651e-07 
1.933232e+02 4.47103651e-07 
1.934920e+02 4.47103651e-07 
1.936609e+02 4.47103651e-07 
1.938297e+02 4.47103651e-07 
1.939986e+02 4.47103651e-07 
1.941674e+02 4.47103651e-07 
1.943363e+02 4.47103651e-07 
1.945052e+02 4.47103651e-07 
1.946740e+02 4.47103651e-07 
1.948429e+02 4.47103651e-07 
1.950117e+02 4.47103651e-07 
1.951806e+02 4.45227161e-07 
1.953494e+02 4.45227161e-07 
1.955183e+02 4.45227161e-07 
1.956871e+02 4.45227161e-07 
1.958560e+02 4.45227161e-07 
1.960248e+02 4.45227161e-07 
1.961937e+02 4.45227161e-07 
1.963625e+02 4.45227161e-07 
1.965314e+02 4.45227161e-07 
1.967002e+02 4.45227161e-07 
1.968691e+02 4.45227161e-07 
1.970379e+02 4.45227161e-07 
1.972068e+02 4.45227161e-07 
1.973756e+02 4.45227161e-07 
1.975445e+02 4.45227161e-07 
1.977134e+02 4.45227161e-07 
1.978822e+02 4.45227161e-07 
1.980511e+02 4.45227161e-07 
1.982199e+02 4.09713592e-07 
1.983888e+02 4.09713592e-07 
1.985576e+02 4.09658046e-07 
1.987265e+02 4.09658046e-07 
1.988953e+02 3.98919914e-07 
1.990642e+02 3.98919914e-07 
1.992330e+02 3.98919914e-07 
1.994019e+02 3.98919914e-07 
1.995707e+02 3.98919914e-07 
1.997396e+02 3.98919914e-07 
1.999084e+02 3.98919914e-07 
2.000773e+02 3.98919914e-07 
2.002461e+02 3.94640422e-07 
2.004150e+02 3.90401978e-07 
2.005838e+02 3.90401978e-07 
2.007527e+02 3.90401978e-07 
2.009216e+02 3.87552583e-07 
2.010904e+02 3.87422695e-07 
2.012593e+02 3.77641263e-07 
2.014281e+02 3.77641263e-07 
2.015970e+02 3.77641263e-07 
2.017658e+02 3.77260207e-07 
2.019347e+02 3.77260207e-07 
2.021035e+02 3.77260207e-07 
2.022724e+02 3.63847597e-07 
2.024412e+02 3.63847597e-07 
2.026101e+02 3.63847597e-07 
2.027789e+02 3.63847597e-07 
2.029478e+02 3.38809464e-07 
2.031166e+02 3.32779796e-07 
2.032855e+02 3.32779796e-07 
2.034543e+02 3.32779796e-07 
2.036232e+02 3.28101666e-07 
2.037921e+02 3.23423537e-07 
2.039609e+02 3.18745408e-07 
2.041298e+02 3.14067279e-07 
2.042986e+02 3.09389150e-07 
2.044675e+02 3.00827056e-07 
2.046363e+02 3.00448177e-07 
2.048052e+02 2.93114615e-07 
2.049740e+02 2.86041543e-07 
2.051429e+02 2.86041543e-07 
2.053117e+02 2.71313921e-07 
2.054806e+02 2.61791603e-07 
2.056494e+02 2.47559359e-07 
2.058183e+02 2.47559359e-07 
2.059871e+02 2.47559359e-07 
2.061560e+02 2.39034101e-07 
2.063248e+02 2.33036008e-07 
2.064937e+02 2.27037916e-07 
2.066625e+02 2.21039823e-07 
2.068314e+02 2.15041731e-07 
2.070003e+02 2.09443638e-07 
2.071691e+02 2.06068000e-07 
2.073380e+02 1.97557947e-07 
2.075068e+02 1.97557947e-07 
2.076757e+02 1.92582633e-07 
2.078445e+02 1.69143835e-07 
2.080134e+02 1.61842619e-07 
2.081822e+02 1.61842619e-07 
2.083511e+02 1.61842619e-07 
2.085199e+02 1.58616123e-07 
2.086888e+02 1.57092049e-07 
2.088576e+02 1.57092049e-07 
2.090265e+02 1.57092049e-07 
2.091953e+02 1.57092049e-07 
2.093642e+02 1.57092049e-07 
2.095330e+02 1.57092049e-07 
2.097019e+02 1.55949235e-07 
2.098707e+02 1.55949235e-07 
2.100396e+02 1.55949235e-07 
2.102085e+02 1.55949235e-07 
2.103773e+02 1.55949235e-07 
2.105462e+02 1.50504927e-07 
2.107150e+02 1.48222168e-07 
2.108839e+02 1.28439346e-07 
2.110527e+02 1.24089235e-07 
2.112216e+02 1.24089235e-07 
2.113904e+02 1.24089235e-07 
2.115593e+02 1.24089235e-07 
2.117281e+02 1.24089235e-07 
2.118970e+02 1.24089235e-07 
2.120658e+02 1.24089235e-07 
2.122347e+02 1.24089235e-07 
2.124035e+02 1.24089235e-07 
2.125724e+02 1.24089235e-07 
2.127412e+02 1.24089235e-07 
2.129101e+02 1.24089235e-07 
2.130789e+02 1.22120786e-07 
2.132478e+02 1.14559022e-07 
2.134167e+02 1.06033995e-07 
2.135855e+02 1.06033995e-07 
2.137544e+02 1.06033995e-07 
2.139232e+02 1.06033995e-07 
2.140921e+02 1.03455675e-07 
2.142609e+02 1.03455675e-07 
2.144298e+02 1.03455675e-07 
2.145986e+02 1.03455675e-07 
2.147675e+02 1.03455675e-07 
2.149363e+02 1.03455675e-07 
2.151052e+02 1.03455675e-07 
2.152740e+02 1.03455675e-07 
2.154429e+02 1.03455675e-07 
2.156117e+02 1.03455675e-07 
2.157806e+02 9.80800650e-08 
2.159494e+02 9.80800650e-08 
2.161183e+02 9.35286328e-08 
2.162871e+02 8.93521737e-08 
2.164560e+02 8.93521737e-08 
2.166249e+02 8.93521737e-08 
2.167937e+02 8.93521737e-08 
2.169626e+02 8.93521737e-08 
2.171314e+02 8.59112307e-08 
2.173003e+02 8.44316548e-08 
2.174691e+02 8.44316548e-08 
2.176380e+02 8.44316548e-08 
2.178068e+02 7.75473063e-08 
2.179757e+02 7.75473063e-08 
2.181445e+02 7.67847062e-08 
2.183134e+02 7.67847062e-08 
2.184822e+02 7.67847062e-08 
2.186511e+02 7.67847062e-08 
2.188199e+02 7.67847062e-08 
2.189888e+02 7.67847062e-08 
2.191576e+02 7.67847062e-08 
2.193265e+02 7.67847062e-08 
2.194953e+02 7.67847062e-08 
2.196642e+02 7.67847062e-08 
2.198331e+02 7.24546143e-08 
2.200019e+02 7.24546143e-08 
2.201708e+02 7.24546143e-08 
2.203396e+02 6.55903713e-08 
2.205085e+02 6.51740206e-08 
2.206773e+02 6.51740206e-08 
2.208462e+02 6.51740206e-08 
2.210150e+02 6.40430404e-08 
2.211839e+02 6.40430404e-08 
2.213527e+02 6.40430404e-08 
2.215216e+02 6.40430404e-08 
2.216904e+02 6.40430404e-08 
2.218593e+02 6.27421405e-08 
2.220281e+02 6.27421405e-08 
2.221970e+02 6.20260419e-08 
2.223658e+02 6.20260419e-08 
2.225347e+02 5.77228071e-08 
2.227035e+02 5.77228071e-08 
2.228724e+02 5.77228071e-08 
2.230413e+02 5.77228071e-08 
2.232101e+02 5.77228071e-08 
2.233790e+02 5.58907922e-08 
2.235478e+02 5.58907922e-08 
2.237167e+02 5.45626436e-08 
2.238855e+02 5.45626436e-08 
2.240544e+02 5.41800968e-08 
2.242232e+02 5.41800968e-08 
2.243921e+02 5.41800968e-08 
2.245609e+02 5.41800968e-08 
2.247298e+02 5.41800968e-08 
2.248986e+02 5.41800968e-08 
2.250675e+02 5.41800968e-08 
2.252363e+02 5.41800968e-08 
2.254052e+02 5.41800968e-08 
2.255740e+02 5.26640637e-08 
2.257429e+02 5.11480305e-08 
2.259117e+02 5.11480305e-08 
2.260806e+02 4.84298726e-08 
2.262495e+02 4.84298726e-08 
2.264183e+02 4.84298726e-08 
2.265872e+02 4.84298726e-08 
2.267560e+02 4.84298726e-08 
2.269249e+02 4.84298726e-08 
2.270937e+02 4.84298726e-08 
2.272626e+02 4.84298726e-08 
2.274314e+02 4.71289725e-08 
2.276003e+02 4.71289725e-08 
2.277691e+02 4.71289725e-08 
2.279380e+02 4.71289725e-08 
2.281068e+02 4.71289725e-08 
2.282757e+02 4.71289725e-08 
2.284445e+02 4.68832996e-08 
2.286134e+02 4.68832996e-08 
2.287822e+02 4.68832996e-08 
2.289511e+02 4.68832996e-08 
2.291199e+02 4.55551510e-08 
2.292888e+02 4.42270022e-08 
2.294577e+02 4.42270022e-08 
2.296265e+02 4.42270022e-08 
2.297954e+02 4.36443319e-08 
2.299642e+02 3.81779831e-08 
2.301331e+02 3.81779831e-08 
2.303019e+02 3.81779831e-08 
2.304708e+02 3.66619500e-08 
2.306396e+02 3.66619500e-08 
2.308085e+02 3.66619500e-08 
2.309773e+02 3.66619500e-08 
2.311462e+02 3.53901063e-08 
2.313150e+02 3.32233034e-08 
2.314839e+02 3.32233034e-08 
2.316527e+02 3.32233034e-08 
2.318216e+02 3.32233034e-08 
2.319904e+02 3.19224032e-08 
2.321593e+02 3.06215033e-08 
2.323282e+02 3.06215033e-08 
2.324970e+02 3.06215033e-08 
2.326659e+02 3.06138920e-08 
2.328347e+02 3.06138920e-08 
2.330036e+02 2.84625189e-08 
2.331724e+02 2.84625189e-08 
2.333413e+02 2.84625189e-08 
2.335101e+02 2.84625189e-08 
2.336790e+02 2.71343703e-08 
2.338478e+02 2.71343703e-08 
2.340167e+02 2.71343703e-08 
2.341855e+02 2.71343703e-08 
2.343544e+02 2.71343703e-08 
2.345232e+02 2.46044904e-08 
2.346921e+02 2.46044904e-08 
2.348609e+02 2.46044904e-08 
2.350298e+02 2.30884573e-08 
2.351986e+02 2.15724241e-08 
2.353675e+02 2.15724241e-08 
2.355364e+02 2.15724241e-08 
2.357052e+02 1.99491047e-08 
2.358741e+02 1.99491047e-08 
2.360429e+02 1.99491047e-08 
2.362118e+02 1.99491047e-08 
2.363806e+02 1.99491047e-08 
2.365495e+02 1.99491047e-08 
2.367183e+02 1.90482045e-08 
2.368872e+02 1.90482045e-08 
2.370560e+02 1.90482045e-08 
2.372249e+02 1.90482045e-08 
2.373937e+02 1.90482045e-08 
2.375626e+02 1.90482045e-08 
2.377314e+02 1.90482045e-08 
2.379003e+02 1.46229789e-08 
2.380691e+02 1.46229789e-08 
2.382380e+02 1.46229789e-08 
2.384068e+02 1.46229789e-08 
2.385757e+02 1.42188700e-08 
2.387446e+02 1.42188700e-08 
2.389134e+02 1.42188700e-08 
2.390823e+02 1.42188700e-08 
2.392511e+02 1.42188700e-08 
2.394200e+02 1.42188700e-08 
2.395888e+02 1.42188700e-08 
2.397577e+02 1.32538011e-08 
2.399265e+02 1.32538011e-08 
2.400954e+02 1.32538011e-08 
2.402642e+02 1.32538011e-08 
2.404331e+02 1.32538011e-08 
2.406019e+02 1.12045061e-08 
2.407708e+02 1.02534914e-08 
2.409396e+02 1.02534914e-08 
2.411085e+02 1.02534914e-08 
2.412773e+02 1.02534914e-08 
2.414462e+02 1.02534914e-08 
2.416150e+02 1.02534914e-08 
2.417839e+02 1.02534914e-08 
2.419528e+02 1.02534914e-08 
2.421216e+02 1.02534914e-08 
2.422905e+02 1.02534914e-08 
2.424593e+02 1.02534914e-08 
2.426282e+02 1.02534914e-08 
2.427970e+02 1.02534914e-08 
2.429659e+02 1.02534914e-08 
2.431347e+02 1.02534914e-08 
2.433036e+02 1.02534914e-08 
2.434724e+02 1.02534914e-08 
2.436413e+02 1.02534914e-08 
2.438101e+02 1.02534914e-08 
2.439790e+02 1.02534914e-08 
2.441478e+02 1.02534914e-08 
2.443167e+02 1.02534914e-08 
2.444855e+02 1.02534914e-08 
2.446544e+02 1.02534914e-08 
2.448232e+02 1.02534914e-08 
2.449921e+02 1.02534914e-08 
2.451610e+02 1.02534914e-08 
2.453298e+02 1.02534914e-08 
2.454987e+02 1.02534914e-08 
2.456675e+02 1.02534914e-08 
2.458364e+02 1.02534914e-08 
2.460052e+02 1.02534914e-08 
2.461741e+02 1.02534914e-08 
2.463429e+02 1.02534914e-08 
2.465118e+02 1.02534914e-08 
2.466806e+02 1.02534914e-08 
2.468495e+02 1.02534914e-08 
2.470183e+02 1.02534914e-08 
2.471872e+02 1.02534914e-08 
2.473560e+02 1.02534914e-08 
2.475249e+02 1.02534914e-08 
2.476937e+02 1.02534914e-08 
2.478626e+02 1.02534914e-08 
2.480314e+02 1.02534914e-08 
2.482003e+02 1.02534914e-08 
2.483692e+02 1.02534914e-08 
2.485380e+02 1.02534914e-08 
2.487069e+02 1.02534914e-08 
2.488757e+02 1.02534914e-08 
2.490446e+02 1.02534914e-08 
2.492134e+02 1.02534914e-08 
2.493823e+02 1.02534914e-08 
2.495511e+02 1.02534914e-08 
2.497200e+02 1.02534914e-08 
2.498888e+02 1.02534914e-08 
2.500577e+02 1.02534914e-08 
2.502265e+02 1.02534914e-08 
2.503954e+02 1.02534914e-08 
2.505642e+02 1.02534914e-08 
2.507331e+02 1.02534914e-08 
2.509019e+02 1.02534914e-08 
2.510708e+02 1.02534914e-08 
2.512396e+02 1.02534914e-08 
2.514085e+02 1.02534914e-08 
2.515774e+02 1.02534914e-08 
2.517462e+02 1.00463090e-08 
2.519151e+02 1.00463090e-08 
2.520839e+02 1.00463090e-08 
2.522528e+02 1.00463090e-08 
2.524216e+02 1.00463090e-08 
2.525905e+02 1.00463090e-08 
2.527593e+02 1.00463090e-08 
2.529282e+02 1.00463090e-08 
2.530970e+02 1.00463090e-08 
2.532659e+02 1.00463090e-08 
2.534347e+02 1.00463090e-08 
2.536036e+02 1.00463090e-08 
2.537724e+02 1.00463090e-08 
2.539413e+02 1.00463090e-08 
2.541101e+02 1.00463090e-08 
2.542790e+02 1.00463090e-08 
2.544478e+02 1.00463090e-08 
2.546167e+02 1.00463090e-08 
2.547856e+02 1.00463090e-08 
2.549544e+02 1.00463090e-08 
2.551233e+02 1.00463090e-08 
2.552921e+02 1.00463090e-08 
2.554610e+02 1.00463090e-08 
2.556298e+02 1.00463090e-08 
2.557987e+02 1.00463090e-08 
2.559675e+02 1.00463090e-08 
2.561364e+02 1.00463090e-08 
2.563052e+02 1.00463090e-08 
2.564741e+02 1.00463090e-08 
2.566429e+02 1.00463090e-08 
2.568118e+02 1.00463090e-08 
2.569806e+02 1.00463090e-08 
2.571495e+02 1.00463090e-08 
2.573183e+02 1.00463090e-08 
2.574872e+02 1.00463090e-08 
2.576561e+02 1.00463090e-08 
2.578249e+02 1.00463090e-08 
2.579938e+02 1.00463090e-08 
2.581626e+02 1.00463090e-08 
2.583315e+02 1.00463090e-08 
2.585003e+02 1.00463090e-08 
2.586692e+02 1.00463090e-08 
2.588380e+02 1.00463090e-08 
2.590069e+02 1.00463090e-08 
2.591757e+02 1.00463090e-08 
2.593446e+02 1.00463090e-08 
2.595134e+02 1.00463090e-08 
2.596823e+02 1.00463090e-08 
2.598511e+02 1.00463090e-08 
2.600200e+02 1.00463090e-08 
2.601888e+02 1.00463090e-08 
2.603577e+02 1.00463090e-08 
2.605265e+02 1.00463090e-08 
2.606954e+02 1.00463090e-08 
2.608643e+02 1.00463090e-08 
2.610331e+02 1.00463090e-08 
2.612020e+02 1.00463090e-08 
2.613708e+02 1.00463090e-08 
2.615397e+02 1.00463090e-08 
2.617085e+02 1.00463090e-08 
2.618774e+02 1.00463090e-08 
2.620462e+02 1.00463090e-08 
2.622151e+02 1.00463090e-08 
2.623839e+02 1.00463090e-08 
2.625528e+02 1.00463090e-08 
2.627216e+02 1.00463090e-08 
2.628905e+02 1.00463090e-08 
2.630593e+02 1.00463090e-08 
2.632282e+02 1.00463090e-08 
2.633970e+02 1.00463090e-08 
2.635659e+02 1.00463090e-08 
2.637347e+02 1.00463090e-08 
2.639036e+02 1.00463090e-08 
2.640725e+02 1.00463090e-08 
2.642413e+02 1.00463090e-08 
2.644102e+02 1.00463090e-08 
2.645790e+02 1.00463090e-08 
2.647479e+02 1.00463090e-08 
2.649167e+02 1.00463090e-08 
2.650856e+02 1.00463090e-08 
2.652544e+02 1.00463090e-08 
2.654233e+02 1.00463090e-08 
2.655921e+02 1.00463090e-08 
2.657610e+02 1.00463090e-08 
2.659298e+02 1.00463090e-08 
2.660987e+02 1.00463090e-08 
2.662675e+02 1.00463090e-08 
2.664364e+02 1.00463090e-08 
2.666052e+02 1.00463090e-08 
2.667741e+02 1.00463090e-08 
2.669429e+02 1.00463090e-08 
2.671118e+02 1.00463090e-08 
2.672807e+02 1.00463090e-08 
2.674495e+02 1.00463090e-08 
2.676184e+02 1.00463090e-08 
2.677872e+02 1.00463090e-08 
2.679561e+02 1.00463090e-08 
2.681249e+02 1.00463090e-08 
2.682938e+02 1.00463090e-08 
2.684626e+02 1.00463090e-08 
2.686315e+02 1.00463090e-08 
2.688003e+02 1.00463090e-08 
2.689692e+02 1.00463090e-08 
2.691380e+02 1.00463090e-08 
2.693069e+02 1.00463090e-08 
2.694757e+02 1.00463090e-08 
2.696446e+02 1.00463090e-08 
2.698134e+02 1.00463090e-08 
2.699823e+02 1.00463090e-08 
2.701511e+02 1.00463090e-08 
2.703200e+02 1.00463090e-08 


==> dp_medium_ps_0.0001.dat <==
2.99700300e-03 2.32558140e-02 
9.98003992e-03 2.32558140e-02 
9.98003992e-03 4.65116279e-02 
1.49700599e-02 4.65116279e-02 
1.49700599e-02 6.97674419e-02 
2.79162512e-02 6.97674419e-02 
2.79162512e-02 9.30232558e-02 
2.89710290e-02 9.30232558e-02 
2.89710290e-02 1.16279070e-01 
2.98804781e-02 1.16279070e-01 
2.98804781e-02 1.39534884e-01 
4.19580420e-02 1.39534884e-01 
4.19580420e-02 1.62790698e-01 
4.49550450e-02 1.62790698e-01 
4.49550450e-02 1.86046512e-01 
5.48354935e-02 1.86046512e-01 
5.48354935e-02 2.09302326e-01 
5.78842315e-02 2.09302326e-01 
5.78842315e-02 2.32558140e-01 
6.17529880e-02 2.32558140e-01 
6.17529880e-02 2.55813953e-01 
7.99200799e-02 2.55813953e-01 
7.99200799e-02 2.79069767e-01 
8.79120879e-02 2.79069767e-01 
8.79120879e-02 3.02325581e-01 
8.98203593e-02 3.02325581e-01 
8.98203593e-02 3.25581395e-01 
9.38123752e-02 3.25581395e-01 
9.38123752e-02 3.48837209e-01 
9.89010989e-02 3.48837209e-01 
9.89010989e-02 3.72093023e-01 
1.13545817e-01 3.72093023e-01 
1.13545817e-01 3.95348837e-01 
1.13659023e-01 3.95348837e-01 
1.13659023e-01 4.18604651e-01 
1.27872128e-01 4.18604651e-01 
1.27872128e-01 4.41860465e-01 
1.61676647e-01 4.41860465e-01 
1.61676647e-01 4.65116279e-01 
1.73652695e-01 4.65116279e-01 
1.73652695e-01 4.88372093e-01 
1.83632735e-01 4.88372093e-01 
1.83632735e-01 5.11627907e-01 
1.84890656e-01 5.11627907e-01 
1.84890656e-01 5.34883721e-01 
2.31768232e-01 5.34883721e-01 
2.31768232e-01 5.58139535e-01 
2.67465070e-01 5.58139535e-01 
2.67465070e-01 5.81395349e-01 
3.68178324e-01 5.81395349e-01 
3.68178324e-01 6.04651163e-01 
4.41117764e-01 6.04651163e-01 
4.41117764e-01 6.27906977e-01 
7.77666999e-01 6.27906977e-01 
7.77666999e-01 6.51162791e-01 
9.09090909e-01 6.51162791e-01 
9.09090909e-01 6.74418605e-01 
1.11209767e+00 6.74418605e-01 
1.11209767e+00 6.97674419e-01 
1.12718204e+00 6.97674419e-01 
1.12718204e+00 7.20930233e-01 
1.16743472e+00 7.20930233e-01 
1.16743472e+00 7.44186047e-01 
1.33958539e+00 7.44186047e-01 
1.33958539e+00 7.67441860e-01 
1.40183486e+00 7.67441860e-01 
1.40183486e+00 7.90697674e-01 
1.63021869e+00 7.90697674e-01 
1.63021869e+00 8.13953488e-01 
2.45554446e+00 8.13953488e-01 
2.45554446e+00 8.37209302e-01 
3.03241895e+00 8.37209302e-01 
3.03241895e+00 8.60465116e-01 
3.10210877e+00 8.60465116e-01 
3.10210877e+00 8.83720930e-01 
3.16458853e+00 8.83720930e-01 
3.16458853e+00 9.06976744e-01 
3.21753607e+00 9.06976744e-01 
3.21753607e+00 9.30232558e-01 
5.23353293e+00 9.30232558e-01 
5.23353293e+00 9.53488372e-01 
1.98721670e+02 9.53488372e-01 
1.98721670e+02 9.76744186e-01 
3.97443340e+02 9.76744186e-01 
3.97443340e+02 1.00000000e+00 


==> dp_medium_psmod_0.0001.dat <==
7.99200799e-03 2.32558140e-02 
1.59840160e-02 2.32558140e-02 
1.59840160e-02 4.65116279e-02 
2.59481038e-02 4.65116279e-02 
2.59481038e-02 6.97674419e-02 
6.37450199e-02 6.97674419e-02 
6.37450199e-02 9.30232558e-02 
8.18363273e-02 9.30232558e-02 
8.18363273e-02 1.16279070e-01 
8.59140859e-02 1.16279070e-01 
8.59140859e-02 1.39534884e-01 
9.69030969e-02 1.39534884e-01 
9.69030969e-02 1.62790698e-01 
9.98003992e-02 1.62790698e-01 
9.98003992e-02 1.86046512e-01 
9.99000999e-02 1.86046512e-01 
9.99000999e-02 2.09302326e-01 
1.71828172e-01 2.09302326e-01 
1.71828172e-01 2.32558140e-01 
1.85628743e-01 2.32558140e-01 
1.85628743e-01 2.55813953e-01 
2.10368893e-01 2.55813953e-01 
2.10368893e-01 2.79069767e-01 
2.17131474e-01 2.79069767e-01 
2.17131474e-01 3.02325581e-01 
2.26321037e-01 3.02325581e-01 
2.26321037e-01 3.25581395e-01 
2.29540918e-01 3.25581395e-01 
2.29540918e-01 3.48837209e-01 
2.53456221e-01 3.48837209e-01 
2.53456221e-01 3.72093023e-01 
2.53493014e-01 3.72093023e-01 
2.53493014e-01 3.95348837e-01 
3.81854437e-01 3.95348837e-01 
3.81854437e-01 4.18604651e-01 
3.99602386e-01 4.18604651e-01 
3.99602386e-01 4.41860465e-01 
4.56543457e-01 4.41860465e-01 
4.56543457e-01 4.65116279e-01 
4.63489623e-01 4.65116279e-01 
4.63489623e-01 4.88372093e-01 
4.91017964e-01 4.88372093e-01 
4.91017964e-01 5.11627907e-01 
5.80838323e-01 5.11627907e-01 
5.80838323e-01 5.34883721e-01 
6.59022931e-01 5.34883721e-01 
6.59022931e-01 5.58139535e-01 
6.85314685e-01 5.58139535e-01 
6.85314685e-01 5.81395349e-01 
8.54291417e-01 5.81395349e-01 
8.54291417e-01 6.04651163e-01 
8.76739563e-01 6.04651163e-01 
8.76739563e-01 6.27906977e-01 
9.44223108e-01 6.27906977e-01 
9.44223108e-01 6.51162791e-01 
1.57742258e+00 6.51162791e-01 
1.57742258e+00 6.74418605e-01 
1.98004988e+00 6.74418605e-01 
1.98004988e+00 6.97674419e-01 
2.02774695e+00 6.97674419e-01 
2.02774695e+00 7.20930233e-01 
2.21446384e+00 7.20930233e-01 
2.21446384e+00 7.44186047e-01 
2.30738523e+00 7.44186047e-01 
2.30738523e+00 7.67441860e-01 
2.37188435e+00 7.67441860e-01 
2.37188435e+00 7.90697674e-01 
3.26184539e+00 7.90697674e-01 
3.26184539e+00 8.13953488e-01 
3.34865135e+00 8.13953488e-01 
3.34865135e+00 8.37209302e-01 
3.97443340e+02 8.37209302e-01 
3.97443340e+02 8.60465116e-01 
3.97443340e+02 8.60465116e-01 
3.97443340e+02 8.83720930e-01 
3.97443340e+02 8.83720930e-01 
3.97443340e+02 9.06976744e-01 
3.97443340e+02 9.06976744e-01 
3.97443340e+02 9.30232558e-01 
3.97443340e+02 9.30232558e-01 
3.97443340e+02 9.53488372e-01 
3.97443340e+02 9.53488372e-01 
3.97443340e+02 9.76744186e-01 
3.97443340e+02 9.76744186e-01 
3.97443340e+02 1.00000000e+00 


==> dp_small_ps_0.0001.dat <==
9.16666667e-01 4.54545455e-02 
1.57142857e+00 4.54545455e-02 
1.57142857e+00 9.09090909e-02 
1.72000000e+00 9.09090909e-02 
1.72000000e+00 1.36363636e-01 
2.54545455e+00 1.36363636e-01 
2.54545455e+00 1.81818182e-01 
2.75000000e+00 1.81818182e-01 
2.75000000e+00 2.27272727e-01 
3.25000000e+00 2.27272727e-01 
3.25000000e+00 2.72727273e-01 
4.00000000e+00 2.72727273e-01 
4.00000000e+00 3.18181818e-01 
5.58823529e+00 3.18181818e-01 
5.58823529e+00 3.63636364e-01 
6.41176471e+00 3.63636364e-01 
6.41176471e+00 4.09090909e-01 
8.90909091e+00 4.09090909e-01 
8.90909091e+00 4.54545455e-01 
9.09090909e+00 4.54545455e-01 
9.09090909e+00 5.00000000e-01 
9.46153846e+00 5.00000000e-01 
9.46153846e+00 5.45454545e-01 
1.07272727e+01 5.45454545e-01 
1.07272727e+01 5.90909091e-01 
1.11764706e+01 5.90909091e-01 
1.11764706e+01 6.36363636e-01 
1.18571429e+01 6.36363636e-01 
1.18571429e+01 6.81818182e-01 
1.26363636e+01 6.81818182e-01 
1.26363636e+01 7.27272727e-01 
1.73636364e+01 7.27272727e-01 
1.73636364e+01 7.72727273e-01 
3.28095238e+01 7.72727273e-01 
3.28095238e+01 8.18181818e-01 
4.67272727e+01 8.18181818e-01 
4.67272727e+01 8.63636364e-01 
1.97727273e+02 8.63636364e-01 
1.97727273e+02 9.09090909e-01 
2.36181818e+02 9.09090909e-01 
2.36181818e+02 9.54545455e-01 
1.11192308e+03 9.54545455e-01 
1.11192308e+03 1.00000000e+00 
2000           1


==> dp_small_psmod_0.0001.dat <==
1.08333333e+00 4.54545455e-02 
1.45454545e+00 4.54545455e-02 
1.45454545e+00 9.09090909e-02 
1.90909091e+00 9.09090909e-02 
1.90909091e+00 1.36363636e-01 
2.52941176e+00 1.36363636e-01 
2.52941176e+00 1.81818182e-01 
2.94117647e+00 1.81818182e-01 
2.94117647e+00 2.27272727e-01 
3.27272727e+00 2.27272727e-01 
3.27272727e+00 2.72727273e-01 
3.63636364e+00 2.72727273e-01 
3.63636364e+00 3.18181818e-01 
4.87500000e+00 3.18181818e-01 
4.87500000e+00 3.63636364e-01 
4.93750000e+00 3.63636364e-01 
4.93750000e+00 4.09090909e-01 
6.15384615e+00 4.09090909e-01 
6.15384615e+00 4.54545455e-01 
6.27272727e+00 4.54545455e-01 
6.27272727e+00 5.00000000e-01 
7.09523810e+00 5.00000000e-01 
7.09523810e+00 5.45454545e-01 
1.05882353e+01 5.45454545e-01 
1.05882353e+01 5.90909091e-01 
1.06363636e+01 5.90909091e-01 
1.06363636e+01 6.36363636e-01 
1.41538462e+01 6.36363636e-01 
1.41538462e+01 6.81818182e-01 
1.55454545e+01 6.81818182e-01 
1.55454545e+01 7.27272727e-01 
1.56428571e+01 7.27272727e-01 
1.56428571e+01 7.72727273e-01 
2.92380952e+01 7.72727273e-01 
2.92380952e+01 8.18181818e-01 
3.60000000e+01 8.18181818e-01 
3.60000000e+01 8.63636364e-01 
1.07181818e+02 8.63636364e-01 
1.07181818e+02 9.09090909e-01 
1.46454545e+02 9.09090909e-01 
1.46454545e+02 9.54545455e-01 
8.16890909e+03 9.54545455e-01 
8.16890909e+03 1.00000000e+00 


==> dp_small_uns_0.0001.dat <==
5.76470588e+00 4.54545455e-02 
6.35294118e+00 4.54545455e-02 
6.35294118e+00 9.09090909e-02 
8.48000000e+00 9.09090909e-02 
8.48000000e+00 1.36363636e-01 
1.16470588e+01 1.36363636e-01 
1.16470588e+01 1.81818182e-01 
1.62727273e+01 1.81818182e-01 
1.62727273e+01 2.27272727e-01 
1.68181818e+01 2.27272727e-01 
1.68181818e+01 2.72727273e-01 
3.09285714e+01 2.72727273e-01 
3.09285714e+01 3.18181818e-01 
3.15454545e+01 3.18181818e-01 
3.15454545e+01 3.63636364e-01 
3.23636364e+01 3.63636364e-01 
3.23636364e+01 4.09090909e-01 
3.45384615e+01 4.09090909e-01 
3.45384615e+01 4.54545455e-01 
3.48125000e+01 4.54545455e-01 
3.48125000e+01 5.00000000e-01 
6.89090909e+01 5.00000000e-01 
6.89090909e+01 5.45454545e-01 
8.59375000e+01 5.45454545e-01 
8.59375000e+01 5.90909091e-01 
1.09000000e+02 5.90909091e-01 
1.09000000e+02 6.36363636e-01 
1.17181818e+02 6.36363636e-01 
1.17181818e+02 6.81818182e-01 
1.75545455e+02 6.81818182e-01 
1.75545455e+02 7.27272727e-01 
1.85583333e+02 7.27272727e-01 
1.85583333e+02 7.72727273e-01 
2.84190476e+02 7.72727273e-01 
2.84190476e+02 8.18181818e-01 
6.21769231e+02 8.18181818e-01 
6.21769231e+02 8.63636364e-01 
3.28709524e+03 8.63636364e-01 
3.28709524e+03 9.09090909e-01 
4.08445455e+03 9.09090909e-01 
4.08445455e+03 9.54545455e-01 
8.16890909e+03 9.54545455e-01 
8.16890909e+03 1.00000000e+00 


==> dp_small_unsmod_0.0001.dat <==
2.24000000e+00 4.54545455e-02 
4.76470588e+00 4.54545455e-02 
4.76470588e+00 9.09090909e-02 
4.88235294e+00 9.09090909e-02 
4.88235294e+00 1.36363636e-01 
5.70588235e+00 1.36363636e-01 
5.70588235e+00 1.81818182e-01 
1.16363636e+01 1.81818182e-01 
1.16363636e+01 2.27272727e-01 
1.83636364e+01 2.27272727e-01 
1.83636364e+01 2.72727273e-01 
2.69230769e+01 2.72727273e-01 
2.69230769e+01 3.18181818e-01 
2.78095238e+01 3.18181818e-01 
2.78095238e+01 3.63636364e-01 
3.02727273e+01 3.63636364e-01 
3.02727273e+01 4.09090909e-01 
3.21875000e+01 4.09090909e-01 
3.21875000e+01 4.54545455e-01 
3.69090909e+01 4.54545455e-01 
3.69090909e+01 5.00000000e-01 
3.71818182e+01 5.00000000e-01 
3.71818182e+01 5.45454545e-01 
3.76363636e+01 5.45454545e-01 
3.76363636e+01 5.90909091e-01 
5.00000000e+01 5.90909091e-01 
5.00000000e+01 6.36363636e-01 
5.51250000e+01 6.36363636e-01 
5.51250000e+01 6.81818182e-01 
6.24285714e+01 6.81818182e-01 
6.24285714e+01 7.27272727e-01 
6.40769231e+01 7.27272727e-01 
6.40769231e+01 7.72727273e-01 
1.02545455e+02 7.72727273e-01 
1.02545455e+02 8.18181818e-01 
1.10909091e+02 8.18181818e-01 
1.10909091e+02 8.63636364e-01 
1.23666667e+02 8.63636364e-01 
1.23666667e+02 9.09090909e-01 
4.36904762e+02 9.09090909e-01 
4.36904762e+02 9.54545455e-01 
4.93090909e+02 9.54545455e-01 
4.93090909e+02 1.00000000e+00 
2000           1


==> dp_smallish_ps_0.0001.dat <==
1.37254902e-01 2.27272727e-02 
2.50000000e-01 2.27272727e-02 
2.50000000e-01 4.54545455e-02 
2.87128713e-01 4.54545455e-02 
2.87128713e-01 6.81818182e-02 
3.66336634e-01 6.81818182e-02 
3.66336634e-01 9.09090909e-02 
4.25742574e-01 9.09090909e-02 
4.25742574e-01 1.13636364e-01 
4.27184466e-01 1.13636364e-01 
4.27184466e-01 1.36363636e-01 
5.33980583e-01 1.36363636e-01 
5.33980583e-01 1.59090909e-01 
5.68627451e-01 1.59090909e-01 
5.68627451e-01 1.81818182e-01 
5.75000000e-01 1.81818182e-01 
5.75000000e-01 2.04545455e-01 
6.83168317e-01 2.04545455e-01 
6.83168317e-01 2.27272727e-01 
8.51485149e-01 2.27272727e-01 
8.51485149e-01 2.50000000e-01 
8.61386139e-01 2.50000000e-01 
8.61386139e-01 2.72727273e-01 
9.01960784e-01 2.72727273e-01 
9.01960784e-01 2.95454545e-01 
9.03846154e-01 2.95454545e-01 
9.03846154e-01 3.18181818e-01 
9.50495050e-01 3.18181818e-01 
9.50495050e-01 3.40909091e-01 
1.05769231e+00 3.40909091e-01 
1.05769231e+00 3.63636364e-01 
1.08965517e+00 3.63636364e-01 
1.08965517e+00 3.86363636e-01 
1.18446602e+00 3.86363636e-01 
1.18446602e+00 4.09090909e-01 
1.18461538e+00 4.09090909e-01 
1.18461538e+00 4.31818182e-01 
1.39603960e+00 4.31818182e-01 
1.39603960e+00 4.54545455e-01 
1.43646409e+00 4.54545455e-01 
1.43646409e+00 4.77272727e-01 
1.45098039e+00 4.77272727e-01 
1.45098039e+00 5.00000000e-01 
1.69811321e+00 5.00000000e-01 
1.69811321e+00 5.22727273e-01 
1.78431373e+00 5.22727273e-01 
1.78431373e+00 5.45454545e-01 
1.80392157e+00 5.45454545e-01 
1.80392157e+00 5.68181818e-01 
1.90196078e+00 5.68181818e-01 
1.90196078e+00 5.90909091e-01 
1.97647059e+00 5.90909091e-01 
1.97647059e+00 6.13636364e-01 
2.10891089e+00 6.13636364e-01 
2.10891089e+00 6.36363636e-01 
2.11764706e+00 6.36363636e-01 
2.11764706e+00 6.59090909e-01 
2.61538462e+00 6.59090909e-01 
2.61538462e+00 6.81818182e-01 
2.68965517e+00 6.81818182e-01 
2.68965517e+00 7.04545455e-01 
2.75384615e+00 7.04545455e-01 
2.75384615e+00 7.27272727e-01 
2.76470588e+00 7.27272727e-01 
2.76470588e+00 7.50000000e-01 
2.78625954e+00 7.50000000e-01 
2.78625954e+00 7.72727273e-01 
3.05517241e+00 7.72727273e-01 
3.05517241e+00 7.95454545e-01 
3.51741294e+00 7.95454545e-01 
3.51741294e+00 8.18181818e-01 
3.81132075e+00 8.18181818e-01 
3.81132075e+00 8.40909091e-01 
8.99029126e+00 8.40909091e-01 
8.99029126e+00 8.63636364e-01 
1.57317073e+01 8.63636364e-01 
1.57317073e+01 8.86363636e-01 
2.08823529e+01 8.86363636e-01 
2.08823529e+01 9.09090909e-01 
2.38910891e+01 9.09090909e-01 
2.38910891e+01 9.31818182e-01 
4.95882353e+01 9.31818182e-01 
4.95882353e+01 9.54545455e-01 
2.74000000e+02 9.54545455e-01 
2.74000000e+02 9.77272727e-01 
2.74000000e+02 9.77272727e-01 
2.74000000e+02 1.00000000e+00 
300            1


==> dp_smallish_psmod_0.0001.dat <==
1.88118812e-01 2.27272727e-02 
2.05882353e-01 2.27272727e-02 
2.05882353e-01 4.54545455e-02 
2.47524752e-01 4.54545455e-02 
2.47524752e-01 6.81818182e-02 
3.26732673e-01 6.81818182e-02 
3.26732673e-01 9.09090909e-02 
3.46153846e-01 9.09090909e-02 
3.46153846e-01 1.13636364e-01 
4.05940594e-01 1.13636364e-01 
4.05940594e-01 1.36363636e-01 
4.35643564e-01 1.36363636e-01 
4.35643564e-01 1.59090909e-01 
4.50980392e-01 1.59090909e-01 
4.50980392e-01 1.81818182e-01 
4.70588235e-01 1.81818182e-01 
4.70588235e-01 2.04545455e-01 
5.49019608e-01 2.04545455e-01 
5.49019608e-01 2.27272727e-01 
5.72815534e-01 2.27272727e-01 
5.72815534e-01 2.50000000e-01 
6.33663366e-01 2.50000000e-01 
6.33663366e-01 2.72727273e-01 
8.15533981e-01 2.72727273e-01 
8.15533981e-01 2.95454545e-01 
8.61386139e-01 2.95454545e-01 
8.61386139e-01 3.18181818e-01 
9.12621359e-01 3.18181818e-01 
9.12621359e-01 3.40909091e-01 
1.00000000e+00 3.40909091e-01 
1.00000000e+00 3.63636364e-01 
1.07843137e+00 3.63636364e-01 
1.07843137e+00 3.86363636e-01 
1.25490196e+00 3.86363636e-01 
1.25490196e+00 4.09090909e-01 
1.28846154e+00 4.09090909e-01 
1.28846154e+00 4.31818182e-01 
1.41984733e+00 4.31818182e-01 
1.41984733e+00 4.54545455e-01 
1.62264151e+00 4.54545455e-01 
1.62264151e+00 4.77272727e-01 
1.65384615e+00 4.77272727e-01 
1.65384615e+00 5.00000000e-01 
2.00000000e+00 5.00000000e-01 
2.00000000e+00 5.22727273e-01 
2.00990099e+00 5.22727273e-01 
2.00990099e+00 5.45454545e-01 
2.02758621e+00 5.45454545e-01 
2.02758621e+00 5.68181818e-01 
2.13103448e+00 5.68181818e-01 
2.13103448e+00 5.90909091e-01 
2.35000000e+00 5.90909091e-01 
2.35000000e+00 6.13636364e-01 
2.49230769e+00 6.13636364e-01 
2.49230769e+00 6.36363636e-01 
2.68627451e+00 6.36363636e-01 
2.68627451e+00 6.59090909e-01 
2.81176471e+00 6.59090909e-01 
2.81176471e+00 6.81818182e-01 
2.87692308e+00 6.81818182e-01 
2.87692308e+00 7.04545455e-01 
3.27586207e+00 7.04545455e-01 
3.27586207e+00 7.27272727e-01 
3.32075472e+00 7.27272727e-01 
3.32075472e+00 7.50000000e-01 
3.41747573e+00 7.50000000e-01 
3.41747573e+00 7.72727273e-01 
3.94117647e+00 7.72727273e-01 
3.94117647e+00 7.95454545e-01 
4.16915423e+00 7.95454545e-01 
4.16915423e+00 8.18181818e-01 
5.41176471e+00 8.18181818e-01 
5.41176471e+00 8.40909091e-01 
8.66019417e+00 8.40909091e-01 
8.66019417e+00 8.63636364e-01 
8.87128713e+00 8.63636364e-01 
8.87128713e+00 8.86363636e-01 
1.08613861e+01 8.86363636e-01 
1.08613861e+01 9.09090909e-01 
1.18536585e+01 9.09090909e-01 
1.18536585e+01 9.31818182e-01 
1.90196078e+01 9.31818182e-01 
1.90196078e+01 9.54545455e-01 
1.37000000e+02 9.54545455e-01 
1.37000000e+02 9.77272727e-01 
2.74000000e+02 9.77272727e-01 
2.74000000e+02 1.00000000e+00 
300            1


==> example_n10_nops.dat <==
1.0000e+00   3.5188e+03
   2.0000e+00   2.7557e+03
   3.0000e+00   6.5501e+02
   4.0000e+00   6.5501e+02
   5.0000e+00   6.5501e+02
   6.0000e+00   6.5501e+02
   7.0000e+00   6.5501e+02
   8.0000e+00   6.5501e+02
   9.0000e+00   6.5501e+02
   1.0000e+01   6.5501e+02
   1.1000e+01   2.6126e+02
   1.2000e+01   2.6126e+02
   1.3000e+01   2.6126e+02
   1.4000e+01   2.6126e+02
   1.5000e+01   2.6126e+02
   1.6000e+01   2.6126e+02
   1.7000e+01   2.6126e+02
   1.8000e+01   2.6126e+02
   1.9000e+01   2.6126e+02
   2.0000e+01   1.4525e+02
   2.1000e+01   1.4525e+02
   2.2000e+01   1.4525e+02
   2.3000e+01   1.4525e+02
   2.4000e+01   1.4525e+02
   2.5000e+01   1.4525e+02
   2.6000e+01   1.4525e+02
   2.7000e+01   1.4525e+02
   2.8000e+01   9.9104e+01
   2.9000e+01   9.9104e+01
   3.0000e+01   9.9104e+01
   3.1000e+01   9.9104e+01
   3.2000e+01   9.9104e+01
   3.3000e+01   9.9104e+01
   3.4000e+01   9.9104e+01
   3.5000e+01   9.9104e+01
   3.6000e+01   9.9104e+01
   3.7000e+01   9.9104e+01
   3.8000e+01   9.9104e+01
   3.9000e+01   9.9104e+01
   4.0000e+01   9.9104e+01
   4.1000e+01   9.9104e+01
   4.2000e+01   9.9104e+01
   4.3000e+01   9.9104e+01
   4.4000e+01   9.9104e+01
   4.5000e+01   9.9104e+01
   4.6000e+01   9.9104e+01
   4.7000e+01   9.9104e+01
   4.8000e+01   9.9104e+01
   4.9000e+01   3.2089e+01
   5.0000e+01   3.2089e+01
   5.1000e+01   3.2089e+01
   5.2000e+01   3.2089e+01
   5.3000e+01   3.2089e+01
   5.4000e+01   3.2089e+01
   5.5000e+01   3.2089e+01
   5.6000e+01   3.2089e+01
   5.7000e+01   3.2089e+01
   5.8000e+01   3.2089e+01
   5.9000e+01   3.2089e+01
   6.0000e+01   3.2089e+01
   6.1000e+01   3.2089e+01
   6.2000e+01   3.1503e+01
   6.3000e+01   3.1503e+01
   6.4000e+01   3.1503e+01
   6.5000e+01   3.1503e+01
   6.6000e+01   3.0626e+01
   6.7000e+01   3.0626e+01
   6.8000e+01   3.0626e+01
   6.9000e+01   3.0626e+01
   7.0000e+01   3.0626e+01
   7.1000e+01   3.0626e+01
   7.2000e+01   3.0626e+01
   7.3000e+01   3.0626e+01
   7.4000e+01   3.0626e+01
   7.5000e+01   3.0626e+01
   7.6000e+01   3.0626e+01
   7.7000e+01   3.0626e+01
   7.8000e+01   2.9432e+01
   7.9000e+01   2.9432e+01
   8.0000e+01   2.9432e+01
   8.1000e+01   2.9432e+01
   8.2000e+01   2.9409e+01
   8.3000e+01   2.9409e+01
   8.4000e+01   2.9409e+01
   8.5000e+01   2.9409e+01
   8.6000e+01   2.9409e+01
   8.7000e+01   2.9409e+01
   8.8000e+01   2.9409e+01
   8.9000e+01   2.9409e+01
   9.0000e+01   2.9409e+01
   9.1000e+01   2.9409e+01
   9.2000e+01   2.9409e+01
   9.3000e+01   2.9346e+01
   9.4000e+01   2.9346e+01
   9.5000e+01   2.9115e+01
   9.6000e+01   2.9115e+01
   9.7000e+01   2.9115e+01
   9.8000e+01   2.9115e+01
   9.9000e+01   2.9075e+01
   1.0000e+02   2.9075e+01
   1.0100e+02   2.9032e+01
   1.0200e+02   2.8147e+01
   1.0300e+02   2.8147e+01
   1.0400e+02   2.8147e+01
   1.0500e+02   2.8147e+01
   1.0600e+02   2.8147e+01
   1.0700e+02   2.8147e+01
   1.0800e+02   2.7330e+01
   1.0900e+02   2.6267e+01
   1.1000e+02   2.6267e+01
   1.1100e+02   2.4880e+01
   1.1200e+02   2.4880e+01
   1.1300e+02   2.3350e+01
   1.1400e+02   2.3350e+01
   1.1500e+02   2.2075e+01
   1.1600e+02   2.2075e+01
   1.1700e+02   2.2075e+01
   1.1800e+02   2.2075e+01
   1.1900e+02   2.2075e+01
   1.2000e+02   2.2075e+01
   1.2100e+02   2.2075e+01
   1.2200e+02   2.2075e+01
   1.2300e+02   2.2075e+01
   1.2400e+02   2.1879e+01
   1.2500e+02   2.1879e+01
   1.2600e+02   2.1879e+01
   1.2700e+02   2.1879e+01
   1.2800e+02   2.1879e+01
   1.2900e+02   2.1879e+01
   1.3000e+02   2.1879e+01
   1.3100e+02   2.1879e+01
   1.3200e+02   2.1879e+01
   1.3300e+02   2.1879e+01
   1.3400e+02   2.1879e+01
   1.3500e+02   2.1879e+01
   1.3600e+02   1.9031e+01
   1.3700e+02   1.9031e+01
   1.3800e+02   1.8551e+01
   1.3900e+02   1.8551e+01
   1.4000e+02   1.8546e+01
   1.4100e+02   1.8546e+01
   1.4200e+02   1.8546e+01
   1.4300e+02   1.8546e+01
   1.4400e+02   1.8546e+01
   1.4500e+02   1.8546e+01
   1.4600e+02   1.4556e+01
   1.4700e+02   1.4556e+01
   1.4800e+02   1.2654e+01
   1.4900e+02   1.2654e+01
   1.5000e+02   1.2654e+01
   1.5100e+02   1.2654e+01
   1.5200e+02   1.2654e+01
   1.5300e+02   1.2654e+01
   1.5400e+02   1.2654e+01
   1.5500e+02   1.2654e+01
   1.5600e+02   1.2654e+01
   1.5700e+02   1.2654e+01
   1.5800e+02   1.2654e+01
   1.5900e+02   1.2654e+01
   1.6000e+02   1.2654e+01
   1.6100e+02   1.2654e+01
   1.6200e+02   1.2654e+01
   1.6300e+02   1.2654e+01
   1.6400e+02   1.2654e+01
   1.6500e+02   1.2654e+01
   1.6600e+02   1.2654e+01
   1.6700e+02   1.2654e+01
   1.6800e+02   1.1465e+01
   1.6900e+02   1.1465e+01
   1.7000e+02   1.1170e+01
   1.7100e+02   1.1170e+01
   1.7200e+02   1.1170e+01
   1.7300e+02   1.1170e+01
   1.7400e+02   1.1170e+01
   1.7500e+02   1.1170e+01
   1.7600e+02   1.1170e+01
   1.7700e+02   1.1170e+01
   1.7800e+02   1.1170e+01
   1.7900e+02   1.1170e+01
   1.8000e+02   1.1170e+01
   1.8100e+02   1.1170e+01
   1.8200e+02   1.1170e+01
   1.8300e+02   1.1170e+01
   1.8400e+02   1.1170e+01
   1.8500e+02   1.1170e+01
   1.8600e+02   1.1170e+01
   1.8700e+02   1.1170e+01
   1.8800e+02   1.1170e+01
   1.8900e+02   1.1170e+01
   1.9000e+02   1.1170e+01
   1.9100e+02   1.1170e+01
   1.9200e+02   1.1170e+01
   1.9300e+02   1.1170e+01
   1.9400e+02   1.1170e+01
   1.9500e+02   1.1170e+01
   1.9600e+02   1.1170e+01
   1.9700e+02   1.1170e+01
   1.9800e+02   1.1170e+01
   1.9900e+02   1.1170e+01
   2.0000e+02   1.1170e+01
   2.0100e+02   1.1151e+01
   2.0200e+02   1.1151e+01
   2.0300e+02   1.1149e+01
   2.0400e+02   1.1149e+01
   2.0500e+02   1.1146e+01
   2.0600e+02   1.1146e+01
   2.0700e+02   1.1144e+01
   2.0800e+02   1.1144e+01
   2.0900e+02   1.1139e+01
   2.1000e+02   1.1139e+01
   2.1100e+02   1.1129e+01
   2.1200e+02   1.1129e+01
   2.1300e+02   1.1117e+01
   2.1400e+02   1.1117e+01
   2.1500e+02   1.1106e+01
   2.1600e+02   1.1106e+01
   2.1700e+02   1.1105e+01
   2.1800e+02   1.1105e+01
   2.1900e+02   1.1105e+01
   2.2000e+02   1.1105e+01
   2.2100e+02   1.1105e+01
   2.2200e+02   1.1105e+01
   2.2300e+02   1.1105e+01
   2.2400e+02   1.1105e+01
   2.2500e+02   1.1105e+01
   2.2600e+02   1.1105e+01
   2.2700e+02   1.1105e+01
   2.2800e+02   1.1105e+01
   2.2900e+02   1.1105e+01
   2.3000e+02   1.1103e+01
   2.3100e+02   1.1103e+01
   2.3200e+02   1.1103e+01
   2.3300e+02   1.1103e+01
   2.3400e+02   1.1103e+01
   2.3500e+02   1.1103e+01
   2.3600e+02   1.1103e+01
   2.3700e+02   1.1103e+01
   2.3800e+02   1.1102e+01
   2.3900e+02   1.1102e+01
   2.4000e+02   1.1101e+01
   2.4100e+02   1.1101e+01
   2.4200e+02   1.1101e+01
   2.4300e+02   1.1101e+01
   2.4400e+02   1.1101e+01
   2.4500e+02   1.1101e+01
   2.4600e+02   1.1101e+01
   2.4700e+02   1.1101e+01
   2.4800e+02   1.1101e+01
   2.4900e+02   1.1101e+01
   2.5000e+02   1.1101e+01
   2.5100e+02   1.1101e+01
   2.5200e+02   1.1101e+01
   2.5300e+02   1.1101e+01
   2.5400e+02   1.1101e+01
   2.5500e+02   1.1101e+01
   2.5600e+02   1.1101e+01
   2.5700e+02   1.1101e+01
   2.5800e+02   1.1101e+01
   2.5900e+02   1.1101e+01
   2.6000e+02   1.1101e+01
   2.6100e+02   1.1101e+01
   2.6200e+02   1.1101e+01
   2.6300e+02   1.1101e+01
   2.6400e+02   1.1100e+01
   2.6500e+02   1.1100e+01
   2.6600e+02   1.1100e+01
   2.6700e+02   1.1100e+01
   2.6800e+02   1.1099e+01
   2.6900e+02   1.1099e+01
   2.7000e+02   1.1098e+01
   2.7100e+02   1.1098e+01
   2.7200e+02   1.1098e+01
   2.7300e+02   1.1098e+01
   2.7400e+02   1.1098e+01
   2.7500e+02   1.1098e+01
   2.7600e+02   1.1098e+01
   2.7700e+02   1.1098e+01
   2.7800e+02   1.1098e+01
   2.7900e+02   1.1098e+01
   2.8000e+02   1.1098e+01
   2.8100e+02   1.1098e+01
   2.8200e+02   1.1098e+01
   2.8300e+02   1.1098e+01
   2.8400e+02   1.1098e+01
   2.8500e+02   1.1098e+01
   2.8600e+02   1.1098e+01
   2.8700e+02   1.1098e+01
   2.8800e+02   1.1098e+01
   2.8900e+02   1.1098e+01
   2.9000e+02   1.1097e+01
   2.9100e+02   1.1096e+01
   2.9200e+02   1.1095e+01
   2.9300e+02   1.1094e+01
   2.9400e+02   1.1091e+01
   2.9500e+02   1.1091e+01
   2.9600e+02   1.1091e+01
   2.9700e+02   1.1091e+01
   2.9800e+02   1.1091e+01
   2.9900e+02   1.1091e+01
   3.0000e+02   1.1091e+01
   3.0100e+02   1.1091e+01
   3.0200e+02   1.1091e+01
   3.0300e+02   1.1091e+01
   3.0400e+02   1.1091e+01
   3.0500e+02   1.1091e+01
   3.0600e+02   1.1091e+01
   3.0700e+02   1.1091e+01
   3.0800e+02   1.1090e+01
   3.0900e+02   1.1090e+01
   3.1000e+02   1.1089e+01
   3.1100e+02   1.1089e+01
   3.1200e+02   1.1088e+01
   3.1300e+02   1.1088e+01
   3.1400e+02   1.1088e+01
   3.1500e+02   1.1088e+01
   3.1600e+02   1.1088e+01
   3.1700e+02   1.1088e+01
   3.1800e+02   1.1088e+01
   3.1900e+02   1.1088e+01
   3.2000e+02   1.1088e+01
   3.2100e+02   1.1088e+01
   3.2200e+02   1.1088e+01
   3.2300e+02   1.1088e+01
   3.2400e+02   1.1088e+01
   3.2500e+02   1.1088e+01
   3.2600e+02   1.1088e+01
   3.2700e+02   1.1088e+01
   3.2800e+02   1.1088e+01
   3.2900e+02   1.1087e+01
   3.3000e+02   1.1087e+01
   3.3100e+02   1.1086e+01
   3.3200e+02   1.1086e+01
   3.3300e+02   1.1085e+01
   3.3400e+02   1.1085e+01
   3.3500e+02   1.1085e+01
   3.3600e+02   1.1085e+01
   3.3700e+02   1.1063e+01
   3.3800e+02   1.1054e+01
   3.3900e+02   1.1051e+01
   3.4000e+02   1.1051e+01
   3.4100e+02   1.1051e+01
   3.4200e+02   1.1051e+01
   3.4300e+02   1.1051e+01
   3.4400e+02   1.1051e+01
   3.4500e+02   1.1051e+01
   3.4600e+02   1.1051e+01
   3.4700e+02   1.1051e+01
   3.4800e+02   1.1051e+01
   3.4900e+02   1.1051e+01
   3.5000e+02   1.1051e+01
   3.5100e+02   1.1051e+01
   3.5200e+02   1.1051e+01
   3.5300e+02   1.1051e+01
   3.5400e+02   1.1051e+01
   3.5500e+02   1.1051e+01
   3.5600e+02   1.1051e+01
   3.5700e+02   1.1051e+01
   3.5800e+02   1.1051e+01
   3.5900e+02   1.1051e+01
   3.6000e+02   1.1023e+01
   3.6100e+02   1.1021e+01
   3.6200e+02   1.1019e+01
   3.6300e+02   1.1015e+01
   3.6400e+02   1.1008e+01
   3.6500e+02   1.1001e+01
   3.6600e+02   1.0993e+01
   3.6700e+02   1.0987e+01
   3.6800e+02   1.0987e+01
   3.6900e+02   1.0987e+01
   3.7000e+02   1.0987e+01
   3.7100e+02   1.0987e+01
   3.7200e+02   1.0987e+01
   3.7300e+02   1.0987e+01
   3.7400e+02   1.0987e+01
   3.7500e+02   1.0987e+01
   3.7600e+02   1.0987e+01
   3.7700e+02   1.0987e+01
   3.7800e+02   1.0987e+01
   3.7900e+02   1.0987e+01
   3.8000e+02   1.0987e+01
   3.8100e+02   1.0987e+01
   3.8200e+02   1.0987e+01
   3.8300e+02   1.0958e+01
   3.8400e+02   1.0953e+01
   3.8500e+02   1.0944e+01
   3.8600e+02   1.0930e+01
   3.8700e+02   1.0911e+01
   3.8800e+02   1.0884e+01
   3.8900e+02   1.0848e+01
   3.9000e+02   1.0809e+01
   3.9100e+02   1.0809e+01
   3.9200e+02   1.0809e+01
   3.9300e+02   1.0809e+01
   3.9400e+02   1.0809e+01
   3.9500e+02   1.0809e+01
   3.9600e+02   1.0809e+01
   3.9700e+02   1.0809e+01
   3.9800e+02   1.0809e+01
   3.9900e+02   1.0809e+01
   4.0000e+02   1.0809e+01
   4.0100e+02   1.0809e+01
   4.0200e+02   1.0809e+01
   4.0300e+02   1.0809e+01
   4.0400e+02   1.0809e+01
   4.0500e+02   1.0809e+01
   4.0600e+02   1.0809e+01
   4.0700e+02   1.0809e+01
   4.0800e+02   1.0809e+01
   4.0900e+02   1.0804e+01
   4.1000e+02   1.0784e+01
   4.1100e+02   1.0758e+01
   4.1200e+02   1.0725e+01
   4.1300e+02   1.0706e+01
   4.1400e+02   1.0706e+01
   4.1500e+02   1.0706e+01
   4.1600e+02   1.0706e+01
   4.1700e+02   1.0687e+01
   4.1800e+02   1.0307e+01
   4.1900e+02   1.0280e+01
   4.2000e+02   1.0280e+01
   4.2100e+02   1.0280e+01
   4.2200e+02   1.0280e+01
   4.2300e+02   1.0280e+01
   4.2400e+02   1.0280e+01
   4.2500e+02   1.0280e+01
   4.2600e+02   1.0280e+01
   4.2700e+02   1.0280e+01
   4.2800e+02   1.0280e+01
   4.2900e+02   1.0280e+01
   4.3000e+02   1.0280e+01
   4.3100e+02   1.0280e+01
   4.3200e+02   1.0280e+01
   4.3300e+02   1.0280e+01
   4.3400e+02   1.0280e+01
   4.3500e+02   1.0099e+01
   4.3600e+02   1.0099e+01
   4.3700e+02   1.0099e+01
   4.3800e+02   1.0099e+01
   4.3900e+02   1.0099e+01
   4.4000e+02   1.0099e+01
   4.4100e+02   1.0099e+01
   4.4200e+02   1.0099e+01
   4.4300e+02   1.0099e+01
   4.4400e+02   1.0099e+01
   4.4500e+02   1.0099e+01
   4.4600e+02   1.0099e+01
   4.4700e+02   1.0099e+01
   4.4800e+02   1.0099e+01
   4.4900e+02   1.0099e+01
   4.5000e+02   1.0099e+01
   4.5100e+02   1.0099e+01
   4.5200e+02   1.0099e+01
   4.5300e+02   1.0058e+01
   4.5400e+02   1.0045e+01
   4.5500e+02   1.0045e+01
   4.5600e+02   1.0045e+01
   4.5700e+02   1.0045e+01
   4.5800e+02   1.0045e+01
   4.5900e+02   1.0045e+01
   4.6000e+02   1.0045e+01
   4.6100e+02   1.0045e+01
   4.6200e+02   1.0045e+01
   4.6300e+02   1.0045e+01
   4.6400e+02   1.0045e+01
   4.6500e+02   1.0045e+01
   4.6600e+02   1.0045e+01
   4.6700e+02   1.0016e+01
   4.6800e+02   9.9942e+00
   4.6900e+02   9.9668e+00
   4.7000e+02   9.9343e+00
   4.7100e+02   9.9004e+00
   4.7200e+02   9.8708e+00
   4.7300e+02   9.8708e+00
   4.7400e+02   9.8708e+00
   4.7500e+02   9.8708e+00
   4.7600e+02   9.8708e+00
   4.7700e+02   9.8708e+00
   4.7800e+02   9.8708e+00
   4.7900e+02   9.8708e+00
   4.8000e+02   9.7443e+00
   4.8100e+02   9.6771e+00
   4.8200e+02   9.5689e+00
   4.8300e+02   9.5689e+00
   4.8400e+02   9.5689e+00
   4.8500e+02   9.5689e+00
   4.8600e+02   9.5689e+00
   4.8700e+02   9.5689e+00
   4.8800e+02   9.5689e+00
   4.8900e+02   9.5689e+00
   4.9000e+02   9.5689e+00
   4.9100e+02   9.5689e+00
   4.9200e+02   9.5689e+00
   4.9300e+02   9.5689e+00
   4.9400e+02   9.5689e+00
   4.9500e+02   9.5689e+00
   4.9600e+02   9.5689e+00
   4.9700e+02   9.5689e+00
   4.9800e+02   9.5168e+00
   4.9900e+02   9.4529e+00
   5.0000e+02   9.3959e+00
   5.0100e+02   9.3959e+00
   5.0200e+02   9.3959e+00
   5.0300e+02   9.3959e+00
   5.0400e+02   9.3959e+00
   5.0500e+02   9.3959e+00
   5.0600e+02   9.3959e+00
   5.0700e+02   9.3959e+00
   5.0800e+02   9.3959e+00
   5.0900e+02   9.3959e+00
   5.1000e+02   9.3959e+00
   5.1100e+02   9.3959e+00
   5.1200e+02   9.3959e+00
   5.1300e+02   9.3959e+00
   5.1400e+02   9.3959e+00
   5.1500e+02   9.3959e+00
   5.1600e+02   9.3959e+00
   5.1700e+02   9.3959e+00
   5.1800e+02   9.3959e+00
   5.1900e+02   9.3959e+00
   5.2000e+02   9.3959e+00
   5.2100e+02   9.3959e+00
   5.2200e+02   9.3340e+00
   5.2300e+02   9.3237e+00
   5.2400e+02   9.3096e+00
   5.2500e+02   9.2902e+00
   5.2600e+02   9.2641e+00
   5.2700e+02   9.2286e+00
   5.2800e+02   9.1885e+00
   5.2900e+02   9.1315e+00
   5.3000e+02   9.0390e+00
   5.3100e+02   9.0287e+00
   5.3200e+02   9.0287e+00
   5.3300e+02   9.0287e+00
   5.3400e+02   9.0287e+00
   5.3500e+02   9.0287e+00
   5.3600e+02   9.0287e+00
   5.3700e+02   9.0287e+00
   5.3800e+02   9.0287e+00
   5.3900e+02   9.0287e+00
   5.4000e+02   9.0287e+00
   5.4100e+02   9.0287e+00
   5.4200e+02   8.9508e+00
   5.4300e+02   8.9421e+00
   5.4400e+02   8.9421e+00
   5.4500e+02   8.9269e+00
   5.4600e+02   8.9269e+00
   5.4700e+02   8.9269e+00
   5.4800e+02   8.9269e+00
   5.4900e+02   8.9269e+00
   5.5000e+02   8.7486e+00
   5.5100e+02   8.5399e+00
   5.5200e+02   8.4710e+00
   5.5300e+02   8.4710e+00
   5.5400e+02   8.4710e+00
   5.5500e+02   8.4710e+00
   5.5600e+02   8.4710e+00
   5.5700e+02   8.4710e+00
   5.5800e+02   8.4710e+00
   5.5900e+02   8.4710e+00
   5.6000e+02   8.4710e+00
   5.6100e+02   8.4710e+00
   5.6200e+02   8.4710e+00
   5.6300e+02   8.4710e+00
   5.6400e+02   8.4710e+00
   5.6500e+02   8.4710e+00
   5.6600e+02   8.4710e+00
   5.6700e+02   8.4710e+00
   5.6800e+02   8.4710e+00
   5.6900e+02   8.4710e+00
   5.7000e+02   8.4710e+00
   5.7100e+02   8.4710e+00
   5.7200e+02   8.4710e+00
   5.7300e+02   8.4710e+00
   5.7400e+02   8.4710e+00
   5.7500e+02   8.4710e+00
   5.7600e+02   8.4328e+00
   5.7700e+02   8.3985e+00
   5.7800e+02   8.3534e+00
   5.7900e+02   8.2950e+00
   5.8000e+02   8.2212e+00
   5.8100e+02   8.1450e+00
   5.8200e+02   8.0238e+00
   5.8300e+02   7.8626e+00
   5.8400e+02   7.7584e+00
   5.8500e+02   7.7584e+00
   5.8600e+02   7.7584e+00
   5.8700e+02   7.7584e+00
   5.8800e+02   7.7584e+00
   5.8900e+02   7.7584e+00
   5.9000e+02   7.7584e+00
   5.9100e+02   7.7584e+00
   5.9200e+02   7.7584e+00
   5.9300e+02   7.7584e+00
   5.9400e+02   7.7584e+00
   5.9500e+02   7.7584e+00
   5.9600e+02   7.7584e+00
   5.9700e+02   7.7584e+00
   5.9800e+02   7.7584e+00
   5.9900e+02   7.7584e+00
   6.0000e+02   7.6472e+00
   6.0100e+02   7.5850e+00
   6.0200e+02   7.5298e+00
   6.0300e+02   7.5298e+00
   6.0400e+02   7.5298e+00
   6.0500e+02   7.5298e+00
   6.0600e+02   7.5298e+00
   6.0700e+02   7.5298e+00
   6.0800e+02   7.5298e+00
   6.0900e+02   7.5298e+00
   6.1000e+02   7.5298e+00
   6.1100e+02   7.5298e+00
   6.1200e+02   7.5298e+00
   6.1300e+02   7.5298e+00
   6.1400e+02   7.5298e+00
   6.1500e+02   7.5298e+00
   6.1600e+02   7.5298e+00
   6.1700e+02   7.5298e+00
   6.1800e+02   7.5298e+00
   6.1900e+02   7.5298e+00
   6.2000e+02   7.5298e+00
   6.2100e+02   7.5298e+00
   6.2200e+02   7.5298e+00
   6.2300e+02   7.5298e+00
   6.2400e+02   7.5298e+00
   6.2500e+02   7.5298e+00
   6.2600e+02   7.4613e+00
   6.2700e+02   7.4508e+00
   6.2800e+02   7.4369e+00
   6.2900e+02   7.4194e+00
   6.3000e+02   7.3987e+00
   6.3100e+02   7.3778e+00
   6.3200e+02   7.3632e+00
   6.3300e+02   7.3632e+00
   6.3400e+02   7.3632e+00
   6.3500e+02   7.3632e+00
   6.3600e+02   7.3632e+00
   6.3700e+02   7.3632e+00
   6.3800e+02   7.3632e+00
   6.3900e+02   7.3632e+00
   6.4000e+02   7.3632e+00
   6.4100e+02   7.3632e+00
   6.4200e+02   7.3632e+00
   6.4300e+02   7.3614e+00
   6.4400e+02   7.3422e+00
   6.4500e+02   7.3394e+00
   6.4600e+02   7.3333e+00
   6.4700e+02   7.3182e+00
   6.4800e+02   7.3182e+00
   6.4900e+02   7.2893e+00
   6.5000e+02   7.2893e+00
   6.5100e+02   7.2893e+00
   6.5200e+02   7.2893e+00
   6.5300e+02   7.2893e+00
   6.5400e+02   7.2893e+00
   6.5500e+02   7.2893e+00
   6.5600e+02   7.2893e+00
   6.5700e+02   7.2893e+00
   6.5800e+02   7.2893e+00
   6.5900e+02   7.2893e+00
   6.6000e+02   7.2893e+00
   6.6100e+02   7.2893e+00
   6.6200e+02   7.2893e+00
   6.6300e+02   7.2893e+00
   6.6400e+02   7.2893e+00
   6.6500e+02   7.2893e+00
   6.6600e+02   7.2893e+00
   6.6700e+02   7.2893e+00
   6.6800e+02   7.2893e+00
   6.6900e+02   7.2893e+00
   6.7000e+02   7.2635e+00
   6.7100e+02   7.2608e+00
   6.7200e+02   7.2567e+00
   6.7300e+02   7.2505e+00
   6.7400e+02   7.2397e+00
   6.7500e+02   7.2167e+00
   6.7600e+02   7.1861e+00
   6.7700e+02   7.1494e+00
   6.7800e+02   7.1013e+00
   6.7900e+02   7.0493e+00
   6.8000e+02   7.0357e+00
   6.8100e+02   7.0357e+00
   6.8200e+02   7.0157e+00
   6.8300e+02   7.0157e+00
   6.8400e+02   7.0157e+00
   6.8500e+02   7.0157e+00
   6.8600e+02   7.0157e+00
   6.8700e+02   7.0157e+00
   6.8800e+02   7.0157e+00
   6.8900e+02   7.0157e+00
   6.9000e+02   7.0157e+00
   6.9100e+02   7.0157e+00
   6.9200e+02   7.0157e+00
   6.9300e+02   7.0157e+00
   6.9400e+02   7.0157e+00
   6.9500e+02   7.0157e+00
   6.9600e+02   7.0157e+00
   6.9700e+02   7.0157e+00
   6.9800e+02   7.0157e+00
   6.9900e+02   7.0157e+00
   7.0000e+02   6.8893e+00
   7.0100e+02   6.8251e+00
   7.0200e+02   6.7828e+00
   7.0300e+02   6.7828e+00
   7.0400e+02   6.7828e+00
   7.0500e+02   6.7828e+00
   7.0600e+02   6.7828e+00
   7.0700e+02   6.7828e+00
   7.0800e+02   6.7828e+00
   7.0900e+02   6.7828e+00
   7.1000e+02   6.7828e+00
   7.1100e+02   6.7828e+00
   7.1200e+02   6.7828e+00
   7.1300e+02   6.7828e+00
   7.1400e+02   6.7828e+00
   7.1500e+02   6.7828e+00
   7.1600e+02   6.7828e+00
   7.1700e+02   6.7828e+00
   7.1800e+02   6.7828e+00
   7.1900e+02   6.7828e+00
   7.2000e+02   6.7828e+00
   7.2100e+02   6.7828e+00
   7.2200e+02   6.7828e+00
   7.2300e+02   6.7828e+00
   7.2400e+02   6.6527e+00
   7.2500e+02   6.6416e+00
   7.2600e+02   6.6263e+00
   7.2700e+02   6.6058e+00
   7.2800e+02   6.5799e+00
   7.2900e+02   6.5523e+00
   7.3000e+02   6.5490e+00
   7.3100e+02   6.5490e+00
   7.3200e+02   6.5061e+00
   7.3300e+02   6.3815e+00
   7.3400e+02   6.2629e+00
   7.3500e+02   6.2110e+00
   7.3600e+02   6.2110e+00
   7.3700e+02   6.2110e+00
   7.3800e+02   6.2110e+00
   7.3900e+02   6.2110e+00
   7.4000e+02   6.2110e+00
   7.4100e+02   6.2110e+00
   7.4200e+02   6.2110e+00
   7.4300e+02   6.2110e+00
   7.4400e+02   6.2110e+00
   7.4500e+02   5.9733e+00
   7.4600e+02   5.9733e+00
   7.4700e+02   5.9733e+00
   7.4800e+02   5.9733e+00
   7.4900e+02   5.9733e+00
   7.5000e+02   5.9733e+00
   7.5100e+02   5.9733e+00
   7.5200e+02   5.9733e+00
   7.5300e+02   5.9733e+00
   7.5400e+02   5.9733e+00
   7.5500e+02   5.9733e+00
   7.5600e+02   5.9733e+00
   7.5700e+02   5.9733e+00
   7.5800e+02   5.9733e+00
   7.5900e+02   5.9733e+00
   7.6000e+02   5.9733e+00
   7.6100e+02   5.9733e+00
   7.6200e+02   5.9733e+00
   7.6300e+02   5.9733e+00
   7.6400e+02   5.9733e+00
   7.6500e+02   5.9733e+00
   7.6600e+02   5.9733e+00
   7.6700e+02   5.9733e+00
   7.6800e+02   5.9733e+00
   7.6900e+02   5.9733e+00
   7.7000e+02   5.9733e+00
   7.7100e+02   5.9733e+00
   7.7200e+02   5.9733e+00
   7.7300e+02   5.9733e+00
   7.7400e+02   5.9733e+00
   7.7500e+02   5.9733e+00
   7.7600e+02   5.9722e+00
   7.7700e+02   5.9661e+00
   7.7800e+02   5.9577e+00
   7.7900e+02   5.9468e+00
   7.8000e+02   5.9331e+00
   7.8100e+02   5.9176e+00
   7.8200e+02   5.9054e+00
   7.8300e+02   5.9011e+00
   7.8400e+02   5.9011e+00
   7.8500e+02   5.9011e+00
   7.8600e+02   5.9011e+00
   7.8700e+02   5.9011e+00
   7.8800e+02   5.9011e+00
   7.8900e+02   5.9011e+00
   7.9000e+02   5.9011e+00
   7.9100e+02   5.9011e+00
   7.9200e+02   5.9011e+00
   7.9300e+02   5.9011e+00
   7.9400e+02   5.9011e+00
   7.9500e+02   5.9011e+00
   7.9600e+02   5.8882e+00
   7.9700e+02   5.8720e+00
   7.9800e+02   5.8700e+00
   7.9900e+02   5.8551e+00
   8.0000e+02   5.8199e+00
   8.0100e+02   5.7654e+00
   8.0200e+02   5.6792e+00
   8.0300e+02   5.5471e+00
   8.0400e+02   5.3793e+00
   8.0500e+02   5.2830e+00
   8.0600e+02   5.2830e+00
   8.0700e+02   5.2830e+00
   8.0800e+02   5.2830e+00
   8.0900e+02   5.2830e+00
   8.1000e+02   5.2830e+00
   8.1100e+02   5.2830e+00
   8.1200e+02   5.2830e+00
   8.1300e+02   5.2830e+00
   8.1400e+02   5.2830e+00
   8.1500e+02   5.2830e+00
   8.1600e+02   5.2830e+00
   8.1700e+02   5.2830e+00
   8.1800e+02   5.2830e+00
   8.1900e+02   5.2830e+00
   8.2000e+02   5.2830e+00
   8.2100e+02   5.2830e+00
   8.2200e+02   5.2830e+00
   8.2300e+02   5.2830e+00
   8.2400e+02   5.2830e+00
   8.2500e+02   5.2830e+00
   8.2600e+02   5.2830e+00
   8.2700e+02   5.2830e+00
   8.2800e+02   5.2830e+00
   8.2900e+02   5.1501e+00
   8.3000e+02   5.1330e+00
   8.3100e+02   5.1330e+00
   8.3200e+02   5.1330e+00
   8.3300e+02   5.1330e+00
   8.3400e+02   5.1330e+00
   8.3500e+02   5.1330e+00
   8.3600e+02   5.1330e+00
   8.3700e+02   5.1330e+00
   8.3800e+02   5.1330e+00
   8.3900e+02   5.1330e+00
   8.4000e+02   5.1330e+00
   8.4100e+02   5.1330e+00
   8.4200e+02   5.1330e+00
   8.4300e+02   5.1330e+00
   8.4400e+02   5.1330e+00
   8.4500e+02   5.1330e+00
   8.4600e+02   5.1330e+00
   8.4700e+02   5.1330e+00
   8.4800e+02   5.1330e+00
   8.4900e+02   5.1330e+00
   8.5000e+02   5.1323e+00
   8.5100e+02   5.1323e+00
   8.5200e+02   5.1323e+00
   8.5300e+02   5.1323e+00
   8.5400e+02   5.1323e+00
   8.5500e+02   5.1323e+00
   8.5600e+02   5.1323e+00
   8.5700e+02   5.1323e+00
   8.5800e+02   5.1323e+00
   8.5900e+02   5.1281e+00
   8.6000e+02   5.1281e+00
   8.6100e+02   5.1281e+00
   8.6200e+02   5.1281e+00
   8.6300e+02   5.1281e+00
   8.6400e+02   5.1281e+00
   8.6500e+02   5.1281e+00
   8.6600e+02   5.1281e+00
   8.6700e+02   5.1281e+00
   8.6800e+02   5.1281e+00
   8.6900e+02   5.1281e+00
   8.7000e+02   5.1281e+00
   8.7100e+02   5.1281e+00
   8.7200e+02   5.1256e+00
   8.7300e+02   5.1256e+00
   8.7400e+02   5.1237e+00
   8.7500e+02   5.1237e+00
   8.7600e+02   5.1237e+00
   8.7700e+02   5.1237e+00
   8.7800e+02   5.1237e+00
   8.7900e+02   5.1237e+00
   8.8000e+02   5.1237e+00
   8.8100e+02   5.1237e+00
   8.8200e+02   5.1237e+00
   8.8300e+02   5.1237e+00
   8.8400e+02   5.1237e+00
   8.8500e+02   5.1237e+00
   8.8600e+02   5.1237e+00
   8.8700e+02   5.1237e+00
   8.8800e+02   5.1226e+00
   8.8900e+02   5.1217e+00
   8.9000e+02   5.1217e+00
   8.9100e+02   5.1217e+00
   8.9200e+02   5.1217e+00
   8.9300e+02   5.1217e+00
   8.9400e+02   5.1217e+00
   8.9500e+02   5.1217e+00
   8.9600e+02   5.1203e+00
   8.9700e+02   5.1203e+00
   8.9800e+02   5.1203e+00
   8.9900e+02   5.1203e+00
   9.0000e+02   5.1203e+00
   9.0100e+02   5.1203e+00
   9.0200e+02   5.1203e+00
   9.0300e+02   5.1203e+00
   9.0400e+02   5.1203e+00
   9.0500e+02   5.1190e+00
   9.0600e+02   5.1190e+00
   9.0700e+02   5.1190e+00
   9.0800e+02   5.1190e+00
   9.0900e+02   5.1190e+00
   9.1000e+02   5.1190e+00
   9.1100e+02   5.1190e+00
   9.1200e+02   5.1190e+00
   9.1300e+02   5.1190e+00
   9.1400e+02   5.1190e+00
   9.1500e+02   5.1190e+00
   9.1600e+02   5.1190e+00
   9.1700e+02   5.1190e+00
   9.1800e+02   5.1190e+00
   9.1900e+02   5.1185e+00
   9.2000e+02   5.1169e+00
   9.2100e+02   5.1169e+00
   9.2200e+02   5.1169e+00
   9.2300e+02   5.1169e+00
   9.2400e+02   5.1169e+00
   9.2500e+02   5.1169e+00
   9.2600e+02   5.1169e+00
   9.2700e+02   5.1169e+00
   9.2800e+02   5.1169e+00
   9.2900e+02   5.1126e+00
   9.3000e+02   5.1094e+00
   9.3100e+02   5.1094e+00
   9.3200e+02   5.1066e+00
   9.3300e+02   5.1066e+00
   9.3400e+02   5.0974e+00
   9.3500e+02   5.0974e+00
   9.3600e+02   5.0872e+00
   9.3700e+02   5.0750e+00
   9.3800e+02   5.0731e+00
   9.3900e+02   5.0731e+00
   9.4000e+02   5.0731e+00
   9.4100e+02   5.0731e+00
   9.4200e+02   5.0731e+00
   9.4300e+02   5.0731e+00
   9.4400e+02   5.0731e+00
   9.4500e+02   5.0731e+00
   9.4600e+02   5.0731e+00
   9.4700e+02   5.0731e+00
   9.4800e+02   5.0731e+00
   9.4900e+02   5.0731e+00
   9.5000e+02   5.0731e+00
   9.5100e+02   5.0698e+00
   9.5200e+02   5.0698e+00
   9.5300e+02   5.0674e+00
   9.5400e+02   5.0671e+00
   9.5500e+02   5.0669e+00
   9.5600e+02   5.0666e+00
   9.5700e+02   5.0666e+00
   9.5800e+02   5.0662e+00
   9.5900e+02   5.0662e+00
   9.6000e+02   5.0662e+00
   9.6100e+02   5.0662e+00
   9.6200e+02   5.0662e+00
   9.6300e+02   5.0662e+00
   9.6400e+02   5.0662e+00
   9.6500e+02   5.0662e+00
   9.6600e+02   5.0662e+00
   9.6700e+02   5.0662e+00
   9.6800e+02   5.0662e+00
   9.6900e+02   5.0662e+00
   9.7000e+02   5.0662e+00
   9.7100e+02   5.0662e+00
   9.7200e+02   5.0662e+00
   9.7300e+02   5.0662e+00
   9.7400e+02   5.0662e+00
   9.7500e+02   5.0662e+00
   9.7600e+02   5.0662e+00
   9.7700e+02   5.0662e+00
   9.7800e+02   5.0662e+00
   9.7900e+02   5.0662e+00
   9.8000e+02   5.0662e+00
   9.8100e+02   5.0662e+00
   9.8200e+02   5.0661e+00
   9.8300e+02   5.0661e+00
   9.8400e+02   5.0658e+00
   9.8500e+02   5.0658e+00
   9.8600e+02   5.0655e+00
   9.8700e+02   5.0655e+00
   9.8800e+02   5.0651e+00
   9.8900e+02   5.0647e+00
   9.9000e+02   5.0629e+00
   9.9100e+02   5.0583e+00
   9.9200e+02   5.0543e+00
   9.9300e+02   5.0490e+00
   9.9400e+02   5.0432e+00
   9.9500e+02   5.0413e+00
   9.9600e+02   5.0413e+00
   9.9700e+02   5.0413e+00
   9.9800e+02   5.0413e+00
   9.9900e+02   5.0413e+00
   1.0000e+03   5.0413e+00
   1.0010e+03   5.0413e+00
   1.0020e+03   5.0413e+00
   1.0030e+03   5.0413e+00
   1.0040e+03   5.0413e+00
   1.0050e+03   5.0413e+00
   1.0060e+03   5.0413e+00
   1.0070e+03   5.0413e+00
   1.0080e+03   5.0413e+00
   1.0090e+03   5.0413e+00
   1.0100e+03   5.0125e+00
   1.0110e+03   5.0083e+00
   1.0120e+03   5.0032e+00
   1.0130e+03   4.9974e+00
   1.0140e+03   4.9921e+00
   1.0150e+03   4.9893e+00
   1.0160e+03   4.9845e+00
   1.0170e+03   4.9845e+00
   1.0180e+03   4.9845e+00
   1.0190e+03   4.9845e+00
   1.0200e+03   4.9845e+00
   1.0210e+03   4.9845e+00
   1.0220e+03   4.9845e+00
   1.0230e+03   4.9845e+00
   1.0240e+03   4.9845e+00
   1.0250e+03   4.9845e+00
   1.0260e+03   4.9845e+00
   1.0270e+03   4.9845e+00
   1.0280e+03   4.9845e+00
   1.0290e+03   4.9845e+00
   1.0300e+03   4.9845e+00
   1.0310e+03   4.9845e+00
   1.0320e+03   4.9845e+00
   1.0330e+03   4.9845e+00
   1.0340e+03   4.9845e+00
   1.0350e+03   4.9845e+00
   1.0360e+03   4.9845e+00
   1.0370e+03   4.8906e+00
   1.0380e+03   4.8876e+00
   1.0390e+03   4.8831e+00
   1.0400e+03   4.8763e+00
   1.0410e+03   4.8654e+00
   1.0420e+03   4.8571e+00
   1.0430e+03   4.8480e+00
   1.0440e+03   4.8412e+00
   1.0450e+03   4.8412e+00
   1.0460e+03   4.8412e+00
   1.0470e+03   4.8412e+00
   1.0480e+03   4.8412e+00
   1.0490e+03   4.8412e+00
   1.0500e+03   4.8412e+00
   1.0510e+03   4.8412e+00
   1.0520e+03   4.8412e+00
   1.0530e+03   4.8412e+00
   1.0540e+03   4.8412e+00
   1.0550e+03   4.8412e+00
   1.0560e+03   4.8412e+00
   1.0570e+03   4.8412e+00
   1.0580e+03   4.8412e+00
   1.0590e+03   4.8412e+00
   1.0600e+03   4.8412e+00
   1.0610e+03   4.8412e+00
   1.0620e+03   4.8412e+00
   1.0630e+03   4.8412e+00
   1.0640e+03   4.8412e+00
   1.0650e+03   4.8412e+00
   1.0660e+03   4.8412e+00
   1.0670e+03   4.8239e+00
   1.0680e+03   4.8239e+00
   1.0690e+03   4.8239e+00
   1.0700e+03   4.7866e+00
   1.0710e+03   4.7841e+00
   1.0720e+03   4.7819e+00
   1.0730e+03   4.7749e+00
   1.0740e+03   4.7651e+00
   1.0750e+03   4.7512e+00
   1.0760e+03   4.7319e+00
   1.0770e+03   4.7055e+00
   1.0780e+03   4.6698e+00
   1.0790e+03   4.6247e+00
   1.0800e+03   4.5769e+00
   1.0810e+03   4.5163e+00
   1.0820e+03   4.3970e+00
   1.0830e+03   4.3236e+00
   1.0840e+03   4.3236e+00
   1.0850e+03   4.3236e+00
   1.0860e+03   4.3236e+00
   1.0870e+03   4.3236e+00
   1.0880e+03   4.3236e+00
   1.0890e+03   4.3236e+00
   1.0900e+03   4.3236e+00
   1.0910e+03   4.3236e+00
   1.0920e+03   4.3236e+00
   1.0930e+03   4.3236e+00
   1.0940e+03   4.3236e+00
   1.0950e+03   4.3236e+00
   1.0960e+03   4.3236e+00
   1.0970e+03   4.3236e+00
   1.0980e+03   4.3236e+00
   1.0990e+03   4.3236e+00
   1.1000e+03   4.3236e+00
   1.1010e+03   4.3236e+00
   1.1020e+03   4.3236e+00
   1.1030e+03   4.3207e+00
   1.1040e+03   4.3207e+00
   1.1050e+03   4.2818e+00
   1.1060e+03   4.2818e+00
   1.1070e+03   4.2818e+00
   1.1080e+03   4.2818e+00
   1.1090e+03   4.2818e+00
   1.1100e+03   4.2818e+00
   1.1110e+03   4.2818e+00
   1.1120e+03   4.2818e+00
   1.1130e+03   4.2818e+00
   1.1140e+03   4.2818e+00
   1.1150e+03   4.2818e+00
   1.1160e+03   4.2818e+00
   1.1170e+03   4.2818e+00
   1.1180e+03   4.2818e+00
   1.1190e+03   4.2422e+00
   1.1200e+03   4.2193e+00
   1.1210e+03   4.1982e+00
   1.1220e+03   4.1982e+00
   1.1230e+03   4.1982e+00
   1.1240e+03   4.1982e+00
   1.1250e+03   4.1982e+00
   1.1260e+03   4.1982e+00
   1.1270e+03   4.1982e+00
   1.1280e+03   4.1982e+00
   1.1290e+03   4.1982e+00
   1.1300e+03   4.1982e+00
   1.1310e+03   4.1982e+00
   1.1320e+03   4.1982e+00
   1.1330e+03   4.1982e+00
   1.1340e+03   4.1982e+00
   1.1350e+03   4.1982e+00
   1.1360e+03   4.1982e+00
   1.1370e+03   4.1982e+00
   1.1380e+03   4.1982e+00
   1.1390e+03   4.1982e+00
   1.1400e+03   4.1982e+00
   1.1410e+03   4.1982e+00
   1.1420e+03   4.1982e+00
   1.1430e+03   4.1967e+00
   1.1440e+03   4.1962e+00
   1.1450e+03   4.1956e+00
   1.1460e+03   4.1950e+00
   1.1470e+03   4.1942e+00
   1.1480e+03   4.1914e+00
   1.1490e+03   4.1914e+00
   1.1500e+03   4.1488e+00
   1.1510e+03   4.1488e+00
   1.1520e+03   4.1266e+00
   1.1530e+03   4.1266e+00
   1.1540e+03   4.1266e+00
   1.1550e+03   4.1266e+00
   1.1560e+03   4.1266e+00
   1.1570e+03   4.1266e+00
   1.1580e+03   4.1266e+00
   1.1590e+03   4.1266e+00
   1.1600e+03   4.1266e+00
   1.1610e+03   4.1266e+00
   1.1620e+03   4.1266e+00
   1.1630e+03   4.1266e+00
   1.1640e+03   4.1266e+00
   1.1650e+03   4.1266e+00
   1.1660e+03   4.1266e+00
   1.1670e+03   4.1266e+00
   1.1680e+03   4.1266e+00
   1.1690e+03   4.1266e+00
   1.1700e+03   4.1266e+00
   1.1710e+03   4.1266e+00
   1.1720e+03   4.1266e+00
   1.1730e+03   4.1266e+00
   1.1740e+03   4.1266e+00
   1.1750e+03   4.1266e+00
   1.1760e+03   4.1266e+00
   1.1770e+03   4.1266e+00
   1.1780e+03   4.1266e+00
   1.1790e+03   4.1266e+00
   1.1800e+03   4.1266e+00
   1.1810e+03   4.1266e+00
   1.1820e+03   4.1206e+00
   1.1830e+03   4.1198e+00
   1.1840e+03   4.1182e+00
   1.1850e+03   4.1148e+00
   1.1860e+03   4.1105e+00
   1.1870e+03   4.1045e+00
   1.1880e+03   4.1045e+00
   1.1890e+03   4.0962e+00
   1.1900e+03   4.0962e+00
   1.1910e+03   4.0853e+00
   1.1920e+03   4.0853e+00
   1.1930e+03   4.0720e+00
   1.1940e+03   4.0720e+00
   1.1950e+03   4.0598e+00
   1.1960e+03   4.0598e+00
   1.1970e+03   4.0598e+00
   1.1980e+03   4.0598e+00
   1.1990e+03   4.0598e+00
   1.2000e+03   4.0598e+00
   1.2010e+03   4.0598e+00
   1.2020e+03   4.0598e+00
   1.2030e+03   3.8275e+00
   1.2040e+03   3.8275e+00
   1.2050e+03   3.6772e+00
   1.2060e+03   3.6772e+00
   1.2070e+03   3.5016e+00
   1.2080e+03   3.5016e+00
   1.2090e+03   3.4612e+00
   1.2100e+03   3.4612e+00
   1.2110e+03   3.4612e+00
   1.2120e+03   3.4612e+00
   1.2130e+03   3.4612e+00
   1.2140e+03   3.4612e+00
   1.2150e+03   3.4612e+00
   1.2160e+03   3.4612e+00
   1.2170e+03   3.4612e+00
   1.2180e+03   3.4612e+00
   1.2190e+03   3.4612e+00
   1.2200e+03   3.4612e+00
   1.2210e+03   3.4612e+00
   1.2220e+03   3.4612e+00
   1.2230e+03   3.4612e+00
   1.2240e+03   3.4612e+00
   1.2250e+03   3.4612e+00
   1.2260e+03   3.4612e+00
   1.2270e+03   3.4612e+00
   1.2280e+03   3.4612e+00
   1.2290e+03   3.4612e+00
   1.2300e+03   3.3795e+00
   1.2310e+03   3.3795e+00
   1.2320e+03   3.3704e+00
   1.2330e+03   3.3704e+00
   1.2340e+03   3.3576e+00
   1.2350e+03   3.3576e+00
   1.2360e+03   3.3396e+00
   1.2370e+03   3.3396e+00
   1.2380e+03   3.3139e+00
   1.2390e+03   3.3139e+00
   1.2400e+03   3.3139e+00
   1.2410e+03   3.3139e+00
   1.2420e+03   3.3139e+00
   1.2430e+03   3.3139e+00
   1.2440e+03   3.3139e+00
   1.2450e+03   3.3139e+00
   1.2460e+03   3.3139e+00
   1.2470e+03   3.3139e+00
   1.2480e+03   3.3139e+00
   1.2490e+03   3.3139e+00
   1.2500e+03   3.3139e+00
   1.2510e+03   3.3139e+00
   1.2520e+03   3.3139e+00
   1.2530e+03   3.3133e+00
   1.2540e+03   3.3133e+00
   1.2550e+03   3.3091e+00
   1.2560e+03   3.3091e+00
   1.2570e+03   3.3091e+00
   1.2580e+03   3.3091e+00
   1.2590e+03   3.3091e+00
   1.2600e+03   3.3091e+00
   1.2610e+03   3.3091e+00
   1.2620e+03   3.3091e+00
   1.2630e+03   3.3091e+00
   1.2640e+03   3.3091e+00
   1.2650e+03   3.3091e+00
   1.2660e+03   3.3091e+00
   1.2670e+03   3.2910e+00
   1.2680e+03   3.2910e+00
   1.2690e+03   3.2882e+00
   1.2700e+03   3.2882e+00
   1.2710e+03   3.2859e+00
   1.2720e+03   3.2859e+00
   1.2730e+03   3.2859e+00
   1.2740e+03   3.2859e+00
   1.2750e+03   3.2859e+00
   1.2760e+03   3.2859e+00
   1.2770e+03   3.2859e+00
   1.2780e+03   3.2859e+00
   1.2790e+03   3.2859e+00
   1.2800e+03   3.2859e+00
   1.2810e+03   3.2859e+00
   1.2820e+03   3.2859e+00
   1.2830e+03   3.2859e+00
   1.2840e+03   3.2859e+00
   1.2850e+03   3.2859e+00
   1.2860e+03   3.2859e+00
   1.2870e+03   3.2859e+00
   1.2880e+03   3.2859e+00
   1.2890e+03   3.2859e+00
   1.2900e+03   3.2859e+00
   1.2910e+03   3.2859e+00
   1.2920e+03   3.2765e+00
   1.2930e+03   3.2765e+00
   1.2940e+03   3.2765e+00
   1.2950e+03   3.2765e+00
   1.2960e+03   3.2765e+00
   1.2970e+03   3.2765e+00
   1.2980e+03   3.2765e+00
   1.2990e+03   3.2765e+00
   1.3000e+03   3.2765e+00
   1.3010e+03   3.2765e+00
   1.3020e+03   3.2765e+00
   1.3030e+03   3.2765e+00
   1.3040e+03   3.2758e+00
   1.3050e+03   3.2758e+00
   1.3060e+03   3.2758e+00
   1.3070e+03   3.2758e+00
   1.3080e+03   3.2758e+00
   1.3090e+03   3.2758e+00
   1.3100e+03   3.2758e+00
   1.3110e+03   3.2758e+00
   1.3120e+03   3.2758e+00
   1.3130e+03   3.2758e+00
   1.3140e+03   3.2758e+00
   1.3150e+03   3.2758e+00
   1.3160e+03   3.2758e+00
   1.3170e+03   3.2758e+00
   1.3180e+03   3.2757e+00
   1.3190e+03   3.2756e+00
   1.3200e+03   3.2756e+00
   1.3210e+03   3.2755e+00
   1.3220e+03   3.2755e+00
   1.3230e+03   3.2755e+00
   1.3240e+03   3.2753e+00
   1.3250e+03   3.2753e+00
   1.3260e+03   3.2753e+00
   1.3270e+03   3.2753e+00
   1.3280e+03   3.2753e+00
   1.3290e+03   3.2753e+00
   1.3300e+03   3.2753e+00
   1.3310e+03   3.2753e+00
   1.3320e+03   3.2753e+00
   1.3330e+03   3.2753e+00
   1.3340e+03   3.2746e+00
   1.3350e+03   3.2739e+00
   1.3360e+03   3.2739e+00
   1.3370e+03   3.2739e+00
   1.3380e+03   3.2739e+00
   1.3390e+03   3.2739e+00
   1.3400e+03   3.2739e+00
   1.3410e+03   3.2739e+00
   1.3420e+03   3.2739e+00
   1.3430e+03   3.2739e+00
   1.3440e+03   3.2739e+00
   1.3450e+03   3.2739e+00
   1.3460e+03   3.2734e+00
   1.3470e+03   3.2734e+00
   1.3480e+03   3.2725e+00
   1.3490e+03   3.2715e+00
   1.3500e+03   3.2701e+00
   1.3510e+03   3.2683e+00
   1.3520e+03   3.2656e+00
   1.3530e+03   3.2617e+00
   1.3540e+03   3.2563e+00
   1.3550e+03   3.2486e+00
   1.3560e+03   3.2382e+00
   1.3570e+03   3.2276e+00
   1.3580e+03   3.2148e+00
   1.3590e+03   3.1981e+00
   1.3600e+03   3.1809e+00
   1.3610e+03   3.1642e+00
   1.3620e+03   3.1444e+00
   1.3630e+03   3.1012e+00
   1.3640e+03   2.9880e+00
   1.3650e+03   2.8453e+00
   1.3660e+03   2.8453e+00
   1.3670e+03   2.8453e+00
   1.3680e+03   2.8453e+00
   1.3690e+03   2.8453e+00
   1.3700e+03   2.8453e+00
   1.3710e+03   2.8453e+00
   1.3720e+03   2.8453e+00
   1.3730e+03   2.2009e+00
   1.3740e+03   2.2009e+00
   1.3750e+03   1.7206e+00
   1.3760e+03   1.7206e+00
   1.3770e+03   1.7206e+00
   1.3780e+03   1.7206e+00
   1.3790e+03   1.7206e+00
   1.3800e+03   1.7206e+00
   1.3810e+03   1.7206e+00
   1.3820e+03   1.7206e+00
   1.3830e+03   1.7206e+00
   1.3840e+03   1.7206e+00
   1.3850e+03   1.7206e+00
   1.3860e+03   1.7206e+00
   1.3870e+03   1.7206e+00
   1.3880e+03   1.7206e+00
   1.3890e+03   1.7206e+00
   1.3900e+03   1.7206e+00
   1.3910e+03   1.6636e+00
   1.3920e+03   1.6636e+00
   1.3930e+03   1.5306e+00
   1.3940e+03   1.5306e+00
   1.3950e+03   1.5306e+00
   1.3960e+03   1.3837e+00
   1.3970e+03   1.3837e+00
   1.3980e+03   1.3837e+00
   1.3990e+03   1.3837e+00
   1.4000e+03   1.3837e+00
   1.4010e+03   1.3837e+00
   1.4020e+03   1.3837e+00
   1.4030e+03   1.3837e+00
   1.4040e+03   1.3837e+00
   1.4050e+03   1.3837e+00
   1.4060e+03   1.3837e+00
   1.4070e+03   1.0285e+00
   1.4080e+03   8.9109e-01
   1.4090e+03   7.4404e-01
   1.4100e+03   7.4404e-01
   1.4110e+03   7.4404e-01
   1.4120e+03   7.4404e-01
   1.4130e+03   7.4404e-01
   1.4140e+03   7.4404e-01
   1.4150e+03   7.4404e-01
   1.4160e+03   7.4404e-01
   1.4170e+03   7.4404e-01
   1.4180e+03   7.4404e-01
   1.4190e+03   7.4404e-01
   1.4200e+03   7.4404e-01
   1.4210e+03   6.5664e-01
   1.4220e+03   5.9101e-01
   1.4230e+03   5.9101e-01
   1.4240e+03   5.4322e-01
   1.4250e+03   5.4322e-01
   1.4260e+03   5.4322e-01
   1.4270e+03   5.4322e-01
   1.4280e+03   5.4322e-01
   1.4290e+03   5.4322e-01
   1.4300e+03   5.4322e-01
   1.4310e+03   5.0121e-01
   1.4320e+03   5.0121e-01
   1.4330e+03   5.0121e-01
   1.4340e+03   5.0121e-01
   1.4350e+03   5.0121e-01
   1.4360e+03   4.5675e-01
   1.4370e+03   4.5675e-01
   1.4380e+03   4.5675e-01
   1.4390e+03   4.5675e-01
   1.4400e+03   4.5675e-01
   1.4410e+03   4.5675e-01
   1.4420e+03   4.5675e-01
   1.4430e+03   4.5675e-01
   1.4440e+03   4.5675e-01
   1.4450e+03   4.5675e-01
   1.4460e+03   4.5675e-01
   1.4470e+03   4.5675e-01
   1.4480e+03   4.5675e-01
   1.4490e+03   1.7019e-01
   1.4500e+03   1.7019e-01
   1.4510e+03   1.7019e-01
   1.4520e+03   1.7019e-01
   1.4530e+03   1.7019e-01
   1.4540e+03   1.7019e-01
   1.4550e+03   1.7019e-01
   1.4560e+03   1.7019e-01
   1.4570e+03   1.7019e-01
   1.4580e+03   1.7019e-01
   1.4590e+03   1.7019e-01
   1.4600e+03   1.7019e-01
   1.4610e+03   1.7019e-01
   1.4620e+03   1.5228e-01
   1.4630e+03   1.2517e-01
   1.4640e+03   1.2517e-01
   1.4650e+03   1.2517e-01
   1.4660e+03   1.2517e-01
   1.4670e+03   1.2517e-01
   1.4680e+03   1.2517e-01
   1.4690e+03   1.2517e-01
   1.4700e+03   1.2517e-01
   1.4710e+03   1.2517e-01
   1.4720e+03   1.2517e-01
   1.4730e+03   1.2517e-01
   1.4740e+03   1.1907e-01
   1.4750e+03   1.1907e-01
   1.4760e+03   1.0720e-01
   1.4770e+03   1.0720e-01
   1.4780e+03   1.0708e-01
   1.4790e+03   1.0708e-01
   1.4800e+03   9.9091e-02
   1.4810e+03   9.9091e-02
   1.4820e+03   9.9091e-02
   1.4830e+03   9.9091e-02
   1.4840e+03   9.9091e-02
   1.4850e+03   9.9091e-02
   1.4860e+03   4.0026e-02
   1.4870e+03   4.0026e-02
   1.4880e+03   4.0026e-02
   1.4890e+03   4.0026e-02
   1.4900e+03   4.0026e-02
   1.4910e+03   4.0026e-02
   1.4920e+03   4.0026e-02
   1.4930e+03   4.0026e-02
   1.4940e+03   4.0026e-02
   1.4950e+03   4.0026e-02
   1.4960e+03   4.0026e-02
   1.4970e+03   4.0026e-02
   1.4980e+03   3.7105e-02
   1.4990e+03   3.7105e-02
   1.5000e+03   3.1799e-02
   1.5010e+03   3.1799e-02
   1.5020e+03   3.1799e-02
   1.5030e+03   3.1799e-02
   1.5040e+03   3.1799e-02
   1.5050e+03   3.1799e-02
   1.5060e+03   3.1799e-02
   1.5070e+03   3.1799e-02
   1.5080e+03   3.1799e-02
   1.5090e+03   3.1799e-02
   1.5100e+03   3.1799e-02
   1.5110e+03   2.5623e-02
   1.5120e+03   2.5623e-02
   1.5130e+03   2.0743e-02
   1.5140e+03   2.0743e-02
   1.5150e+03   2.0743e-02
   1.5160e+03   7.9346e-03
   1.5170e+03   7.9346e-03
   1.5180e+03   7.9346e-03
   1.5190e+03   7.9346e-03
   1.5200e+03   7.9346e-03
   1.5210e+03   7.9346e-03
   1.5220e+03   7.9346e-03
   1.5230e+03   7.9346e-03
   1.5240e+03   7.9346e-03
   1.5250e+03   7.9346e-03
   1.5260e+03   7.9346e-03
   1.5270e+03   4.7107e-03
   1.5280e+03   4.7107e-03
   1.5290e+03   4.7107e-03
   1.5300e+03   4.7107e-03
   1.5310e+03   4.7107e-03
   1.5320e+03   4.7107e-03
   1.5330e+03   4.7107e-03
   1.5340e+03   4.7107e-03
   1.5350e+03   4.7107e-03
   1.5360e+03   4.7107e-03
   1.5370e+03   4.7107e-03
   1.5380e+03   4.7107e-03
   1.5390e+03   3.8021e-03
   1.5400e+03   3.8021e-03
   1.5410e+03   3.8021e-03
   1.5420e+03   3.8021e-03
   1.5430e+03   3.8021e-03
   1.5440e+03   3.8021e-03
   1.5450e+03   3.8021e-03
   1.5460e+03   3.8021e-03
   1.5470e+03   2.9853e-03
   1.5480e+03   2.9853e-03
   1.5490e+03   2.9853e-03
   1.5500e+03   2.9853e-03
   1.5510e+03   2.9853e-03
   1.5520e+03   2.9853e-03
   1.5530e+03   2.9853e-03
   1.5540e+03   2.9853e-03
   1.5550e+03   2.9853e-03
   1.5560e+03   2.9853e-03
   1.5570e+03   2.1921e-03
   1.5580e+03   2.1921e-03
   1.5590e+03   2.1921e-03
   1.5600e+03   1.7896e-03
   1.5610e+03   1.7896e-03
   1.5620e+03   1.7896e-03
   1.5630e+03   1.7896e-03
   1.5640e+03   1.7896e-03
   1.5650e+03   1.7896e-03
   1.5660e+03   1.7896e-03
   1.5670e+03   1.7896e-03
   1.5680e+03   1.7896e-03
   1.5690e+03   1.7896e-03
   1.5700e+03   1.7896e-03
   1.5710e+03   1.6455e-03
   1.5720e+03   1.6455e-03
   1.5730e+03   1.6455e-03
   1.5740e+03   1.6455e-03
   1.5750e+03   6.1929e-04
   1.5760e+03   6.1929e-04
   1.5770e+03   6.1929e-04
   1.5780e+03   6.1929e-04
   1.5790e+03   6.1929e-04
   1.5800e+03   6.1929e-04
   1.5810e+03   6.1929e-04
   1.5820e+03   6.1929e-04
   1.5830e+03   6.1929e-04
   1.5840e+03   6.1929e-04
   1.5850e+03   6.1929e-04
   1.5860e+03   6.1929e-04
   1.5870e+03   4.6218e-04
   1.5880e+03   4.6218e-04
   1.5890e+03   3.1266e-04
   1.5900e+03   3.1266e-04
   1.5910e+03   3.1266e-04
   1.5920e+03   3.1266e-04
   1.5930e+03   3.1266e-04
   1.5940e+03   3.1266e-04
   1.5950e+03   3.1266e-04
   1.5960e+03   3.1266e-04
   1.5970e+03   3.1266e-04
   1.5980e+03   3.1266e-04
   1.5990e+03   3.1266e-04
   1.6000e+03   3.1266e-04
   1.6010e+03   3.1266e-04
   1.6020e+03   2.7512e-04
   1.6030e+03   2.7512e-04
   1.6040e+03   2.7512e-04
   1.6050e+03   2.7512e-04
   1.6060e+03   2.7512e-04
   1.6070e+03   2.7512e-04
   1.6080e+03   2.7512e-04
   1.6090e+03   1.6572e-04
   1.6100e+03   1.6572e-04
   1.6110e+03   1.6572e-04
   1.6120e+03   1.6572e-04
   1.6130e+03   1.6572e-04
   1.6140e+03   1.6572e-04
   1.6150e+03   1.6572e-04
   1.6160e+03   1.6572e-04
   1.6170e+03   1.6572e-04
   1.6180e+03   1.6572e-04
   1.6190e+03   1.6572e-04
   1.6200e+03   1.6572e-04
   1.6210e+03   1.4265e-04
   1.6220e+03   1.4265e-04
   1.6230e+03   9.4508e-05
   1.6240e+03   6.6000e-05
   1.6250e+03   6.6000e-05
   1.6260e+03   6.6000e-05
   1.6270e+03   6.6000e-05
   1.6280e+03   6.6000e-05
   1.6290e+03   6.6000e-05
   1.6300e+03   6.6000e-05
   1.6310e+03   6.6000e-05
   1.6320e+03   6.6000e-05
   1.6330e+03   6.6000e-05
   1.6340e+03   6.6000e-05
   1.6350e+03   6.6000e-05
   1.6360e+03   6.1723e-05
   1.6370e+03   6.1723e-05
   1.6380e+03   6.1723e-05
   1.6390e+03   6.1723e-05
   1.6400e+03   5.8949e-05
   1.6410e+03   5.8949e-05
   1.6420e+03   5.8949e-05
   1.6430e+03   3.5680e-05
   1.6440e+03   3.5680e-05
   1.6450e+03   3.5680e-05
   1.6460e+03   3.5680e-05
   1.6470e+03   3.5680e-05
   1.6480e+03   3.5680e-05
   1.6490e+03   3.5680e-05
   1.6500e+03   3.5680e-05
   1.6510e+03   3.5680e-05
   1.6520e+03   3.5680e-05
   1.6530e+03   3.5680e-05
   1.6540e+03   3.5680e-05
   1.6550e+03   2.8484e-05
   1.6560e+03   2.8484e-05
   1.6570e+03   2.3457e-05
   1.6580e+03   2.3457e-05
   1.6590e+03   2.3457e-05
   1.6600e+03   2.3457e-05
   1.6610e+03   2.3457e-05
   1.6620e+03   2.3457e-05
   1.6630e+03   2.3457e-05
   1.6640e+03   2.3457e-05
   1.6650e+03   2.3457e-05
   1.6660e+03   2.3457e-05
   1.6670e+03   2.3457e-05
   1.6680e+03   1.7404e-05
   1.6690e+03   1.7404e-05
   1.6700e+03   1.7404e-05
   1.6710e+03   1.7404e-05
   1.6720e+03   1.7404e-05
   1.6730e+03   1.7404e-05
   1.6740e+03   1.7404e-05
   1.6750e+03   8.5524e-06
   1.6760e+03   8.5524e-06
   1.6770e+03   8.5524e-06
   1.6780e+03   8.5524e-06
   1.6790e+03   8.5524e-06
   1.6800e+03   8.5524e-06
   1.6810e+03   8.5524e-06
   1.6820e+03   8.5524e-06
   1.6830e+03   8.5524e-06
   1.6840e+03   8.5524e-06
   1.6850e+03   8.5524e-06
   1.6860e+03   8.5524e-06
   1.6870e+03   8.5524e-06
   1.6880e+03   8.5524e-06
   1.6890e+03   8.5524e-06
   1.6900e+03   8.5524e-06
   1.6910e+03   8.5524e-06
   1.6920e+03   8.5524e-06
   1.6930e+03   8.5524e-06
   1.6940e+03   8.5524e-06
   1.6950e+03   8.5524e-06
   1.6960e+03   8.5524e-06
   1.6970e+03   8.5524e-06
   1.6980e+03   8.5524e-06
   1.6990e+03   8.5524e-06
   1.7000e+03   8.5524e-06
   1.7010e+03   8.5524e-06
   1.7020e+03   8.5524e-06
   1.7030e+03   8.5524e-06
   1.7040e+03   8.5524e-06
   1.7050e+03   4.4183e-06
   1.7060e+03   4.4183e-06
   1.7070e+03   4.4183e-06
   1.7080e+03   4.4183e-06
   1.7090e+03   4.4183e-06
   1.7100e+03   4.4183e-06
   1.7110e+03   4.4183e-06
   1.7120e+03   4.4183e-06
   1.7130e+03   4.4183e-06
   1.7140e+03   4.4183e-06
   1.7150e+03   4.4183e-06
   1.7160e+03   4.4183e-06
   1.7170e+03   4.4183e-06
   1.7180e+03   4.4183e-06
   1.7190e+03   4.4183e-06
   1.7200e+03   4.4183e-06
   1.7210e+03   4.4183e-06
   1.7220e+03   4.4183e-06
   1.7230e+03   4.4183e-06
   1.7240e+03   4.4183e-06
   1.7250e+03   4.4183e-06
   1.7260e+03   4.4183e-06
   1.7270e+03   4.4183e-06
   1.7280e+03   4.4183e-06
   1.7290e+03   4.4183e-06
   1.7300e+03   4.4183e-06
   1.7310e+03   4.4183e-06
   1.7320e+03   4.1892e-06
   1.7330e+03   4.1892e-06
   1.7340e+03   4.1892e-06
   1.7350e+03   4.1892e-06
   1.7360e+03   4.1892e-06
   1.7370e+03   4.1892e-06
   1.7380e+03   4.1892e-06
   1.7390e+03   4.1892e-06
   1.7400e+03   4.1892e-06
   1.7410e+03   4.1892e-06
   1.7420e+03   4.1892e-06
   1.7430e+03   4.1892e-06
   1.7440e+03   4.1892e-06
   1.7450e+03   4.1892e-06
   1.7460e+03   4.1892e-06
   1.7470e+03   4.1892e-06
   1.7480e+03   4.1892e-06
   1.7490e+03   3.5582e-06
   1.7500e+03   3.5582e-06
   1.7510e+03   3.5582e-06
   1.7520e+03   3.5582e-06
   1.7530e+03   3.5582e-06
   1.7540e+03   3.5582e-06
   1.7550e+03   3.5582e-06
   1.7560e+03   3.5582e-06
   1.7570e+03   3.5582e-06
   1.7580e+03   3.5582e-06
   1.7590e+03   3.5582e-06
   1.7600e+03   3.5582e-06
   1.7610e+03   3.5582e-06
   1.7620e+03   3.5582e-06
   1.7630e+03   3.5582e-06
   1.7640e+03   3.5582e-06
   1.7650e+03   3.5582e-06
   1.7660e+03   3.5582e-06
   1.7670e+03   3.5582e-06
   1.7680e+03   3.5582e-06
   1.7690e+03   3.5582e-06
   1.7700e+03   3.5582e-06
   1.7710e+03   3.5582e-06
   1.7720e+03   3.5582e-06
   1.7730e+03   3.5582e-06
   1.7740e+03   3.5582e-06
   1.7750e+03   3.5582e-06
   1.7760e+03   3.5582e-06
   1.7770e+03   3.5582e-06
   1.7780e+03   3.5582e-06
   1.7790e+03   3.5582e-06
   1.7800e+03   3.5582e-06
   1.7810e+03   3.5582e-06
   1.7820e+03   3.5582e-06
   1.7830e+03   3.5582e-06
   1.7840e+03   3.5582e-06
   1.7850e+03   3.5582e-06
   1.7860e+03   3.5582e-06
   1.7870e+03   3.5582e-06
   1.7880e+03   3.5582e-06
   1.7890e+03   3.5582e-06
   1.7900e+03   3.5582e-06
   1.7910e+03   3.5582e-06
   1.7920e+03   3.5582e-06
   1.7930e+03   3.5582e-06
   1.7940e+03   3.5582e-06
   1.7950e+03   3.5582e-06
   1.7960e+03   3.5582e-06
   1.7970e+03   3.5582e-06
   1.7980e+03   3.5582e-06
   1.7990e+03   3.5582e-06


==> example_n10_ps.dat <==
 1.0000e+00   3.5188e+03
   3.1609e+00   5.0245e+02
   5.3218e+00   2.9912e+00
   7.4828e+00   1.1965e+00
   9.6437e+00   5.4563e-01
   1.1805e+01   5.4563e-01
   1.3966e+01   5.4563e-01
   1.6126e+01   5.4563e-01
   1.8287e+01   5.4563e-01
   2.0448e+01   5.4563e-01
   2.2609e+01   5.4563e-01
   2.4770e+01   5.4563e-01
   2.6931e+01   1.1664e-01
   2.9092e+01   1.0752e-01
   3.1253e+01   1.0324e-01
   3.3414e+01   1.0324e-01
   3.5575e+01   8.7586e-02
   3.7736e+01   8.7586e-02
   3.9897e+01   8.7586e-02
   4.2057e+01   8.7586e-02
   4.4218e+01   8.7586e-02
   4.6379e+01   7.8633e-02
   4.8540e+01   7.8518e-02
   5.0701e+01   2.8392e-02
   5.2862e+01   1.2203e-02
   5.5023e+01   1.2203e-02
   5.7184e+01   1.2203e-02
   5.9345e+01   1.2203e-02
   6.1506e+01   1.2203e-02
   6.3667e+01   8.4046e-03
   6.5828e+01   5.3420e-03
   6.7989e+01   4.0877e-03
   7.0149e+01   4.0877e-03
   7.2310e+01   4.0877e-03
   7.4471e+01   4.0877e-03
   7.6632e+01   4.0877e-03
   7.8793e+01   4.0877e-03
   8.0954e+01   4.0877e-03
   8.3115e+01   2.9076e-03
   8.5276e+01   2.9076e-03
   8.7437e+01   2.9076e-03
   8.9598e+01   2.9076e-03
   9.1759e+01   1.4914e-03
   9.3920e+01   1.4914e-03
   9.6080e+01   1.1467e-03
   9.8241e+01   1.1467e-03
   1.0040e+02   9.5650e-04
   1.0256e+02   9.5650e-04
   1.0472e+02   9.5650e-04
   1.0689e+02   9.5650e-04
   1.0905e+02   2.9394e-04
   1.1121e+02   2.9394e-04
   1.1337e+02   2.6523e-04
   1.1553e+02   2.6523e-04
   1.1769e+02   1.9807e-04
   1.1985e+02   1.9807e-04
   1.2201e+02   1.9807e-04
   1.2417e+02   1.9807e-04
   1.2633e+02   5.7345e-05
   1.2849e+02   5.7345e-05
   1.3066e+02   5.7345e-05
   1.3282e+02   4.5899e-05
   1.3498e+02   4.5899e-05
   1.3714e+02   4.5899e-05
   1.3930e+02   4.5899e-05
   1.4146e+02   4.5899e-05
   1.4362e+02   2.4798e-05
   1.4578e+02   1.5161e-05
   1.4794e+02   1.5161e-05
   1.5010e+02   1.5161e-05
   1.5226e+02   1.5161e-05
   1.5443e+02   1.5161e-05
   1.5659e+02   1.5161e-05
   1.5875e+02   1.5161e-05
   1.6091e+02   1.5161e-05
   1.6307e+02   3.3142e-06
   1.6523e+02   3.3142e-06
   1.6739e+02   3.3142e-06
   1.6955e+02   3.3142e-06
   1.7171e+02   3.3142e-06
   1.7387e+02   3.3142e-06
   1.7603e+02   3.3142e-06
   1.7820e+02   3.3142e-06
   1.8036e+02   3.3142e-06
   1.8252e+02   3.3142e-06
   1.8468e+02   3.3142e-06
   1.8684e+02   3.3142e-06
   1.8900e+02   3.3142e-06


==> pp_medium_ps_0.0001.dat <==
1.00000000e+00 7.90697674e-01 
1.18003026e+00 7.90697674e-01 
1.18003026e+00 8.13953488e-01 
1.42905405e+00 8.13953488e-01 
1.42905405e+00 8.37209302e-01 
1.85941043e+00 8.37209302e-01 
1.85941043e+00 8.60465116e-01 
2.37634409e+00 8.60465116e-01 
2.37634409e+00 8.83720930e-01 
2.39175258e+00 8.83720930e-01 
2.39175258e+00 9.06976744e-01 
4.60606061e+00 9.06976744e-01 
4.60606061e+00 9.30232558e-01 
1.06585366e+01 9.30232558e-01 
1.06585366e+01 9.53488372e-01 
1.53625000e+02 9.53488372e-01 
1.53625000e+02 9.76744186e-01 
3.07250000e+02 9.76744186e-01 
3.07250000e+02 1.00000000e+00 


==> pp_medium_psmod_0.0001.dat <==
1.00000000e+00 2.09302326e-01 
1.01010101e+00 2.09302326e-01 
1.01010101e+00 2.32558140e-01 
1.07565789e+00 2.32558140e-01 
1.07565789e+00 2.55813953e-01 
1.11111111e+00 2.55813953e-01 
1.11111111e+00 2.79069767e-01 
1.25000000e+00 2.79069767e-01 
1.25000000e+00 3.02325581e-01 
1.25887265e+00 3.02325581e-01 
1.25887265e+00 3.25581395e-01 
1.73333333e+00 3.25581395e-01 
1.73333333e+00 3.48837209e-01 
1.75663717e+00 3.48837209e-01 
1.75663717e+00 3.72093023e-01 
1.82335329e+00 3.72093023e-01 
1.82335329e+00 3.95348837e-01 
1.85087719e+00 3.95348837e-01 
1.85087719e+00 4.18604651e-01 
1.91111111e+00 4.18604651e-01 
1.91111111e+00 4.41860465e-01 
2.13333333e+00 4.41860465e-01 
2.13333333e+00 4.65116279e-01 
2.16129032e+00 4.65116279e-01 
2.16129032e+00 4.88372093e-01 
2.66666667e+00 4.88372093e-01 
2.66666667e+00 5.11627907e-01 
3.19402985e+00 5.11627907e-01 
3.19402985e+00 5.34883721e-01 
3.51612903e+00 5.34883721e-01 
3.51612903e+00 5.58139535e-01 
3.57031250e+00 5.58139535e-01 
3.57031250e+00 5.81395349e-01 
3.59259259e+00 5.81395349e-01 
3.59259259e+00 6.04651163e-01 
3.68351648e+00 6.04651163e-01 
3.68351648e+00 6.27906977e-01 
4.12727273e+00 6.27906977e-01 
4.12727273e+00 6.51162791e-01 
4.37931034e+00 6.51162791e-01 
4.37931034e+00 6.74418605e-01 
5.93103448e+00 6.74418605e-01 
5.93103448e+00 6.97674419e-01 
8.20000000e+00 6.97674419e-01 
8.20000000e+00 7.20930233e-01 
8.31578947e+00 7.20930233e-01 
8.31578947e+00 7.44186047e-01 
8.57500000e+00 7.44186047e-01 
8.57500000e+00 7.67441860e-01 
1.36785714e+01 7.67441860e-01 
1.36785714e+01 7.90697674e-01 
2.45957447e+01 7.90697674e-01 
2.45957447e+01 8.13953488e-01 
3.75952381e+01 8.13953488e-01 
3.75952381e+01 8.37209302e-01 
3.07250000e+02 8.37209302e-01 
3.07250000e+02 8.60465116e-01 
3.07250000e+02 8.60465116e-01 
3.07250000e+02 8.83720930e-01 
3.07250000e+02 8.83720930e-01 
3.07250000e+02 9.06976744e-01 
3.07250000e+02 9.06976744e-01 
3.07250000e+02 9.30232558e-01 
3.07250000e+02 9.30232558e-01 
3.07250000e+02 9.53488372e-01 
3.07250000e+02 9.53488372e-01 
3.07250000e+02 9.76744186e-01 
3.07250000e+02 9.76744186e-01 
3.07250000e+02 1.00000000e+00 


==> pp_small_ps_0.0001.dat <==
1.00000000e+00 3.63636364e-01 
1.12214984e+00 3.63636364e-01 
1.12214984e+00 4.09090909e-01 
1.12371134e+00 4.09090909e-01 
1.12371134e+00 4.54545455e-01 
1.18803419e+00 4.54545455e-01 
1.18803419e+00 5.00000000e-01 
1.22222222e+00 5.00000000e-01 
1.22222222e+00 5.45454545e-01 
1.53750000e+00 5.45454545e-01 
1.53750000e+00 5.90909091e-01 
1.67114094e+00 5.90909091e-01 
1.67114094e+00 6.36363636e-01 
2.20930233e+00 6.36363636e-01 
2.20930233e+00 6.81818182e-01 
3.80000000e+00 6.81818182e-01 
3.80000000e+00 7.27272727e-01 
4.76190476e+00 7.27272727e-01 
4.76190476e+00 7.72727273e-01 
4.77500000e+00 7.72727273e-01 
4.77500000e+00 8.18181818e-01 
6.56060606e+00 8.18181818e-01 
6.56060606e+00 8.63636364e-01 
1.69921875e+01 8.63636364e-01 
1.69921875e+01 9.09090909e-01 
3.21250000e+01 9.09090909e-01 
3.21250000e+01 9.54545455e-01 
7.85597826e+01 9.54545455e-01 
7.85597826e+01 1.00000000e+00 


==> pp_small_psmod_0.0001.dat <==
1.00000000e+00 5.45454545e-01 
1.18181818e+00 5.45454545e-01 
1.18181818e+00 5.90909091e-01 
1.50000000e+00 5.90909091e-01 
1.50000000e+00 6.36363636e-01 
1.74489796e+00 6.36363636e-01 
1.74489796e+00 6.81818182e-01 
1.79545455e+00 6.81818182e-01 
1.79545455e+00 7.27272727e-01 
1.85567010e+00 7.27272727e-01 
1.85567010e+00 7.72727273e-01 
2.46428571e+00 7.72727273e-01 
2.46428571e+00 8.18181818e-01 
9.21093750e+00 8.18181818e-01 
9.21093750e+00 8.63636364e-01 
9.95454545e+00 8.63636364e-01 
9.95454545e+00 9.09090909e-01 
1.36525424e+01 9.09090909e-01 
1.36525424e+01 9.54545455e-01 
7.61508475e+02 9.54545455e-01 
7.61508475e+02 1.00000000e+00 


==> pp_small_uns_0.0001.dat <==
1.11340206e+00 4.54545455e-02 
2.27906977e+00 4.54545455e-02 
2.27906977e+00 9.09090909e-02 
3.25505051e+00 9.09090909e-02 
3.25505051e+00 1.36363636e-01 
3.54081633e+00 1.36363636e-01 
3.54081633e+00 1.81818182e-01 
3.96000000e+00 1.81818182e-01 
3.96000000e+00 2.27272727e-01 
4.93023256e+00 2.27272727e-01 
4.93023256e+00 2.72727273e-01 
5.61250000e+00 2.72727273e-01 
5.61250000e+00 3.18181818e-01 
5.92187500e+00 3.18181818e-01 
5.92187500e+00 3.63636364e-01 
6.39285714e+00 3.63636364e-01 
6.39285714e+00 4.09090909e-01 
9.88888889e+00 4.09090909e-01 
9.88888889e+00 4.54545455e-01 
1.07115385e+01 4.54545455e-01 
1.07115385e+01 5.00000000e-01 
1.15625000e+01 5.00000000e-01 
1.15625000e+01 5.45454545e-01 
1.65042735e+01 5.45454545e-01 
1.65042735e+01 5.90909091e-01 
1.96818182e+01 5.90909091e-01 
1.96818182e+01 6.36363636e-01 
2.99750000e+01 6.36363636e-01 
2.99750000e+01 6.81818182e-01 
3.12500000e+01 6.81818182e-01 
3.12500000e+01 7.27272727e-01 
4.00536913e+01 7.27272727e-01 
4.00536913e+01 7.72727273e-01 
4.39293478e+01 7.72727273e-01 
4.39293478e+01 8.18181818e-01 
1.12425081e+02 8.18181818e-01 
1.12425081e+02 8.63636364e-01 
2.02454545e+02 8.63636364e-01 
2.02454545e+02 9.09090909e-01 
3.80754237e+02 9.09090909e-01 
3.80754237e+02 9.54545455e-01 
7.61508475e+02 9.54545455e-01 
7.61508475e+02 1.00000000e+00 


==> pp_small_unsmod_0.0001.dat <==
1.00000000e+00 9.09090909e-02 
1.30232558e+00 9.09090909e-02 
1.30232558e+00 1.36363636e-01 
1.38888889e+00 1.36363636e-01 
1.38888889e+00 1.81818182e-01 
1.66000000e+00 1.81818182e-01 
1.66000000e+00 2.27272727e-01 
1.88372093e+00 2.27272727e-01 
1.88372093e+00 2.72727273e-01 
3.91946309e+00 2.72727273e-01 
3.91946309e+00 3.18181818e-01 
4.14285714e+00 3.18181818e-01 
4.14285714e+00 3.63636364e-01 
4.37500000e+00 3.63636364e-01 
4.37500000e+00 4.09090909e-01 
4.52717391e+00 4.09090909e-01 
4.52717391e+00 4.54545455e-01 
7.21428571e+00 4.54545455e-01 
7.21428571e+00 5.00000000e-01 
9.90384615e+00 5.00000000e-01 
9.90384615e+00 5.45454545e-01 
1.03500000e+01 5.45454545e-01 
1.03500000e+01 5.90909091e-01 
1.04273504e+01 5.90909091e-01 
1.04273504e+01 6.36363636e-01 
1.13611111e+01 6.36363636e-01 
1.13611111e+01 6.81818182e-01 
1.49429967e+01 6.81818182e-01 
1.49429967e+01 7.27272727e-01 
2.00454545e+01 7.27272727e-01 
2.00454545e+01 7.72727273e-01 
2.08125000e+01 7.72727273e-01 
2.08125000e+01 8.18181818e-01 
3.97272727e+01 8.18181818e-01 
3.97272727e+01 8.63636364e-01 
4.59661017e+01 8.63636364e-01 
4.59661017e+01 9.09090909e-01 
5.37142857e+01 9.09090909e-01 
5.37142857e+01 9.54545455e-01 
1.34909091e+02 9.54545455e-01 
1.34909091e+02 1.00000000e+00 


==> pp_smallish_ps_0.0001.dat <==
1.00000000e+00 5.45454545e-01 
1.02919708e+00 5.45454545e-01 
1.02919708e+00 5.68181818e-01 
1.10493827e+00 5.68181818e-01 
1.10493827e+00 5.90909091e-01 
1.30303030e+00 5.90909091e-01 
1.30303030e+00 6.13636364e-01 
1.32716049e+00 6.13636364e-01 
1.32716049e+00 6.36363636e-01 
1.45238095e+00 6.36363636e-01 
1.45238095e+00 6.59090909e-01 
1.50680272e+00 6.59090909e-01 
1.50680272e+00 6.81818182e-01 
1.78431373e+00 6.81818182e-01 
1.78431373e+00 7.04545455e-01 
1.96236559e+00 7.04545455e-01 
1.96236559e+00 7.27272727e-01 
1.97727273e+00 7.27272727e-01 
1.97727273e+00 7.50000000e-01 
2.34883721e+00 7.50000000e-01 
2.34883721e+00 7.72727273e-01 
2.44827586e+00 7.72727273e-01 
2.44827586e+00 7.95454545e-01 
2.63068182e+00 7.95454545e-01 
2.63068182e+00 8.18181818e-01 
3.28571429e+00 8.18181818e-01 
3.28571429e+00 8.40909091e-01 
3.84000000e+00 8.40909091e-01 
3.84000000e+00 8.63636364e-01 
3.85869565e+00 8.63636364e-01 
3.85869565e+00 8.86363636e-01 
4.69565217e+00 8.86363636e-01 
4.69565217e+00 9.09090909e-01 
1.05375000e+02 9.09090909e-01 
1.05375000e+02 9.31818182e-01 
1.27000000e+02 9.31818182e-01 
1.27000000e+02 9.54545455e-01 
2.54000000e+02 9.54545455e-01 
2.54000000e+02 9.77272727e-01 
2.54000000e+02 9.77272727e-01 
2.54000000e+02 1.00000000e+00 


==> pp_smallish_psmod_0.0001.dat <==
1.00000000e+00 4.54545455e-01 
1.07272727e+00 4.54545455e-01 
1.07272727e+00 4.77272727e-01 
1.10000000e+00 4.77272727e-01 
1.10000000e+00 5.00000000e-01 
1.10810811e+00 5.00000000e-01 
1.10810811e+00 5.22727273e-01 
1.18528996e+00 5.22727273e-01 
1.18528996e+00 5.45454545e-01 
1.19565217e+00 5.45454545e-01 
1.19565217e+00 5.68181818e-01 
1.21794872e+00 5.68181818e-01 
1.21794872e+00 5.90909091e-01 
1.38461538e+00 5.90909091e-01 
1.38461538e+00 6.13636364e-01 
1.42261905e+00 6.13636364e-01 
1.42261905e+00 6.36363636e-01 
1.42553191e+00 6.36363636e-01 
1.42553191e+00 6.59090909e-01 
1.43971631e+00 6.59090909e-01 
1.43971631e+00 6.81818182e-01 
1.50000000e+00 6.81818182e-01 
1.50000000e+00 7.04545455e-01 
1.56363636e+00 7.04545455e-01 
1.56363636e+00 7.27272727e-01 
1.68831169e+00 7.27272727e-01 
1.68831169e+00 7.50000000e-01 
1.95555556e+00 7.50000000e-01 
1.95555556e+00 7.72727273e-01 
1.95569620e+00 7.72727273e-01 
1.95569620e+00 7.95454545e-01 
2.07216495e+00 7.95454545e-01 
2.07216495e+00 8.18181818e-01 
2.13636364e+00 8.18181818e-01 
2.13636364e+00 8.40909091e-01 
2.20689655e+00 8.40909091e-01 
2.20689655e+00 8.63636364e-01 
2.20689655e+00 8.63636364e-01 
2.20689655e+00 8.86363636e-01 
4.08695652e+00 8.86363636e-01 
4.08695652e+00 9.09090909e-01 
1.04186047e+01 9.09090909e-01 
1.04186047e+01 9.31818182e-01 
1.31081081e+01 9.31818182e-01 
1.31081081e+01 9.54545455e-01 
1.58985507e+01 9.54545455e-01 
1.58985507e+01 9.77272727e-01 
2.54000000e+02 9.77272727e-01 
2.54000000e+02 1.00000000e+00 

